Reducing Certified Regression to Certified Classification for General Poisoning Attacks

Adversarial training instances can severely distort a model's behavior. This work investigates certified regression defenses, which provide guaranteed limits on how much a regressor's prediction may change under a poisoning attack. Our key insight is that certified regression reduces to voting-based certified classification when using median as a model's primary decision function. Coupling our reduction with existing certified classifiers, we propose six new regressors provably-robust to poisoning attacks. To the extent of our knowledge, this is the first work that certifies the robustness of individual regression predictions without any assumptions about the data distribution and model architecture. We also show that the assumptions made by existing state-of-the-art certified classifiers are often overly pessimistic. We introduce a tighter analysis of model robustness, which in many cases results in significantly improved certified guarantees. Lastly, we empirically demonstrate our approaches' effectiveness on both regression and classification data, where the accuracy of up to 50% of test predictions can be guaranteed under 1% training set corruption and up to 30% of predictions under 4% corruption. Our source code is available at https://github.com/ZaydH/certified-regression.

==> plots/data/ames/alt-dist/knn/ames_alt-dist_knn_filt.csv <==
X,Knn-D05-Mean,Knn-D05-Stdev,Knn-D10-Mean,Knn-D10-Stdev,Knn-D15-Mean,Knn-D15-Stdev,Knn-D20-Mean,Knn-D20-Stdev,Knn-D25-Mean,Knn-D25-Stdev
0,19.00,3.80,37.30,4.11,54.30,3.83,62.90,3.25,71.70,2.00
2,18.60,3.63,37.30,4.11,54.30,3.83,62.90,3.25,71.70,2.00
6,18.00,3.74,36.20,4.10,53.70,3.50,62.70,3.27,71.70,2.00
10,17.30,3.68,35.00,4.03,53.10,3.48,62.00,3.09,71.20,2.04
14,15.50,2.99,32.40,4.67,52.00,3.94,60.70,3.40,71.20,2.04
18,14.20,3.26,32.10,4.65,51.20,3.58,60.70,3.40,70.70,2.16
22,13.90,3.07,31.60,4.50,51.10,3.75,60.20,3.55,69.60,2.41
26,13.90,3.07,30.00,4.62,49.90,3.75,59.50,3.60,69.60,2.41
30,13.60,3.20,29.10,4.84,49.10,3.70,58.10,3.73,69.10,2.18
34,12.70,3.09,28.10,4.51,49.10,3.70,58.10,3.73,69.10,2.18
38,12.10,2.64,28.10,4.51,49.10,3.70,57.30,3.80,68.70,2.31
42,11.60,2.67,27.70,4.55,47.60,4.17,57.10,3.73,68.20,2.30
46,10.40,2.17,27.40,4.33,47.10,4.15,57.10,3.73,67.90,2.38
50,8.80,1.87,26.80,4.26,46.20,4.47,56.70,3.77,67.90,2.38
54,7.80,1.23,25.90,4.56,44.70,4.22,56.70,3.77,67.00,2.62
58,7.70,1.34,25.90,4.56,44.10,4.28,56.70,3.77,66.60,2.59
62,6.60,1.43,25.00,4.24,43.30,4.27,56.40,3.72,66.10,2.81
66,6.60,1.43,24.60,4.27,42.80,4.21,56.40,3.72,65.50,2.80
70,5.90,1.60,23.80,4.34,41.60,3.95,55.80,3.61,65.50,2.80
74,5.90,1.60,22.30,4.22,40.20,3.88,55.30,3.27,65.30,2.79
78,5.00,1.25,22.30,4.22,40.10,3.87,54.90,3.54,65.30,2.79
82,4.80,1.14,21.20,3.99,39.40,3.84,54.00,4.08,64.10,3.25
86,4.10,0.74,20.80,4.02,38.60,3.84,54.00,4.08,63.70,3.20
90,2.60,0.84,20.50,4.09,38.60,3.84,53.70,3.83,63.60,3.24
94,2.10,0.74,19.80,4.05,37.30,4.08,53.10,3.73,63.60,3.24
98,2.10,0.74,18.70,3.86,36.10,4.20,53.10,3.73,62.70,3.20
102,1.40,0.84,18.20,4.02,35.40,4.22,52.40,3.81,62.40,3.41
106,1.00,0.47,16.60,4.20,35.20,4.44,50.80,3.52,61.50,3.34
110,0.30,0.48,15.10,3.28,33.00,4.35,50.40,3.57,60.70,3.53
114,,,15.00,3.27,31.50,4.58,49.60,3.81,59.70,3.77
118,,,14.00,3.16,30.20,4.64,49.30,3.83,59.70,3.77
122,,,13.20,2.94,29.40,4.67,47.60,3.84,59.00,3.83
126,,,12.10,2.64,28.70,4.97,46.90,3.54,58.60,3.66
130,,,11.30,2.11,28.00,5.01,46.60,3.60,58.40,3.81
134,,,10.60,1.78,28.00,5.01,46.20,3.55,57.90,3.98
138,,,10.60,1.78,27.30,4.85,44.90,3.90,57.70,3.92
142,,,9.80,1.32,26.80,4.49,44.90,3.90,57.70,3.92
146,,,8.30,1.77,26.50,4.50,44.90,3.90,57.70,3.92
150,,,7.40,1.17,26.50,4.50,44.20,3.94,57.20,3.79
154,,,6.80,1.14,25.20,4.18,42.80,3.68,56.40,3.63
158,,,6.30,1.06,24.00,4.06,42.00,3.83,56.10,3.78
162,,,4.90,0.74,23.80,4.10,41.40,3.81,55.40,4.03
166,,,4.60,0.70,22.80,4.24,40.90,4.15,54.60,3.98
170,,,4.00,0.82,21.60,4.22,38.50,4.50,53.00,3.94
174,,,3.80,0.92,20.30,3.68,37.50,4.45,52.50,4.03
178,,,3.10,0.74,19.20,3.05,37.20,4.47,51.50,4.14
182,,,2.60,0.70,18.50,2.95,36.70,4.42,51.20,4.08
186,,,2.60,0.70,18.50,2.95,36.20,4.13,50.60,3.84
190,,,2.20,0.42,17.50,3.17,35.60,4.17,50.30,3.71
194,,,2.20,0.42,17.10,3.38,35.40,4.50,49.40,3.89
198,,,1.80,0.63,16.10,3.54,34.70,4.42,49.10,3.87
202,,,1.80,0.63,16.00,3.62,34.10,4.61,48.40,4.09
206,,,1.60,0.52,15.50,3.27,33.50,4.84,48.10,3.90
210,,,1.60,0.52,15.10,3.67,33.30,4.90,47.50,4.06
214,,,1.30,0.67,14.00,3.71,32.70,5.01,46.40,3.78
218,,,0.80,0.79,13.50,3.41,31.00,4.81,46.20,3.88
222,,,0.50,0.53,12.40,3.13,29.80,4.54,44.60,4.48
226,,,0.50,0.53,10.60,2.63,27.90,4.15,43.40,4.84
230,,,0.50,0.53,9.40,2.37,27.30,4.08,42.60,4.43
234,,,,,8.30,2.36,26.80,3.94,41.60,4.06
238,,,,,6.60,2.12,25.40,4.12,41.00,4.00
242,,,,,6.60,2.12,24.70,3.89,40.40,3.78
246,,,,,5.50,1.96,24.10,3.81,39.40,4.17
250,,,,,4.50,1.51,23.80,3.68,38.90,4.48
254,,,,,4.20,1.48,23.30,3.65,38.20,4.76
258,,,,,4.00,1.15,21.10,3.75,37.80,4.69
262,,,,,3.60,0.84,19.90,4.04,37.00,4.62
266,,,,,3.60,0.84,18.90,4.23,36.70,4.67
270,,,,,2.90,0.88,17.20,4.59,35.50,4.79
274,,,,,2.90,0.88,17.00,4.50,34.90,4.46
278,,,,,2.90,0.88,16.30,4.60,34.10,4.25
282,,,,,2.60,0.84,14.40,3.86,33.60,4.09
286,,,,,2.30,0.48,12.90,3.84,32.20,4.02
290,,,,,2.10,0.32,12.60,3.66,31.70,4.00
294,,,,,1.80,0.63,12.00,3.56,31.50,4.06
298,,,,,1.80,0.63,10.70,3.37,30.80,3.97
302,,,,,1.80,0.63,9.00,3.09,29.00,3.65
306,,,,,1.80,0.63,8.30,2.58,29.00,3.65
310,,,,,1.50,0.53,8.30,2.58,27.80,3.91
314,,,,,1.00,0.67,7.20,2.25,27.00,4.64
318,,,,,1.00,0.67,6.90,2.23,27.00,4.64
322,,,,,0.00,0.00,5.80,1.87,25.90,4.93
326,,,,,,,5.80,1.87,24.10,4.82
330,,,,,,,5.60,1.84,21.40,5.13
334,,,,,,,5.50,1.78,21.40,5.13
338,,,,,,,5.50,1.78,19.10,4.12
342,,,,,,,5.30,1.57,16.90,3.67
346,,,,,,,4.90,1.37,15.70,3.77
350,,,,,,,4.90,1.37,13.80,3.49
354,,,,,,,4.60,1.51,13.20,3.12
358,,,,,,,3.50,1.65,11.80,2.90
362,,,,,,,3.20,1.32,10.90,2.85
366,,,,,,,2.70,1.25,10.30,2.91
370,,,,,,,2.30,1.16,9.70,2.58
374,,,,,,,2.20,1.03,8.40,1.96
378,,,,,,,0.50,0.53,7.90,1.85
382,,,,,,,0.30,0.48,7.90,1.85
386,,,,,,,0.30,0.48,6.30,1.95
390,,,,,,,,,5.80,2.15
394,,,,,,,,,5.80,2.15
398,,,,,,,,,5.30,1.95
402,,,,,,,,,4.90,1.79
406,,,,,,,,,4.90,1.79
410,,,,,,,,,4.60,1.71
414,,,,,,,,,4.60,1.71
418,,,,,,,,,4.00,1.41
422,,,,,,,,,3.40,1.51
426,,,,,,,,,3.40,1.51
430,,,,,,,,,2.80,1.23
434,,,,,,,,,2.40,0.97
438,,,,,,,,,1.60,0.70
442,,,,,,,,,1.10,0.74
446,,,,,,,,,0.80,0.79
450,,,,,,,,,0.80,0.79
454,,,,,,,,,0.60,0.52
458,,,,,,,,,0.60,0.52
462,,,,,,,,,0.60,0.52
465,,,,,,,,,0.40,0.52
466,,,,,,,,,0.00,0.00


==> plots/data/ames/alt-dist/wocr/ames_alt-dist_wocr_00125_filt.csv <==
X,WOCR-D05-Mean,WOCR-D05-Stdev,WOCR-D10-Mean,WOCR-D10-Stdev,WOCR-D15-Mean,WOCR-D15-Stdev,WOCR-D20-Mean,WOCR-D20-Stdev,WOCR-D25-Mean,WOCR-D25-Stdev
0,34.30,2.83,62.10,2.64,73.90,1.66,80.70,1.70,84.38,2.56
1,32.10,2.18,59.70,2.45,73.10,1.60,80.30,1.77,84.00,2.33
2,30.40,2.37,57.50,2.46,72.40,1.58,79.40,2.01,83.50,2.20
3,27.70,2.67,55.20,3.65,71.80,1.75,78.90,1.73,83.13,2.03
4,26.10,2.88,52.70,3.77,70.80,1.69,78.10,1.73,82.63,1.77
5,23.60,3.41,50.50,3.63,69.90,1.20,77.20,1.32,82.25,1.91
6,21.10,4.12,49.40,4.03,69.40,1.17,76.50,1.43,81.63,1.51
7,18.90,2.96,47.50,3.63,68.80,1.32,75.40,1.84,81.25,1.91
8,16.60,2.76,46.20,3.58,67.80,1.99,75.00,1.83,81.13,1.81
9,14.40,2.80,45.30,3.27,67.20,2.15,74.80,1.93,81.00,1.69
10,12.30,2.31,43.50,3.14,65.90,1.91,74.60,1.84,80.88,1.73
11,9.60,1.58,42.30,3.20,64.80,1.69,74.40,1.78,80.63,1.77
12,7.70,1.34,40.70,3.27,63.80,2.10,73.90,1.97,80.63,1.77
13,5.80,1.62,38.00,3.40,62.70,1.89,72.80,1.99,80.13,1.73
14,4.20,1.14,36.20,2.74,61.20,1.48,72.00,1.94,79.88,1.46
15,2.30,1.34,34.80,2.90,59.80,1.69,70.90,1.66,79.50,1.60
16,1.90,1.10,33.00,3.23,57.90,2.81,70.00,2.05,79.13,2.03
17,1.50,0.97,30.30,3.68,56.20,2.78,69.60,2.07,78.13,1.81
18,0.70,0.82,28.20,3.94,55.30,2.16,69.10,1.97,77.50,1.93
19,0.40,0.70,25.80,3.33,53.90,2.81,68.50,1.65,76.38,1.92
20,0.20,0.42,22.40,3.98,52.20,3.05,68.10,2.18,75.38,1.85
21,0.00,0.00,20.20,3.82,49.60,3.20,67.30,2.11,75.00,1.77
22,,,17.90,3.25,47.40,3.13,66.30,1.95,74.25,1.75
23,,,15.60,2.80,45.40,3.17,65.20,1.48,73.63,1.85
24,,,13.60,2.59,42.40,3.92,64.20,1.48,72.63,2.00
25,,,11.50,2.12,40.40,3.53,63.20,1.75,72.00,2.14
26,,,9.20,1.99,38.60,3.44,62.10,2.02,71.25,1.83
27,,,7.60,2.22,37.10,3.25,60.60,1.58,71.00,1.51
28,,,6.10,2.23,35.30,3.50,59.40,1.65,70.25,2.31
29,,,4.00,1.33,33.70,3.56,58.00,2.00,69.75,2.38
30,,,3.40,1.26,31.10,3.28,57.40,1.51,69.63,2.33
31,,,2.70,1.16,28.40,4.27,55.70,2.58,69.13,2.10
32,,,1.50,0.85,25.70,4.45,53.50,2.27,67.25,2.43
33,,,0.90,0.88,22.70,3.77,51.90,2.23,65.63,1.77
34,,,0.70,0.67,20.40,3.50,48.60,2.72,64.13,1.64
35,,,0.50,0.53,18.30,2.87,45.80,3.16,63.50,1.77
36,,,0.10,0.32,15.90,2.38,41.80,3.33,62.75,1.67
37,,,0.00,0.00,12.90,3.28,39.30,3.33,61.50,1.77
38,,,,,10.00,2.79,37.30,3.74,60.25,1.49
39,,,,,7.40,2.63,35.10,3.78,58.63,1.85
40,,,,,5.90,2.28,32.30,4.00,56.88,2.36
41,,,,,4.90,1.66,28.70,3.83,55.00,2.45
42,,,,,3.50,0.97,26.10,3.75,53.50,2.07
43,,,,,2.10,1.10,24.00,3.50,51.25,2.49
44,,,,,1.20,0.92,21.50,3.54,48.75,2.05
45,,,,,1.20,0.92,19.60,3.47,47.13,2.59
46,,,,,1.00,0.94,17.90,3.90,44.88,2.85
47,,,,,0.60,0.70,15.00,3.43,41.50,3.07
48,,,,,0.30,0.48,12.10,2.51,37.50,3.30
49,,,,,0.00,0.00,9.70,2.16,32.88,3.72
50,,,,,,,7.30,1.95,30.00,4.21
51,,,,,,,5.20,1.69,27.25,3.11
52,,,,,,,3.50,1.35,25.25,3.11
53,,,,,,,2.70,1.49,22.88,3.18
54,,,,,,,2.20,1.03,20.75,3.01
55,,,,,,,1.80,1.03,17.63,3.42
56,,,,,,,0.90,0.74,15.13,2.64
57,,,,,,,0.80,0.79,13.13,3.27
58,,,,,,,0.60,0.52,10.75,2.55
59,,,,,,,0.50,0.53,8.75,1.83
60,,,,,,,0.40,0.52,6.88,1.64
61,,,,,,,0.30,0.48,5.13,1.81
62,,,,,,,0.10,0.32,4.13,1.55
63,,,,,,,0.00,0.00,3.50,1.20
64,,,,,,,,,2.63,1.69
65,,,,,,,,,2.00,1.20
66,,,,,,,,,1.50,0.93
67,,,,,,,,,0.63,0.52
68,,,,,,,,,0.63,0.52
69,,,,,,,,,0.63,0.52
70,,,,,,,,,0.63,0.52
71,,,,,,,,,0.63,0.52
72,,,,,,,,,0.25,0.46
73,,,,,,,,,0.00,0.00

==> plots/data/ames/alt-dist/wocr/ames_alt-dist_wocr_00251_filt.csv <==
X,WOCR-D05-Mean,WOCR-D05-Stdev,WOCR-D10-Mean,WOCR-D10-Stdev,WOCR-D15-Mean,WOCR-D15-Stdev,WOCR-D20-Mean,WOCR-D20-Stdev,WOCR-D25-Mean,WOCR-D25-Stdev
0,30.50,3.93,51.75,2.43,66.25,3.81,74.38,3.85,79.38,3.07
1,29.13,4.32,51.00,2.27,66.00,3.70,74.00,3.93,79.13,3.04
2,28.38,4.47,50.75,2.71,65.63,3.54,73.88,4.12,79.00,3.21
3,26.50,3.93,49.50,2.33,65.25,3.24,73.88,4.12,79.00,3.21
4,26.00,4.28,48.75,2.60,64.63,3.07,73.38,4.03,79.00,3.21
5,24.63,3.70,47.88,2.36,64.25,2.87,73.13,4.12,78.88,3.36
6,24.00,4.07,47.25,2.49,63.38,2.88,72.88,4.19,78.75,3.45
7,23.75,4.27,46.63,2.39,63.25,2.87,72.75,4.20,78.50,3.46
8,23.13,4.64,46.13,2.53,62.75,2.92,72.63,4.00,78.50,3.46
9,21.50,4.34,45.50,2.98,62.50,2.78,72.50,3.82,78.25,3.33
10,21.00,4.07,45.13,2.70,62.38,2.72,72.38,3.85,78.13,3.48
11,20.50,4.07,44.38,3.54,62.00,3.12,72.38,3.85,78.00,3.25
12,19.75,4.46,43.75,3.69,61.63,3.25,72.00,3.66,77.75,3.33
13,19.00,4.50,43.25,3.54,61.25,3.37,71.50,3.66,77.50,3.30
14,18.00,4.69,43.00,3.66,61.00,3.25,70.88,3.18,77.38,3.25
15,17.13,4.49,42.88,3.64,61.00,3.25,70.63,3.50,77.25,3.45
16,15.75,4.10,42.50,3.55,60.50,3.59,69.63,3.16,77.25,3.45
17,14.25,3.58,42.00,3.38,60.00,3.21,69.38,2.88,77.25,3.45
18,13.00,2.78,41.75,3.33,59.13,2.85,69.13,3.14,77.25,3.45
19,11.50,2.88,41.00,3.21,58.75,3.24,68.75,3.20,77.13,3.40
20,11.25,2.66,40.50,3.21,57.88,2.85,68.38,3.16,76.63,3.96
21,10.88,2.23,39.63,3.29,57.00,2.98,68.13,3.40,76.25,4.13
22,10.38,2.07,39.00,3.07,56.00,2.98,68.00,3.46,75.75,4.03
23,9.13,1.96,38.88,3.18,55.13,3.27,67.63,3.58,75.75,4.03
24,8.75,2.05,38.38,3.50,54.38,3.20,67.38,3.46,75.75,4.03
25,7.88,1.89,37.25,3.58,53.63,2.88,67.00,3.30,75.38,4.10
26,7.00,2.00,36.75,4.06,53.25,2.92,66.75,3.45,75.13,4.22
27,6.38,2.26,35.88,3.76,52.38,2.72,66.50,3.42,75.13,4.22
28,5.50,2.27,35.00,3.70,51.75,2.49,66.25,3.45,74.88,4.12
29,4.38,1.85,34.13,3.91,51.00,2.39,66.13,3.40,74.88,4.12
30,3.38,1.41,33.38,3.46,50.63,2.62,66.13,3.40,74.88,4.12
31,2.88,1.25,32.63,3.78,50.50,2.62,65.63,3.46,74.75,3.92
32,1.50,0.76,31.50,3.93,50.00,2.73,64.88,3.44,74.50,4.07
33,1.00,0.76,30.50,4.04,49.38,2.39,64.25,3.62,74.13,3.98
34,0.50,0.53,29.75,4.06,48.25,2.49,63.88,3.56,73.75,4.17
35,0.38,0.52,28.88,4.22,47.88,2.53,63.38,3.42,73.38,4.14
36,0.25,0.46,26.88,4.32,47.25,2.55,63.00,3.74,73.25,3.92
37,0.13,0.35,25.25,4.23,46.88,2.17,62.50,3.63,73.00,3.70
38,0.00,0.00,24.25,4.30,46.50,2.20,62.13,3.27,72.25,3.62
39,,,23.38,4.53,46.25,2.38,61.75,3.41,71.63,3.38
40,,,22.00,4.78,45.25,2.82,61.50,3.42,71.00,3.21
41,,,21.00,5.13,44.13,3.27,61.13,3.31,70.25,3.20
42,,,19.75,4.89,44.00,3.25,60.75,3.37,69.75,3.01
43,,,19.25,4.56,43.25,3.49,60.00,3.07,69.25,3.01
44,,,18.00,4.21,42.75,3.62,59.25,3.20,69.00,2.98
45,,,17.13,4.39,42.25,3.88,58.50,3.38,68.75,3.06
46,,,16.38,4.41,41.00,3.38,58.13,3.68,68.25,2.71
47,,,16.00,3.85,40.50,3.51,56.63,2.67,68.13,2.75
48,,,15.13,3.18,39.63,3.50,56.13,2.42,67.88,3.31
49,,,13.50,2.73,39.38,3.70,55.75,2.49,67.50,3.78
50,,,11.50,2.56,38.88,3.52,54.75,2.05,67.38,3.81
51,,,10.88,2.80,38.50,3.16,54.38,1.60,67.25,3.69
52,,,10.38,2.26,37.75,3.41,54.00,2.00,67.00,3.78
53,,,10.25,2.31,37.63,3.38,53.50,2.27,66.75,4.03
54,,,10.00,2.14,36.63,3.89,53.25,2.38,66.25,4.17
55,,,9.88,1.96,36.00,4.00,52.75,2.60,65.75,3.92
56,,,9.38,1.60,35.38,4.07,51.25,2.19,65.38,3.78
57,,,8.88,1.81,34.25,4.06,50.88,2.64,64.50,3.66
58,,,7.25,1.58,33.63,3.85,50.38,2.26,64.38,3.70
59,,,6.00,1.51,33.25,3.65,49.13,2.53,63.63,3.58
60,,,4.38,1.77,32.75,3.65,48.75,2.60,63.38,3.74
61,,,3.38,2.20,31.13,3.52,48.38,2.50,63.13,3.56
62,,,2.38,1.06,30.13,3.36,47.50,2.67,62.50,3.25
63,,,2.00,1.07,28.63,4.07,46.75,2.38,61.75,3.37
64,,,1.63,0.92,26.63,3.34,45.63,2.92,61.38,3.20
65,,,1.13,0.83,25.75,3.62,45.13,3.09,60.38,3.42
66,,,1.00,0.76,24.88,4.26,44.38,2.92,60.00,3.46
67,,,0.63,0.52,23.75,3.62,43.88,3.18,59.13,3.48
68,,,0.50,0.53,22.75,3.85,43.50,3.07,58.63,3.11
69,,,0.38,0.52,21.25,3.49,43.25,3.15,57.88,2.85
70,,,0.25,0.46,20.63,3.20,42.88,3.31,57.38,3.11
71,,,0.25,0.46,19.63,2.92,42.25,3.54,57.13,3.14
72,,,0.13,0.35,18.75,3.24,42.00,3.59,56.38,2.62
73,,,0.00,0.00,17.50,2.98,41.50,3.74,56.00,2.78
74,,,,,16.88,2.80,41.25,3.81,55.88,2.80
75,,,,,16.13,2.90,40.38,3.70,55.25,2.92
76,,,,,14.50,3.07,39.38,3.34,54.63,2.77
77,,,,,13.75,3.28,38.50,3.51,54.13,2.47
78,,,,,12.88,2.70,37.38,2.83,53.75,2.05
79,,,,,11.88,2.59,36.63,3.29,53.25,2.05
80,,,,,10.88,2.47,35.88,2.85,52.75,2.12
81,,,,,10.38,2.39,35.00,3.42,51.88,2.17
82,,,,,8.88,2.53,34.75,3.49,50.75,2.55
83,,,,,8.13,2.17,34.00,3.55,50.25,2.76
84,,,,,7.25,2.05,32.50,3.78,49.50,2.73
85,,,,,6.75,2.31,31.13,3.60,48.25,3.11
86,,,,,6.25,1.83,29.75,3.33,47.13,3.40
87,,,,,5.63,1.69,28.63,3.74,46.63,3.62
88,,,,,5.13,1.55,27.50,4.14,45.75,3.28
89,,,,,4.63,1.30,26.75,4.03,44.88,3.04
90,,,,,3.63,0.52,26.00,3.89,44.38,3.34
91,,,,,3.00,1.07,24.88,3.80,43.88,3.64
92,,,,,2.38,0.92,24.00,3.78,43.50,3.63
93,,,,,1.75,0.71,23.50,3.21,42.63,3.74
94,,,,,1.38,0.92,22.00,2.98,41.38,3.34
95,,,,,0.63,0.92,21.00,2.78,40.88,3.64
96,,,,,0.25,0.46,20.38,3.07,40.50,2.98
97,,,,,0.13,0.35,19.63,3.42,39.50,3.12
98,,,,,0.13,0.35,18.50,3.42,39.25,3.33
99,,,,,0.00,0.00,17.63,3.34,38.75,3.15
100,,,,,,,16.75,3.77,38.38,3.34
101,,,,,,,15.50,2.98,38.38,3.34
102,,,,,,,14.63,3.58,37.75,3.20
103,,,,,,,13.50,3.46,37.00,3.46
104,,,,,,,12.63,3.07,35.38,3.20
105,,,,,,,12.38,3.02,34.25,3.54
106,,,,,,,11.00,2.62,33.00,3.70
107,,,,,,,10.00,2.73,31.75,3.99
108,,,,,,,9.25,2.66,30.88,3.87
109,,,,,,,8.50,1.93,29.38,4.57
110,,,,,,,7.38,1.41,28.38,3.89
111,,,,,,,6.38,1.60,27.25,4.03
112,,,,,,,5.13,1.46,26.38,4.03
113,,,,,,,4.38,1.19,26.13,3.87
114,,,,,,,3.38,1.06,25.13,3.44
115,,,,,,,3.00,1.07,24.00,3.02
116,,,,,,,2.50,1.07,23.00,3.02
117,,,,,,,1.63,0.92,22.25,3.20
118,,,,,,,1.38,1.06,21.38,3.38
119,,,,,,,1.25,0.89,20.38,3.11
120,,,,,,,0.75,0.71,19.63,3.50
121,,,,,,,0.63,0.52,18.75,3.54
122,,,,,,,0.63,0.52,18.13,3.44
123,,,,,,,0.63,0.52,17.00,2.98
124,,,,,,,0.63,0.52,15.25,2.82
125,,,,,,,0.50,0.53,14.25,2.87
126,,,,,,,0.25,0.46,13.38,2.45
127,,,,,,,0.00,0.00,12.38,2.33
128,,,,,,,,,12.38,2.33
129,,,,,,,,,11.25,2.43
130,,,,,,,,,10.38,2.39
131,,,,,,,,,9.50,2.07
132,,,,,,,,,8.38,2.00
133,,,,,,,,,7.25,1.91
134,,,,,,,,,5.88,1.89
135,,,,,,,,,4.75,1.49
136,,,,,,,,,4.13,1.46
137,,,,,,,,,3.50,1.60
138,,,,,,,,,3.38,1.51
139,,,,,,,,,3.00,1.20
140,,,,,,,,,2.50,1.07
141,,,,,,,,,2.38,0.92
142,,,,,,,,,2.00,1.07
143,,,,,,,,,1.38,1.30
144,,,,,,,,,1.13,0.83
145,,,,,,,,,0.75,0.71
146,,,,,,,,,0.25,0.46
147,,,,,,,,,0.25,0.46
148,,,,,,,,,0.25,0.46
149,,,,,,,,,0.25,0.46
150,,,,,,,,,0.13,0.35
151,,,,,,,,,0.13,0.35
152,,,,,,,,,0.13,0.35
153,,,,,,,,,0.13,0.35
154,,,,,,,,,0.00,0.00

==> plots/data/ames/ames_00025.csv <==
X,Disjoint-Mean,Disjoint-Stdev,Overlap-Mean,Overlap-Stdev,Multi-Disjoint-Mean,Multi-Disjoint-Stdev,Multi-Overlap-Mean,Multi-Overlap-Stdev,KNN-Mean,Knn-Stdev,Baseline-Mean,Baseline-Stdev
0,83.80,2.70,87.00,2.87,83.80,2.70,87.00,2.87,54.30,3.83,90.4,2.4
1,82.30,3.06,86.78,2.82,82.30,3.06,85.22,2.91,54.30,3.83,90.4,2.4
2,80.60,3.53,85.11,2.93,80.60,3.53,83.44,2.96,54.30,3.83,90.4,2.4
3,78.20,3.19,83.33,2.92,78.20,3.19,82.11,2.57,54.30,3.83,90.4,2.4
4,76.30,3.68,81.22,2.91,76.30,3.68,80.00,2.69,54.00,3.59,90.4,2.4
5,72.30,4.08,78.89,2.80,72.30,4.08,77.78,2.22,53.70,3.50,90.4,2.4
6,67.10,3.90,77.00,2.87,67.10,3.90,76.11,2.57,53.70,3.50,90.4,2.4
7,62.70,4.55,73.89,3.30,62.70,4.55,74.33,3.54,53.10,3.48,90.4,2.4
8,57.40,3.78,69.56,2.70,57.50,3.72,70.11,3.18,53.10,3.48,90.4,2.4
9,48.40,5.54,64.56,2.88,49.30,5.31,67.00,2.74,53.10,3.48,90.4,2.4
10,37.30,5.12,56.56,3.36,39.20,5.22,63.11,2.98,53.10,3.48,90.4,2.4
11,25.00,5.52,44.78,4.44,30.30,5.68,57.67,3.32,52.50,3.75,90.4,2.4
12,11.00,3.65,28.22,3.83,23.70,5.12,48.78,4.41,52.20,3.91,90.4,2.4
13,0.00,0.00,0.00,0.00,19.30,4.57,39.22,5.56,52.20,3.91,90.4,2.4
14,,,,,15.60,4.43,30.11,3.22,52.00,3.94,90.4,2.4
15,,,,,13.30,4.50,22.44,3.97,52.00,3.94,90.4,2.4
16,,,,,11.30,3.83,15.33,3.20,51.50,3.84,90.4,2.4
17,,,,,8.90,3.38,11.67,3.39,51.50,3.84,90.4,2.4
18,,,,,6.70,2.87,7.33,2.55,51.20,3.58,90.4,2.4
19,,,,,5.40,2.07,4.33,1.41,51.20,3.58,90.4,2.4
20,,,,,4.00,2.11,1.89,0.93,51.20,3.58,90.4,2.4
21,,,,,2.30,1.16,0.89,0.60,51.20,3.58,90.4,2.4
22,,,,,1.60,0.97,0.33,0.50,51.10,3.75,90.4,2.4
23,,,,,0.60,0.84,0.00,0.00,51.10,3.75,90.4,2.4
24,,,,,0.00,0.00,,,51.10,3.75,90.4,2.4
25,,,,,,,,,50.50,3.78,90.4,2.4
26,,,,,,,,,49.90,3.75,90.4,2.4
27,,,,,,,,,49.50,3.75,90.4,2.4
28,,,,,,,,,49.50,3.75,90.4,2.4
29,,,,,,,,,49.10,3.70,90.4,2.4
30,,,,,,,,,49.10,3.70,90.4,2.4
31,,,,,,,,,49.10,3.70,90.4,2.4
32,,,,,,,,,49.10,3.70,90.4,2.4
33,,,,,,,,,49.10,3.70,90.4,2.4
34,,,,,,,,,49.10,3.70,90.4,2.4
35,,,,,,,,,49.10,3.70,90.4,2.4
36,,,,,,,,,49.10,3.70,90.4,2.4
37,,,,,,,,,49.10,3.70,90.4,2.4
38,,,,,,,,,49.10,3.70,90.4,2.4
39,,,,,,,,,49.10,3.70,90.4,2.4
40,,,,,,,,,48.50,3.95,90.4,2.4
41,,,,,,,,,48.00,4.22,90.4,2.4
42,,,,,,,,,47.60,4.17,90.4,2.4
43,,,,,,,,,47.60,4.17,90.4,2.4
44,,,,,,,,,47.60,4.17,90.4,2.4
45,,,,,,,,,47.60,4.17,90.4,2.4
46,,,,,,,,,47.10,4.15,90.4,2.4
47,,,,,,,,,46.90,4.01,90.4,2.4

==> plots/data/ames/ames_00125.csv <==
X,Disjoint-Mean,Disjoint-Stdev,Overlap-Mean,Overlap-Stdev,Multi-Disjoint-Mean,Multi-Disjoint-Stdev,Multi-Overlap-Mean,Multi-Overlap-Stdev,KNN-Mean,Knn-Stdev,Baseline-Mean,Baseline-Stdev
0,71.20,3.99,73.90,1.66,71.20,3.99,73.90,1.66,54.30,3.83,90.4,2.4
1,70.40,3.72,73.90,1.66,70.40,3.72,73.10,1.60,54.30,3.83,90.4,2.4
2,69.60,3.17,73.10,1.60,69.60,3.17,72.40,1.58,54.30,3.83,90.4,2.4
3,68.90,3.63,72.20,1.75,68.90,3.63,71.80,1.75,54.30,3.83,90.4,2.4
4,68.10,3.51,71.70,1.83,68.10,3.51,70.80,1.69,54.00,3.59,90.4,2.4
5,67.30,3.53,70.50,1.65,67.30,3.53,69.90,1.20,53.70,3.50,90.4,2.4
6,66.10,3.48,69.90,1.20,66.10,3.48,69.40,1.17,53.70,3.50,90.4,2.4
7,65.30,3.65,69.30,1.25,65.30,3.65,68.80,1.32,53.10,3.48,90.4,2.4
8,64.50,3.24,68.40,1.65,64.50,3.24,67.80,1.99,53.10,3.48,90.4,2.4
9,63.30,3.56,67.40,2.12,63.30,3.56,67.20,2.15,53.10,3.48,90.4,2.4
10,62.80,3.43,66.50,1.96,62.80,3.43,65.90,1.91,53.10,3.48,90.4,2.4
11,61.40,3.89,65.60,1.84,61.40,3.89,64.80,1.69,52.50,3.75,90.4,2.4
12,59.90,3.35,64.40,1.90,59.90,3.35,63.80,2.10,52.20,3.91,90.4,2.4
13,57.90,3.73,63.30,2.31,57.90,3.73,62.70,1.89,52.20,3.91,90.4,2.4
14,56.30,3.62,61.70,1.77,56.30,3.62,61.20,1.48,52.00,3.94,90.4,2.4
15,54.40,3.27,60.50,1.72,54.40,3.27,59.80,1.69,52.00,3.94,90.4,2.4
16,52.40,2.32,58.80,1.81,52.40,2.32,57.90,2.81,51.50,3.84,90.4,2.4
17,50.80,2.39,56.80,2.78,50.80,2.39,56.20,2.78,51.50,3.84,90.4,2.4
18,48.80,3.08,55.60,2.37,48.80,3.08,55.30,2.16,51.20,3.58,90.4,2.4
19,46.90,3.38,53.90,2.81,46.90,3.38,53.90,2.81,51.20,3.58,90.4,2.4
20,44.90,4.23,52.20,2.90,44.90,4.23,52.20,3.05,51.20,3.58,90.4,2.4
21,43.20,3.52,49.30,3.47,43.20,3.52,49.60,3.20,51.20,3.58,90.4,2.4
22,41.20,3.49,47.40,2.76,41.20,3.49,47.40,3.13,51.10,3.75,90.4,2.4
23,39.30,3.27,44.10,3.73,39.30,3.27,45.40,3.17,51.10,3.75,90.4,2.4
24,36.90,4.46,41.40,3.53,36.90,4.46,42.40,3.92,51.10,3.75,90.4,2.4
25,35.20,4.39,39.70,3.53,35.20,4.39,40.40,3.53,50.50,3.78,90.4,2.4
26,32.20,3.88,37.20,3.19,32.20,3.88,38.60,3.44,49.90,3.75,90.4,2.4
27,29.70,3.65,35.80,3.22,29.70,3.65,37.10,3.25,49.50,3.75,90.4,2.4
28,26.80,3.52,33.90,3.67,26.80,3.52,35.30,3.50,49.50,3.75,90.4,2.4
29,24.00,3.30,31.60,3.41,24.00,3.30,33.70,3.56,49.10,3.70,90.4,2.4
30,21.80,4.16,28.70,3.80,21.80,4.16,31.10,3.28,49.10,3.70,90.4,2.4
31,19.20,4.02,26.50,4.60,19.20,4.02,28.40,4.27,49.10,3.70,90.4,2.4
32,16.90,3.38,23.40,4.35,16.90,3.38,25.70,4.45,49.10,3.70,90.4,2.4
33,14.40,2.41,20.60,3.72,14.40,2.41,22.70,3.77,49.10,3.70,90.4,2.4
34,12.00,2.21,18.60,3.10,12.00,2.21,20.40,3.50,49.10,3.70,90.4,2.4
35,9.80,1.75,15.60,2.55,9.80,1.75,18.30,2.87,49.10,3.70,90.4,2.4
36,7.90,2.08,13.20,2.70,7.90,2.08,15.90,2.38,49.10,3.70,90.4,2.4
37,6.10,1.29,9.60,2.67,6.10,1.29,12.90,3.28,49.10,3.70,90.4,2.4
38,4.80,1.23,7.20,2.53,4.80,1.23,10.00,2.79,49.10,3.70,90.4,2.4
39,3.50,1.65,5.60,2.07,3.50,1.65,7.40,2.63,49.10,3.70,90.4,2.4
40,2.50,1.27,3.90,1.73,2.50,1.27,5.90,2.28,48.50,3.95,90.4,2.4
41,1.60,1.07,2.50,0.85,1.60,1.07,4.90,1.66,48.00,4.22,90.4,2.4
42,0.90,0.88,1.20,0.92,0.90,0.88,3.50,0.97,47.60,4.17,90.4,2.4
43,0.80,0.79,1.20,0.92,0.80,0.79,2.10,1.10,47.60,4.17,90.4,2.4
44,0.50,0.53,0.30,0.48,0.50,0.53,1.20,0.92,47.60,4.17,90.4,2.4
45,0.40,0.52,0.00,0.00,0.40,0.52,1.20,0.92,47.60,4.17,90.4,2.4
46,0.30,0.48,,,0.30,0.48,1.00,0.94,47.10,4.15,90.4,2.4
47,0.20,0.42,,,0.20,0.42,0.60,0.70,46.90,4.01,90.4,2.4
48,0.20,0.42,,,0.20,0.42,0.30,0.48,46.90,4.01,90.4,2.4
49,0.00,0.00,,,0.00,0.00,0.00,0.00,46.20,4.47,90.4,2.4
50,,,,,,,,,46.20,4.47,90.4,2.4
51,,,,,,,,,46.20,4.47,90.4,2.4
52,,,,,,,,,45.40,4.58,90.4,2.4
53,,,,,,,,,44.70,4.22,90.4,2.4
54,,,,,,,,,44.70,4.22,90.4,2.4
55,,,,,,,,,44.40,4.25,90.4,2.4
56,,,,,,,,,44.40,4.25,90.4,2.4
57,,,,,,,,,44.40,4.25,90.4,2.4
58,,,,,,,,,44.10,4.28,90.4,2.4
59,,,,,,,,,44.10,4.28,90.4,2.4
60,,,,,,,,,44.10,4.28,90.4,2.4
61,,,,,,,,,43.30,4.27,90.4,2.4
62,,,,,,,,,43.30,4.27,90.4,2.4
63,,,,,,,,,43.30,4.27,90.4,2.4
64,,,,,,,,,43.30,4.27,90.4,2.4
65,,,,,,,,,43.00,4.16,90.4,2.4

==> plots/data/ames/ames_00251.csv <==
X,Disjoint-Mean,Disjoint-Stdev,Overlap-Mean,Overlap-Stdev,Multi-Disjoint-Mean,Multi-Disjoint-Stdev,Multi-Overlap-Mean,Multi-Overlap-Stdev,KNN-Mean,Knn-Stdev,Baseline-Mean,Baseline-Stdev
0,63.44,3.45,66.25,3.81,63.44,3.45,66.25,3.81,54.30,3.83,90.4,2.4
1,63.06,3.40,66.25,3.81,63.06,3.40,66.00,3.70,54.30,3.83,90.4,2.4
2,62.78,3.47,66.00,3.70,62.78,3.47,65.63,3.54,54.30,3.83,90.4,2.4
3,62.44,3.22,65.50,3.51,62.44,3.22,65.25,3.24,54.30,3.83,90.4,2.4
4,62.33,3.31,65.13,3.31,62.33,3.31,64.63,3.07,54.00,3.59,90.4,2.4
5,61.78,3.75,64.50,3.02,61.78,3.75,64.25,2.87,53.70,3.50,90.4,2.4
6,61.00,3.82,63.88,3.04,61.00,3.82,63.38,2.88,53.70,3.50,90.4,2.4
7,60.67,3.90,63.38,2.88,60.67,3.90,63.25,2.87,53.10,3.48,90.4,2.4
8,60.06,3.59,62.88,3.04,60.06,3.59,62.75,2.92,53.10,3.48,90.4,2.4
9,59.33,3.65,62.50,2.78,59.33,3.65,62.50,2.78,53.10,3.48,90.4,2.4
10,58.78,3.42,62.25,2.71,58.78,3.42,62.38,2.72,53.10,3.48,90.4,2.4
11,58.11,3.23,62.00,3.12,58.11,3.23,62.00,3.12,52.50,3.75,90.4,2.4
12,57.56,3.29,61.63,3.25,57.56,3.29,61.63,3.25,52.20,3.91,90.4,2.4
13,57.00,3.22,61.25,3.37,57.00,3.22,61.25,3.37,52.20,3.91,90.4,2.4
14,56.33,3.40,61.00,3.25,56.33,3.40,61.00,3.25,52.00,3.94,90.4,2.4
15,55.61,3.26,60.63,3.58,55.61,3.26,61.00,3.25,52.00,3.94,90.4,2.4
16,54.83,3.47,60.00,3.21,54.83,3.47,60.50,3.59,51.50,3.84,90.4,2.4
17,53.83,3.38,59.38,2.97,53.83,3.38,60.00,3.21,51.50,3.84,90.4,2.4
18,53.11,3.50,58.50,3.25,53.11,3.50,59.13,2.85,51.20,3.58,90.4,2.4
19,52.44,3.13,57.75,2.96,52.44,3.13,58.75,3.24,51.20,3.58,90.4,2.4
20,51.83,3.24,56.38,2.88,51.83,3.24,57.88,2.85,51.20,3.58,90.4,2.4
21,51.17,3.22,55.50,2.93,51.17,3.22,57.00,2.98,51.20,3.58,90.4,2.4
22,50.22,3.02,54.50,3.30,50.22,3.02,56.00,2.98,51.10,3.75,90.4,2.4
23,49.17,3.15,53.63,3.20,49.17,3.15,55.13,3.27,51.10,3.75,90.4,2.4
24,48.50,3.22,52.88,2.70,48.50,3.22,54.38,3.20,51.10,3.75,90.4,2.4
25,47.78,3.30,52.13,2.59,47.78,3.30,53.63,2.88,50.50,3.78,90.4,2.4
26,47.00,3.29,51.88,2.53,47.00,3.29,53.25,2.92,49.90,3.75,90.4,2.4
27,46.44,3.31,50.88,2.47,46.44,3.31,52.38,2.72,49.50,3.75,90.4,2.4
28,45.89,2.99,50.63,2.62,45.89,2.99,51.75,2.49,49.50,3.75,90.4,2.4
29,45.28,2.95,50.38,2.72,45.28,2.95,51.00,2.39,49.10,3.70,90.4,2.4
30,44.50,3.05,49.63,2.33,44.50,3.05,50.63,2.62,49.10,3.70,90.4,2.4
31,43.89,2.99,48.50,2.39,43.89,2.99,50.50,2.62,49.10,3.70,90.4,2.4
32,43.17,2.94,48.13,2.64,43.17,2.94,50.00,2.73,49.10,3.70,90.4,2.4
33,42.72,3.10,47.50,2.33,42.72,3.10,49.38,2.39,49.10,3.70,90.4,2.4
34,42.00,2.97,46.88,2.17,42.00,2.97,48.25,2.49,49.10,3.70,90.4,2.4
35,41.11,2.91,46.63,2.00,41.11,2.91,47.88,2.53,49.10,3.70,90.4,2.4
36,40.33,3.12,46.13,2.36,40.33,3.12,47.25,2.55,49.10,3.70,90.4,2.4
37,39.44,3.11,45.38,2.50,39.44,3.11,46.88,2.17,49.10,3.70,90.4,2.4
38,38.67,3.11,44.38,3.25,38.67,3.11,46.50,2.20,49.10,3.70,90.4,2.4
39,37.83,3.24,43.25,3.37,37.83,3.24,46.25,2.38,49.10,3.70,90.4,2.4
40,37.11,3.23,42.50,3.78,37.11,3.23,45.25,2.82,48.50,3.95,90.4,2.4
41,36.33,3.36,42.13,3.52,36.33,3.36,44.13,3.27,48.00,4.22,90.4,2.4
42,35.78,3.10,41.00,3.55,35.78,3.10,44.00,3.25,47.60,4.17,90.4,2.4
43,35.06,3.33,40.50,3.42,35.06,3.33,43.25,3.49,47.60,4.17,90.4,2.4
44,34.33,3.29,39.75,3.45,34.33,3.29,42.75,3.62,47.60,4.17,90.4,2.4
45,33.17,3.38,38.88,3.72,33.17,3.38,42.25,3.88,47.60,4.17,90.4,2.4
46,31.94,3.57,38.63,3.70,31.94,3.57,41.00,3.38,47.10,4.15,90.4,2.4
47,31.00,3.60,38.13,3.83,31.00,3.60,40.50,3.51,46.90,4.01,90.4,2.4
48,30.06,3.44,38.00,3.55,30.06,3.44,39.63,3.50,46.90,4.01,90.4,2.4
49,28.89,3.23,36.75,3.81,28.89,3.23,39.38,3.70,46.20,4.47,90.4,2.4
50,27.83,3.17,36.25,4.17,27.83,3.17,38.88,3.52,46.20,4.47,90.4,2.4
51,26.72,3.03,35.25,4.06,26.72,3.03,38.50,3.16,46.20,4.47,90.4,2.4
52,25.72,3.06,34.38,3.96,25.72,3.06,37.75,3.41,45.40,4.58,90.4,2.4
53,24.67,3.18,32.75,4.10,24.67,3.18,37.63,3.38,44.70,4.22,90.4,2.4
54,23.72,3.18,31.88,3.60,23.72,3.18,36.63,3.89,44.70,4.22,90.4,2.4
55,22.22,3.25,30.75,3.49,22.22,3.25,36.00,4.00,44.40,4.25,90.4,2.4
56,21.00,3.27,29.38,3.20,21.00,3.27,35.38,4.07,44.40,4.25,90.4,2.4
57,19.56,3.18,27.38,3.54,19.56,3.18,34.25,4.06,44.40,4.25,90.4,2.4
58,17.94,3.02,25.38,3.42,17.94,3.02,33.63,3.85,44.10,4.28,90.4,2.4
59,16.78,2.84,23.38,3.70,16.78,2.84,33.25,3.65,44.10,4.28,90.4,2.4
60,15.28,3.79,22.50,3.38,15.28,3.79,32.75,3.65,44.10,4.28,90.4,2.4
61,14.00,3.34,21.63,3.74,14.00,3.34,31.13,3.52,43.30,4.27,90.4,2.4
62,13.17,2.98,20.50,3.82,13.17,2.98,30.13,3.36,43.30,4.27,90.4,2.4
63,12.11,2.83,19.38,3.29,12.11,2.83,28.63,4.07,43.30,4.27,90.4,2.4
64,11.11,2.70,17.75,3.11,11.11,2.70,26.63,3.34,43.30,4.27,90.4,2.4
65,9.67,2.17,16.50,3.34,9.67,2.17,25.75,3.62,43.00,4.16,90.4,2.4
66,8.61,2.30,14.88,3.09,8.61,2.30,24.88,4.26,42.80,4.21,90.4,2.4
67,7.72,2.30,13.63,3.07,7.72,2.30,23.75,3.62,41.90,4.07,90.4,2.4
68,6.78,2.24,12.38,2.62,6.78,2.24,22.75,3.85,41.90,4.07,90.4,2.4
69,5.61,2.33,11.00,2.93,5.61,2.33,21.25,3.49,41.60,3.95,90.4,2.4
70,4.89,2.00,9.63,2.26,4.89,2.00,20.63,3.20,41.60,3.95,90.4,2.4
71,3.94,1.59,8.75,2.19,3.94,1.59,19.63,2.92,41.10,3.57,90.4,2.4
72,3.44,1.62,7.50,2.51,3.44,1.62,18.75,3.24,41.10,3.57,90.4,2.4
73,2.61,1.38,6.63,2.20,2.61,1.38,17.50,2.98,40.20,3.88,90.4,2.4
74,2.17,1.25,6.00,1.69,2.17,1.25,16.88,2.80,40.20,3.88,90.4,2.4
75,1.67,1.03,5.25,1.49,1.67,1.03,16.13,2.90,40.20,3.88,90.4,2.4
76,1.22,1.11,4.25,1.04,1.22,1.11,14.50,3.07,40.20,3.88,90.4,2.4
77,0.94,1.00,3.00,1.20,0.94,1.00,13.75,3.28,40.20,3.88,90.4,2.4
78,0.56,0.78,1.38,0.74,0.56,0.78,12.88,2.70,40.10,3.87,90.4,2.4
79,0.39,0.61,0.88,0.35,0.39,0.61,11.88,2.59,40.10,3.87,90.4,2.4
80,0.17,0.38,0.63,0.52,0.17,0.38,10.88,2.47,40.10,3.87,90.4,2.4
81,0.00,0.00,0.13,0.35,0.00,0.00,10.38,2.39,39.40,3.84,90.4,2.4
82,,,0.13,0.35,,,8.88,2.53,39.40,3.84,90.4,2.4
83,,,0.00,0.00,,,8.13,2.17,39.00,3.74,90.4,2.4
84,,,,,,,7.25,2.05,38.60,3.84,90.4,2.4
85,,,,,,,6.75,2.31,38.60,3.84,90.4,2.4
86,,,,,,,6.25,1.83,38.60,3.84,90.4,2.4
87,,,,,,,5.63,1.69,38.60,3.84,90.4,2.4
88,,,,,,,5.13,1.55,38.60,3.84,90.4,2.4
89,,,,,,,4.63,1.30,38.60,3.84,90.4,2.4
90,,,,,,,3.63,0.52,38.60,3.84,90.4,2.4
91,,,,,,,3.00,1.07,38.20,4.08,90.4,2.4
92,,,,,,,2.38,0.92,38.00,4.06,90.4,2.4
93,,,,,,,1.75,0.71,37.30,4.08,90.4,2.4
94,,,,,,,1.38,0.92,37.30,4.08,90.4,2.4
95,,,,,,,0.63,0.92,36.10,4.20,90.4,2.4
96,,,,,,,0.25,0.46,36.10,4.20,90.4,2.4
97,,,,,,,0.13,0.35,36.10,4.20,90.4,2.4
98,,,,,,,0.13,0.35,36.10,4.20,90.4,2.4
99,,,,,,,0.00,0.00,35.60,4.27,90.4,2.4
100,,,,,,,,,35.60,4.27,90.4,2.4
101,,,,,,,,,35.60,4.27,90.4,2.4
102,,,,,,,,,35.40,4.22,90.4,2.4
103,,,,,,,,,35.40,4.22,90.4,2.4
104,,,,,,,,,35.40,4.22,90.4,2.4
105,,,,,,,,,35.20,4.44,90.4,2.4
106,,,,,,,,,35.20,4.44,90.4,2.4

==> plots/data/ames/ames_knn_00001_filt.csv <==
X,KNN-Mean,KNN-Stdev,NuPCR-Mean,NuPCR-Stdev
0,54.30,3.83,63.82,1.94
1,54.30,3.83,63.45,1.97
2,54.30,3.83,63.00,1.84
3,54.30,3.83,62.27,2.15
4,54.00,3.59,62.00,2.45
5,53.70,3.50,61.55,1.97
6,53.70,3.50,61.27,2.00
7,53.10,3.48,61.09,1.92
8,53.10,3.48,60.82,1.89
9,53.10,3.48,60.73,2.10
10,53.10,3.48,60.45,2.50
11,52.50,3.75,59.64,2.54
12,52.20,3.91,59.18,2.86
13,52.20,3.91,58.82,2.75
14,52.00,3.94,58.27,2.49
15,52.00,3.94,57.36,2.29
16,51.50,3.84,56.36,2.54
17,51.50,3.84,55.45,2.62
18,51.20,3.58,54.45,2.94
19,51.20,3.58,53.91,2.95
20,51.20,3.58,52.64,2.87
21,51.20,3.58,51.73,3.64
22,51.10,3.75,51.36,3.47
23,51.10,3.75,50.64,3.72
24,51.10,3.75,50.18,3.68
25,50.50,3.78,49.82,3.66
26,49.90,3.75,49.09,4.13
27,49.50,3.75,48.73,4.08
28,49.50,3.75,48.45,4.13
29,49.10,3.70,48.00,4.10
30,49.10,3.70,47.55,4.46
31,49.10,3.70,46.73,4.47
32,49.10,3.70,46.45,4.23
33,49.10,3.70,45.82,3.92
34,49.10,3.70,45.36,4.15
35,49.10,3.70,44.45,4.30
36,49.10,3.70,43.91,4.06
37,49.10,3.70,43.00,4.00
38,49.10,3.70,42.55,3.98
39,49.10,3.70,41.73,3.88
40,48.50,3.95,40.91,3.36
41,48.00,4.22,40.27,3.44
42,47.60,4.17,39.18,3.95
43,47.60,4.17,38.09,4.13
44,47.60,4.17,37.45,4.08
45,47.60,4.17,36.73,4.24
46,47.10,4.15,36.27,4.36
47,46.90,4.01,35.18,4.67
48,46.90,4.01,34.64,4.39
49,46.20,4.47,34.00,4.52
50,46.20,4.47,33.45,4.80
51,46.20,4.47,32.45,4.61
52,45.40,4.58,31.91,4.53
53,44.70,4.22,31.00,4.34
54,44.70,4.22,29.73,4.45
55,44.40,4.25,29.09,4.55
56,44.40,4.25,28.55,4.66
57,44.40,4.25,27.45,4.50
58,44.10,4.28,26.55,4.32
59,44.10,4.28,25.45,4.80
60,44.10,4.28,23.91,4.70
61,43.30,4.27,23.00,4.63
62,43.30,4.27,21.73,4.63
63,43.30,4.27,20.27,4.20
64,43.30,4.27,19.00,3.97
65,43.00,4.16,17.45,3.72
66,42.80,4.21,16.45,3.21
67,41.90,4.07,15.64,3.14
68,41.90,4.07,14.45,3.42
69,41.60,3.95,13.55,2.81
70,41.60,3.95,13.09,2.81
71,41.10,3.57,12.45,2.98
72,41.10,3.57,11.27,2.37
73,40.20,3.88,10.55,2.42
74,40.20,3.88,9.45,2.46
75,40.20,3.88,8.45,2.34
76,40.20,3.88,7.82,2.40
77,40.20,3.88,7.09,2.39
78,40.10,3.87,6.91,2.51
79,40.10,3.87,6.45,2.34
80,40.10,3.87,5.64,2.06
81,39.40,3.84,4.55,2.07
82,39.40,3.84,3.55,2.02
83,39.00,3.74,2.91,1.51
84,38.60,3.84,2.55,1.29
85,38.60,3.84,2.27,0.90
86,38.60,3.84,1.82,1.08
87,38.60,3.84,1.18,0.87
88,38.60,3.84,0.91,0.83
89,38.60,3.84,0.45,0.93
90,38.60,3.84,0.27,0.47
91,38.20,4.08,0.27,0.47
92,38.00,4.06,0.09,0.30
93,37.30,4.08,0.09,0.30
94,37.30,4.08,0.00,0.00
95,36.10,4.20,,
96,36.10,4.20,,
97,36.10,4.20,,
98,36.10,4.20,,
99,35.60,4.27,,
100,35.60,4.27,,
101,35.60,4.27,,
102,35.40,4.22,,
103,35.40,4.22,,
104,35.40,4.22,,
105,35.20,4.44,,
106,35.20,4.44,,
107,34.90,4.58,,
108,34.40,4.70,,
109,33.70,4.42,,
110,33.00,4.35,,
111,32.50,4.62,,
112,31.90,4.63,,
113,31.50,4.58,,
114,31.50,4.58,,
115,31.20,4.49,,
116,30.90,4.56,,
117,30.60,4.65,,
118,30.20,4.64,,
119,30.20,4.64,,
120,30.20,4.64,,
121,29.40,4.67,,
122,29.40,4.67,,
123,29.10,4.91,,
124,29.10,4.91,,
125,29.10,4.91,,
126,28.70,4.97,,
127,28.50,5.23,,
128,28.00,5.01,,
129,28.00,5.01,,
130,28.00,5.01,,
131,28.00,5.01,,
132,28.00,5.01,,
133,28.00,5.01,,
134,28.00,5.01,,
135,28.00,5.01,,
136,27.30,4.85,,
137,27.30,4.85,,
138,27.30,4.85,,
139,27.30,4.85,,
140,27.10,4.82,,
141,27.10,4.82,,
142,26.80,4.49,,
143,26.80,4.49,,
144,26.80,4.49,,
145,26.50,4.50,,
146,26.50,4.50,,
147,26.50,4.50,,
148,26.50,4.50,,
149,26.50,4.50,,
150,26.50,4.50,,
151,26.50,4.50,,
152,26.10,4.23,,
153,25.50,4.14,,
154,25.20,4.18,,
155,25.00,4.11,,
156,24.60,3.89,,
157,24.60,3.89,,
158,24.00,4.06,,
159,23.80,4.10,,
160,23.80,4.10,,
161,23.80,4.10,,
162,23.80,4.10,,
163,23.80,4.10,,
164,22.80,4.24,,
165,22.80,4.24,,
166,22.80,4.24,,
167,22.80,4.24,,
168,22.10,4.28,,
169,22.10,4.28,,
170,21.60,4.22,,
171,21.10,4.09,,
172,20.80,4.08,,
173,20.30,3.68,,
174,20.30,3.68,,
175,19.80,3.33,,
176,19.80,3.33,,
177,19.20,3.05,,
178,19.20,3.05,,
179,19.20,3.05,,
180,18.90,2.96,,
181,18.90,2.96,,
182,18.50,2.95,,
183,18.50,2.95,,
184,18.50,2.95,,
185,18.50,2.95,,
186,18.50,2.95,,
187,18.50,2.95,,
188,18.00,3.06,,
189,17.50,3.17,,
190,17.50,3.17,,
191,17.50,3.17,,
192,17.10,3.38,,
193,17.10,3.38,,
194,17.10,3.38,,
195,17.10,3.38,,
196,16.70,3.40,,
197,16.70,3.40,,
198,16.10,3.54,,
199,16.10,3.54,,
200,16.10,3.54,,
201,16.10,3.54,,
202,16.00,3.62,,
203,16.00,3.62,,
204,15.80,3.33,,
205,15.80,3.33,,
206,15.50,3.27,,
207,15.40,3.34,,
208,15.10,3.67,,
209,15.10,3.67,,
210,15.10,3.67,,
211,14.70,3.80,,
212,14.40,3.66,,
213,14.00,3.71,,
214,14.00,3.71,,
215,14.00,3.71,,
216,14.00,3.71,,
217,13.70,3.62,,
218,13.50,3.41,,
219,12.60,3.31,,
220,12.60,3.31,,
221,12.60,3.31,,
222,12.40,3.13,,
223,12.40,3.13,,
224,11.60,2.84,,
225,11.60,2.84,,
226,10.60,2.63,,
227,10.20,2.62,,
228,10.20,2.62,,
229,9.80,2.44,,
230,9.40,2.37,,
231,9.10,2.23,,
232,8.30,2.36,,
233,8.30,2.36,,
234,8.30,2.36,,
235,7.50,2.37,,
236,7.10,2.33,,
237,6.60,2.12,,
238,6.60,2.12,,
239,6.60,2.12,,
240,6.60,2.12,,
241,6.60,2.12,,
242,6.60,2.12,,
243,6.60,2.12,,
244,5.50,1.96,,
245,5.50,1.96,,
246,5.50,1.96,,
247,5.50,1.96,,
248,5.20,1.69,,
249,4.50,1.51,,
250,4.50,1.51,,
251,4.50,1.51,,
252,4.20,1.48,,
253,4.20,1.48,,
254,4.20,1.48,,
255,4.10,1.37,,
256,4.00,1.15,,
257,4.00,1.15,,
258,4.00,1.15,,
259,3.60,0.84,,
260,3.60,0.84,,
261,3.60,0.84,,
262,3.60,0.84,,
263,3.60,0.84,,
264,3.60,0.84,,
265,3.60,0.84,,
266,3.60,0.84,,
267,3.20,0.92,,
268,3.20,0.92,,
269,3.00,1.05,,
270,2.90,0.88,,
271,2.90,0.88,,
272,2.90,0.88,,
273,2.90,0.88,,
274,2.90,0.88,,
275,2.90,0.88,,
276,2.90,0.88,,
277,2.90,0.88,,
278,2.90,0.88,,
279,2.90,0.88,,
280,2.90,0.88,,
281,2.60,0.84,,
282,2.60,0.84,,
283,2.60,0.84,,
284,2.30,0.48,,
285,2.30,0.48,,
286,2.30,0.48,,
287,2.10,0.32,,
288,2.10,0.32,,
289,2.10,0.32,,
290,2.10,0.32,,
291,2.10,0.32,,
292,2.10,0.32,,
293,1.80,0.63,,
294,1.80,0.63,,
295,1.80,0.63,,
296,1.80,0.63,,
297,1.80,0.63,,
298,1.80,0.63,,
299,1.80,0.63,,
300,1.80,0.63,,
301,1.80,0.63,,
302,1.80,0.63,,
303,1.80,0.63,,
304,1.80,0.63,,
305,1.80,0.63,,
306,1.80,0.63,,
307,1.50,0.53,,
308,1.50,0.53,,
309,1.50,0.53,,
310,1.50,0.53,,
311,1.50,0.53,,
312,1.50,0.53,,
313,1.00,0.67,,
314,1.00,0.67,,
315,1.00,0.67,,
316,1.00,0.67,,
317,1.00,0.67,,
318,1.00,0.67,,
319,1.00,0.67,,
320,1.00,0.67,,
321,0.50,0.53,,

==> plots/data/ames/gurobi/ames_gurobi_00125.csv <==
ocr,wocr
0.001634,0.000000
0.001634,0.000000
0.001642,0.000000
0.001647,0.000000
0.001654,0.000000
0.001663,0.000000
0.001665,0.000000
0.001667,0.000000
0.001667,0.000000
0.001670,0.000000
0.001670,0.000000
0.001670,0.000000
0.001670,0.000000
0.001671,0.000000
0.001672,0.000000
0.001672,0.000000
0.001672,0.000000
0.001673,0.000000
0.001673,0.000000
0.001675,0.000000
0.001676,0.000000
0.001676,0.000000
0.001676,0.000000
0.001676,0.000000
0.001677,0.000000
0.001677,0.000000
0.001677,0.000000
0.001678,0.000000
0.001679,0.000000
0.001679,0.000000
0.001679,0.000000
0.001680,0.000000
0.001680,0.000000
0.001680,0.000000
0.001681,0.000000
0.001681,0.000000
0.001682,0.000000
0.001682,0.000000
0.001683,0.000000
0.001683,0.000000
0.001683,0.000000
0.001683,0.000000
0.001683,0.000000
0.001684,0.000000
0.001685,0.000000
0.001686,0.000000
0.001687,0.000000
0.001687,0.000000
0.001687,0.000000
0.001687,0.000000
0.001687,0.000000
0.001688,0.000000
0.001688,0.000000
0.001689,0.000000
0.001689,0.000000
0.001689,0.000000
0.001690,0.000000
0.001690,0.000000
0.001690,0.000000
0.001691,0.000000
0.001691,0.000000
0.001691,0.000000
0.001692,0.000000
0.001692,0.000000
0.001692,0.000000
0.001693,0.000000
0.001693,0.000000
0.001694,0.000000
0.001695,0.000000
0.001695,0.000000
0.001695,0.000000
0.001696,0.000000
0.001696,0.000000
0.001697,0.000000
0.001697,0.000000
0.001699,0.000000
0.001700,0.000000
0.001703,0.000000
0.001703,0.000000
0.001703,0.000000
0.001703,0.000000
0.001705,0.000000
0.001705,0.000000
0.001705,0.000000
0.001706,0.000000
0.001706,0.000000
0.001707,0.000000
0.001707,0.000000
0.001708,0.000000
0.001708,0.000000
0.001709,0.000000
0.001709,0.000000
0.001710,0.000000
0.001711,0.000000
0.001712,0.000000
0.001712,0.000000
0.001714,0.000000
0.001714,0.000000
0.001714,0.000000
0.001715,0.000000
0.001715,0.000000
0.001716,0.000000
0.001717,0.000000
0.001717,0.000000
0.001718,0.000000
0.001719,0.000000
0.001720,0.000000
0.001720,0.000000
0.001720,0.000000
0.001720,0.000000
0.001721,0.000000
0.001723,0.000000
0.001723,0.000000
0.001724,0.000000
0.001724,0.000000
0.001725,0.000000
0.001725,0.000000
0.001725,0.000000
0.001725,0.000000
0.001726,0.000000
0.001726,0.000000
0.001727,0.000000
0.001727,0.000000
0.001727,0.000000
0.001727,0.000000
0.001728,0.000000
0.001728,0.000000
0.001731,0.000000
0.001731,0.000000
0.001732,0.000000
0.001733,0.000000
0.001735,0.000000
0.001737,0.000000
0.001738,0.000000
0.001741,0.000000
0.001742,0.000000
0.001742,0.000000
0.001742,0.000000
0.001743,0.000000
0.001744,0.000000
0.001745,0.000000
0.001746,0.000000
0.001746,0.000000
0.001747,0.000000
0.001748,0.000000
0.001750,0.000000
0.001751,0.000000
0.001754,0.000000
0.001755,0.000000
0.001756,0.000000
0.001756,0.000000
0.001756,0.000000
0.001761,0.000000
0.001762,0.000000
0.001763,0.000000
0.001763,0.000000
0.001765,0.000000
0.001765,0.000000
0.001767,0.000000
0.001772,0.000000
0.001773,0.000000
0.001774,0.000000
0.001774,0.000000
0.001774,0.000000
0.001775,0.000000
0.001776,0.000000
0.001776,0.000000
0.001777,0.000000
0.001777,0.000000
0.001779,0.000000
0.001779,0.000000
0.001780,0.000000
0.001780,0.000000
0.001782,0.000000
0.001783,0.000000
0.001783,0.000000
0.001784,0.000000
0.001784,0.000000
0.001788,0.000000
0.001788,0.000000
0.001789,0.000000
0.001792,0.000000
0.001792,0.000000
0.001793,0.000000
0.001793,0.000000
0.001793,0.000000
0.001793,0.000000
0.001795,0.000000
0.001798,0.000000
0.001798,0.000000
0.001798,0.000000
0.001802,0.000000
0.001806,0.000000
0.001807,0.000000
0.001807,0.000000
0.001808,0.000000
0.001814,0.000000
0.001817,0.000000
0.001820,0.000000
0.001823,0.000000
0.001824,0.000000
0.001825,0.000000
0.001827,0.001697
0.001828,0.001704
0.001828,0.001709
0.001833,0.001716
0.001834,0.001719
0.001836,0.001721
0.001838,0.001726
0.001839,0.001726
0.001842,0.001726
0.001842,0.001727
0.001842,0.001734
0.001843,0.001734
0.001843,0.001735
0.001846,0.001737
0.001846,0.001739
0.001848,0.001739
0.001853,0.001741
0.001853,0.001746
0.001855,0.001746
0.001857,0.001746
0.001858,0.001746
0.001860,0.001747
0.001861,0.001747
0.001863,0.001747
0.001870,0.001747
0.001874,0.001749
0.001874,0.001749
0.001880,0.001749
0.001883,0.001751
0.001885,0.001754
0.001889,0.001755
0.001891,0.001756
0.001891,0.001756
0.001891,0.001757
0.001893,0.001757
0.001894,0.001763
0.001895,0.001763
0.001896,0.001764
0.001896,0.001767
0.001905,0.001768
0.001922,0.001769
0.001925,0.001785
0.001926,0.001789
0.001930,0.001789
0.001935,0.001799
0.001937,0.001800
0.001940,0.001801
0.001964,0.001809
0.001968,0.001874
0.002050,0.001892
0.002060,0.001903
0.002074,0.001906
0.002111,0.001907
0.002240,0.001911
0.002269,0.001918
0.002340,0.001923
0.010733,0.001951
0.013917,0.006627
0.017717,0.044880
0.019499,0.048047
0.020867,0.050391
0.021026,0.054655
0.021695,0.061140
0.021800,0.063123
0.022129,0.063708
0.022233,0.063841
0.023267,0.064303
0.023410,0.066007
0.023592,0.066465
0.023675,0.066473
0.024060,0.066485
0.024243,0.066508
0.024304,0.067520
0.024727,0.067616
0.024748,0.068087
0.024938,0.068239
0.024969,0.068485
0.024972,0.068919
0.024980,0.068967
0.025008,0.069461
0.025056,0.071498
0.025070,0.072242
0.025130,0.072260
0.025151,0.072284
0.025224,0.072592
0.025258,0.072700
0.025279,0.073735
0.025281,0.073932
0.025339,0.074090
0.025343,0.074347
0.025377,0.074480
0.025426,0.075047
0.025441,0.075408
0.025554,0.075954
0.025656,0.076097
0.025757,0.076854
0.025856,0.077153
0.025877,0.077453
0.026026,0.077802
0.026052,0.077988
0.026079,0.078198
0.026117,0.078964
0.026266,0.079556
0.026278,0.080036
0.026281,0.080181
0.026309,0.080195
0.026334,0.080708
0.026353,0.081540
0.026359,0.082023
0.026375,0.082910
0.026409,0.083530
0.026528,0.083570
0.026540,0.083870
0.026588,0.084314
0.026591,0.084953
0.026630,0.085639
0.026740,0.086759
0.026749,0.087483
0.026760,0.088218
0.026828,0.090315
0.026884,0.090876
0.026993,0.092429
0.026997,0.092564
0.027007,0.094542
0.027188,0.096365
0.027193,0.097396
0.027194,0.098811
0.027466,0.098927
0.027540,0.098972
0.027612,0.099877
0.027733,0.100029
0.027736,0.101454
0.027738,0.103770
0.027839,0.104760
0.027943,0.105187
0.027972,0.105244
0.027987,0.105377
0.028018,0.106184
0.028139,0.106253
0.028159,0.106720
0.028274,0.107838
0.028296,0.107933
0.028431,0.108040
0.028504,0.109102
0.028676,0.109396
0.028799,0.109705
0.028854,0.109890
0.029018,0.111686
0.029148,0.111772
0.029204,0.112813
0.029241,0.115318
0.029788,0.119830
0.029797,0.120784
0.029808,0.120957
0.029868,0.121852
0.030055,0.121917
0.030225,0.122044
0.030330,0.122160
0.030384,0.125816
0.030491,0.126600
0.030534,0.127670
0.030708,0.127979
0.030866,0.128795
0.030885,0.129473
0.030898,0.129526
0.031058,0.129947
0.031073,0.132171
0.031075,0.133312
0.031140,0.134297
0.031343,0.134325
0.031746,0.134361
0.031800,0.136391
0.031831,0.136416
0.031911,0.141277
0.032182,0.145510
0.032235,0.146746
0.032350,0.147304
0.032479,0.147965
0.032575,0.153313
0.032736,0.155980
0.032778,0.158159
0.033078,0.158783
0.033223,0.161733
0.033340,0.163943
0.033994,0.165729
0.034070,0.166653
0.034208,0.166943
0.034316,0.167493
0.034343,0.168574
0.035033,0.168617
0.035471,0.169590
0.035481,0.173415
0.035801,0.174188
0.035859,0.175882
0.035893,0.178004
0.036497,0.179432
0.036905,0.181940
0.036956,0.184636
0.037084,0.184695
0.037093,0.187510
0.037417,0.187980
0.037472,0.188387
0.037723,0.189659
0.037757,0.193902
0.038608,0.194746
0.039393,0.198005
0.040265,0.200106
0.040393,0.201777
0.040534,0.201968
0.040811,0.202169
0.041329,0.202346
0.041415,0.203196
0.041476,0.203351
0.041494,0.203428
0.041821,0.203704
0.042471,0.207087
0.042792,0.209294
0.042845,0.211507
0.042875,0.214354
0.043167,0.216528
0.043284,0.220607
0.044799,0.221338
0.045121,0.222601
0.046364,0.224094
0.046607,0.224559
0.048864,0.227765
0.049183,0.232498
0.049485,0.238991
0.049559,0.244043
0.049977,0.247905
0.050434,0.255150
0.052456,0.256509
0.054584,0.258196
0.055752,0.258589
0.059644,0.268693
0.060291,0.269192
0.060309,0.272267
0.060332,0.276213
0.060872,0.278829
0.062145,0.281890
0.064767,0.281906
0.066468,0.285712
0.067795,0.293860
0.070459,0.295658
0.072332,0.297196
0.072376,0.297549
0.072811,0.304081
0.073641,0.307960
0.074098,0.308685
0.074110,0.311144
0.075975,0.322307
0.076698,0.322966
0.077388,0.327334
0.078079,0.331967
0.078320,0.339718
0.078529,0.345105
0.079787,0.348316
0.080085,0.350405
0.080780,0.352983
0.080804,0.358605
0.081557,0.359021
0.082076,0.362975
0.082857,0.379275
0.085826,0.384256
0.085847,0.391159
0.086066,0.393078
0.086831,0.395599
0.086899,0.401416
0.088492,0.403790
0.089667,0.411783
0.091095,0.414970
0.092136,0.420066
0.093645,0.420165
0.094149,0.421801
0.094884,0.426358
0.096220,0.428668
0.096948,0.431958
0.097834,0.434849
0.098781,0.435398
0.099838,0.438242
0.100656,0.439180
0.101056,0.451012
0.101908,0.453868
0.102064,0.454111
0.102476,0.454937
0.102611,0.457457
0.102796,0.460165
0.103743,0.461690
0.104413,0.468824
0.104966,0.487924
0.106588,0.492949
0.106660,0.493830
0.107630,0.493870
0.107958,0.494520
0.108762,0.494902
0.109700,0.503536
0.109866,0.505695
0.110074,0.507410
0.111651,0.509021
0.111991,0.512871
0.113868,0.514252
0.115831,0.514795
0.116476,0.516381
0.116632,0.525376
0.118629,0.527192
0.118871,0.529927
0.119613,0.530418
0.120043,0.535914
0.122053,0.544066
0.122266,0.545073
0.122699,0.546184
0.123286,0.546575
0.123414,0.549702
0.124291,0.550967
0.124481,0.551514
0.127087,0.552955
0.127716,0.556044
0.130161,0.556428
0.133331,0.559511
0.134164,0.562450
0.137021,0.563564
0.137268,0.568149
0.137828,0.571505
0.140671,0.572400
0.142621,0.573676
0.145506,0.574249
0.146311,0.582477
0.148034,0.583520
0.148337,0.587706
0.148785,0.592075
0.149539,0.593192
0.150804,0.594835
0.152413,0.595515
0.152717,0.599794
0.156447,0.607299
0.165060,0.611902
0.166711,0.614416
0.167415,0.614705
0.170447,0.617076
0.170993,0.618793
0.172542,0.619842
0.173202,0.621561
0.173770,0.625135
0.174582,0.625799
0.174621,0.629316
0.175448,0.630201
0.176061,0.632899
0.176465,0.640069
0.178637,0.641785
0.178816,0.642870
0.179052,0.644985
0.180152,0.646942
0.180728,0.649791
0.181158,0.650056
0.182081,0.663083
0.183649,0.663321
0.183944,0.665108
0.184525,0.666057
0.185634,0.668097
0.185938,0.668809
0.186284,0.673507
0.189838,0.675652
0.191764,0.684925
0.192850,0.687096
0.193080,0.690777
0.194443,0.692697
0.194970,0.699762
0.195325,0.700470
0.196103,0.701324
0.196320,0.703181
0.198444,0.703409
0.199390,0.704508
0.199776,0.705986
0.199869,0.711492
0.200604,0.719003
0.200850,0.721416
0.201901,0.725792
0.201972,0.735986
0.202217,0.738264
0.202388,0.741627
0.202502,0.743033
0.205506,0.743777
0.206125,0.744665
0.207865,0.745629
0.209654,0.751987
0.210024,0.757172
0.210999,0.767966
0.211177,0.769099
0.211363,0.769740
0.212746,0.770074
0.212939,0.770665
0.215086,0.771883
0.215342,0.772889
0.216418,0.773349
0.217228,0.776996
0.217723,0.778736
0.217837,0.781806
0.218468,0.786080
0.218976,0.788323
0.219043,0.791640
0.219767,0.792716
0.220245,0.794883
0.220488,0.798038
0.221414,0.802855
0.221515,0.805295
0.223226,0.814842
0.223246,0.816463
0.225018,0.817287
0.226961,0.821635
0.227540,0.822685
0.227824,0.829437
0.229248,0.833843
0.229921,0.835274
0.230243,0.838490
0.230869,0.839960
0.230948,0.842895
0.231225,0.844282
0.233033,0.844556
0.233119,0.848387
0.235083,0.850014
0.235698,0.854339
0.235823,0.856444
0.236514,0.858119
0.236678,0.858782
0.236911,0.862679
0.237367,0.866071
0.239963,0.867440
0.241138,0.874292
0.241467,0.879743
0.242173,0.881818
0.244699,0.885578
0.245995,0.890054
0.248164,0.890058
0.248402,0.893559
0.250401,0.893916
0.250852,0.898282
0.251818,0.901027
0.252428,0.901918
0.257584,0.902912
0.258290,0.906145
0.263248,0.908653
0.267786,0.909761
0.269353,0.912198
0.269407,0.913783
0.270173,0.915672
0.270963,0.922433
0.273080,0.926104
0.274328,0.932259
0.276427,0.934639
0.277058,0.939635
0.277611,0.939795
0.279386,0.940213
0.279665,0.942564
0.281827,0.942863
0.282084,0.947527
0.282449,0.949315
0.286731,0.951493
0.288850,0.954999
0.289191,0.960229
0.290138,0.978148
0.291157,0.978819
0.292360,0.984587
0.292364,0.989682
0.294430,0.994617
0.295158,0.995218
0.295773,0.996527
0.296322,1.000723
0.296557,1.003664
0.297921,1.012273
0.298056,1.016666
0.300953,1.019076
0.301042,1.019997
0.302430,1.020364
0.303386,1.026078
0.303528,1.030536
0.304849,1.030929
0.306979,1.033067
0.307962,1.033285
0.308228,1.034980
0.309501,1.037588
0.309677,1.038391
0.313463,1.039718
0.316946,1.051191
0.317658,1.055828
0.319605,1.064347
0.320286,1.064390
0.321103,1.069254
0.322823,1.070466
0.323515,1.089752
0.323976,1.093300
0.325175,1.093331
0.325379,1.093674
0.325510,1.094515
0.326297,1.095777
0.328155,1.098133
0.328599,1.100119
0.330165,1.102963
0.332255,1.104820
0.333237,1.104860
0.333718,1.105047
0.338951,1.114420
0.339112,1.118156
0.340068,1.124184
0.341141,1.126943
0.342059,1.127744
0.344334,1.128618
0.349736,1.133797
0.349902,1.136692
0.351079,1.139344
0.352601,1.145112
0.357279,1.147256
0.357883,1.152090
0.360832,1.155837
0.361502,1.159502
0.362498,1.170239
0.362583,1.172501
0.362661,1.172715
0.362908,1.183205
0.371475,1.185894
0.371971,1.189714
0.374648,1.190313
0.375060,1.192397
0.379855,1.194499
0.381723,1.195480
0.382326,1.196490
0.384295,1.198321
0.385057,1.200262
0.390538,1.202856
0.390836,1.203042
0.394756,1.205413
0.395706,1.215010
0.397080,1.216308
0.397211,1.219237
0.398937,1.219497
0.403494,1.221832
0.403664,1.232017
0.406707,1.232142
0.406816,1.243708
0.407168,1.245558
0.407187,1.246558
0.409018,1.249088
0.410660,1.255367
0.410673,1.256691
0.411859,1.260275
0.413258,1.261257
0.413916,1.261308
0.414413,1.262964
0.416172,1.266859
0.417123,1.267775
0.418423,1.276238
0.420330,1.277268
0.420720,1.282356
0.424705,1.287988
0.426200,1.288016
0.429873,1.293213
0.430843,1.293907
0.433724,1.297969
0.436369,1.300270
0.438033,1.303693
0.440665,1.308657
0.441049,1.309033
0.446808,1.310049
0.450832,1.312452
0.453026,1.315386
0.455396,1.320796
0.458734,1.321370
0.460976,1.322609
0.467478,1.323293
0.468755,1.328972
0.470161,1.330888
0.473503,1.334287
0.475682,1.334689
0.477880,1.337554
0.485769,1.341834
0.486649,1.344363
0.488229,1.354373
0.488586,1.356940
0.489743,1.358218
0.491095,1.358390
0.491182,1.361947
0.492475,1.367205
0.497224,1.373558
0.498153,1.373849
0.499689,1.378033
0.500327,1.378628
0.501462,1.382772
0.501482,1.384607
0.501951,1.388544
0.503815,1.393359
0.504926,1.395464
0.505504,1.399494
0.509092,1.399798
0.511288,1.400362
0.511697,1.403460
0.513521,1.404795
0.515987,1.408259
0.518579,1.409792
0.522783,1.412961
0.523723,1.421064
0.526714,1.423295
0.529549,1.425843
0.534786,1.427054
0.539636,1.435113
0.542128,1.436193
0.542552,1.438896
0.544797,1.443497
0.546867,1.447355
0.547164,1.451826
0.547212,1.452387
0.548442,1.453512
0.549714,1.460591
0.553629,1.464563
0.560007,1.478884
0.561603,1.481661
0.563820,1.482029
0.563914,1.482440
0.568170,1.484622
0.568644,1.484697
0.569395,1.493235
0.573895,1.494305
0.578330,1.495696
0.578763,1.496312
0.578794,1.498745
0.580650,1.506333
0.582343,1.507543
0.582450,1.509831
0.588931,1.513336
0.589852,1.513361
0.591292,1.513418
0.593109,1.518407
0.595786,1.519432
0.596056,1.520500
0.597448,1.521015
0.599782,1.525110
0.600750,1.526522
0.603269,1.532557
0.606894,1.536868
0.613244,1.537433
0.615375,1.539752
0.616280,1.542743
0.618858,1.546216
0.623280,1.546819
0.627373,1.548415
0.627968,1.548770
0.629010,1.549671
0.629266,1.554614
0.629515,1.571973
0.630699,1.574003
0.632553,1.575201
0.634006,1.576173
0.635383,1.583165
0.637141,1.588830
0.640100,1.596694
0.640749,1.604392
0.643281,1.614754
0.646191,1.614836
0.648702,1.620126
0.653117,1.624313
0.653159,1.626075
0.654573,1.627810
0.657050,1.632951
0.664196,1.641266
0.666440,1.642059
0.669454,1.648665
0.669901,1.655541
0.670100,1.662856
0.671961,1.665620
0.672821,1.669595
0.674571,1.678354
0.676829,1.680177
0.678170,1.684010
0.685308,1.684379
0.685317,1.692342
0.688787,1.694197
0.694836,1.695903
0.697200,1.698721
0.698000,1.702685
0.698016,1.711260
0.700926,1.722457
0.703287,1.722468
0.705875,1.724666
0.708727,1.727696
0.711401,1.728326
0.712456,1.740017
0.713341,1.747634
0.720288,1.758325
0.726511,1.764476
0.727102,1.764687
0.727412,1.769453
0.728916,1.774467
0.735109,1.777733
0.737489,1.777835
0.738153,1.791934
0.740452,1.800072
0.744079,1.840969
0.744660,1.840974
0.745505,1.841843
0.748420,1.844157
0.750672,1.847801
0.753748,1.848269
0.754683,1.848449
0.755309,1.851806
0.755610,1.853780
0.757853,1.861272
0.761791,1.861380
0.765539,1.868980
0.768066,1.870865
0.770086,1.874886
0.770822,1.876427
0.774204,1.890859
0.777187,1.893915
0.777247,1.898553
0.778694,1.907575
0.783916,1.908636
0.785880,1.914592
0.789768,1.915228
0.793033,1.918428
0.794640,1.921277
0.794842,1.934551
0.796646,1.938509
0.799275,1.941785
0.799941,1.942152
0.800660,1.942488
0.801787,1.944478
0.805140,1.951384
0.806890,1.954972
0.807127,1.958730
0.807762,1.960567
0.810777,1.960968
0.811591,1.962042
0.816074,1.967467
0.817982,1.970564
0.822349,1.970671
0.825299,1.978397
0.826192,1.981416
0.830415,1.985134
0.831933,1.985192
0.834385,1.994201
0.836544,1.995593
0.840479,1.999117
0.846522,2.006519
0.849180,2.008547
0.854861,2.010287
0.859673,2.010638
0.859720,2.010816
0.863249,2.013240
0.864353,2.014679
0.866704,2.015989
0.876927,2.024265
0.879612,2.026619
0.881553,2.027042
0.885757,2.030774
0.886122,2.033319
0.888623,2.044750
0.889493,2.055351
0.891647,2.055482
0.891935,2.061200
0.892649,2.069854
0.894138,2.071053
0.900084,2.077963
0.903281,2.082652
0.904235,2.098252
0.905613,2.099503
0.906761,2.099962
0.908529,2.107034
0.909876,2.109865
0.910343,2.111982
0.916955,2.114715
0.918985,2.117918
0.919923,2.127584
0.920650,2.131561
0.924639,2.136866
0.929314,2.137362
0.930145,2.145285
0.931668,2.189963
0.937238,2.191695
0.940289,2.201001
0.942293,2.202693
0.945639,2.210653
0.946242,2.212371
0.946309,2.217545
0.946633,2.219328
0.948762,2.219794
0.948825,2.222599
0.949982,2.225607
0.951538,2.235298
0.951620,2.248082
0.951922,2.257323
0.954542,2.259693
0.960678,2.266588
0.962526,2.266788
0.963965,2.268333
0.964959,2.273798
0.966905,2.276522
0.967434,2.287707
0.979517,2.288752
0.982437,2.290485
0.985033,2.293854
0.985380,2.298826
0.991483,2.305349
0.994443,2.305689
0.994986,2.315398
0.996368,2.319839
0.996920,2.322248
1.000342,2.327709
1.001582,2.335068
1.002014,2.336809
1.005281,2.341695
1.007528,2.343149
1.009522,2.346440
1.011657,2.354552
1.014123,2.357867
1.014524,2.357945
1.014861,2.364074
1.020424,2.364092
1.025784,2.375121
1.036813,2.377320
1.037372,2.380161
1.037379,2.386645
1.037597,2.390205
1.042378,2.397322
1.048405,2.397734
1.051161,2.398388
1.052666,2.400941
1.053874,2.402909
1.054438,2.405127
1.054975,2.414524
1.070374,2.417801
1.074220,2.420489
1.078904,2.420617
1.079062,2.425204
1.082727,2.439789
1.084560,2.442930
1.084929,2.443896
1.090890,2.451047
1.091743,2.459803
1.093890,2.465402
1.095840,2.465847
1.096137,2.485237
1.097452,2.489536
1.098445,2.511558
1.100768,2.530376
1.101341,2.538373
1.104291,2.541357
1.105546,2.549098
1.111370,2.550517
1.117605,2.552504
1.118739,2.564793
1.118842,2.575968
1.119710,2.579116
1.121612,2.580063
1.127860,2.580925
1.138076,2.604114
1.138135,2.620383
1.141108,2.639657
1.141175,2.639671
1.142122,2.646547
1.144175,2.653246
1.145107,2.653586
1.145851,2.655304
1.148351,2.660047
1.148497,2.667560
1.149402,2.673453
1.151127,2.675310
1.151465,2.676211
1.151723,2.684439
1.152730,2.688387
1.154500,2.696206
1.157724,2.699232
1.158998,2.718490
1.160383,2.738894
1.162280,2.745482
1.163740,2.758258
1.166751,2.764662
1.169588,2.773035
1.173148,2.774566
1.174554,2.787859
1.175652,2.788740
1.185804,2.801656
1.190886,2.801998
1.194591,2.806932
1.194629,2.823829
1.196281,2.828469
1.198258,2.830093
1.202624,2.832480
1.204846,2.837727
1.208783,2.844565
1.213248,2.853706
1.214648,2.862507
1.215071,2.866732
1.215995,2.873904
1.216649,2.878182
1.218434,2.881957
1.218892,2.896385
1.220108,2.903215
1.222031,2.908529
1.222443,2.917990
1.225217,2.926912
1.226963,2.941227
1.232793,2.945194
1.241497,2.961994
1.242109,2.969417
1.242408,2.969727
1.243398,2.978427
1.245349,3.009371
1.246847,3.011453
1.248735,3.013930
1.254093,3.028568
1.262706,3.031741
1.266168,3.044312
1.267639,3.051681
1.269069,3.055749
1.272105,3.057126
1.276305,3.073511
1.277320,3.075009
1.278104,3.085808
1.278208,3.086884
1.279669,3.097955
1.286505,3.101111
1.287436,3.112325
1.289369,3.121704
1.289557,3.124401
1.290435,3.124763
1.303472,3.128788
1.305954,3.135445
1.306153,3.138930
1.306185,3.145267
1.312334,3.156344
1.315511,3.160577
1.321017,3.162715
1.325237,3.164386
1.325804,3.175614
1.326758,3.210547
1.327176,3.212524
1.327647,3.219000
1.331115,3.236541
1.332755,3.242686
1.334380,3.248637
1.337427,3.255084
1.339277,3.268096
1.348034,3.273258
1.355579,3.299442
1.359196,3.314466
1.362032,3.314495
1.362782,3.330363
1.362889,3.330549
1.363406,3.334013
1.364859,3.343981
1.366343,3.345511
1.368358,3.345630
1.371289,3.356528
1.377544,3.359623
1.378301,3.369088
1.379234,3.375519
1.382141,3.378627
1.383466,3.382373
1.385279,3.394172
1.385607,3.420441
1.386772,3.423909
1.388402,3.425915
1.395484,3.449215
1.399448,3.453617
1.400717,3.461640
1.402652,3.464445
1.405661,3.464577
1.408902,3.471641
1.409446,3.476753
1.414336,3.487307
1.415651,3.489604
1.416870,3.504809
1.418382,3.507721
1.419232,3.538398
1.422176,3.551517
1.426985,3.557305
1.433167,3.557463
1.434862,3.563254
1.437856,3.563408
1.442051,3.572289
1.442384,3.581314
1.444979,3.582038
1.445488,3.582310
1.450452,3.583290
1.455299,3.590145
1.455320,3.592818
1.456630,3.596900
1.456705,3.619030
1.457924,3.625122
1.466720,3.639959
1.467830,3.645403
1.469387,3.651236
1.472195,3.673953
1.474880,3.701606
1.477144,3.713154
1.481766,3.715259
1.484240,3.720763
1.485016,3.721075
1.488132,3.742600
1.488366,3.763553
1.492605,3.774515
1.492845,3.776296
1.493619,3.779357
1.498167,3.780108
1.500474,3.780307
1.503887,3.792148
1.523700,3.796833
1.529786,3.820023
1.535209,3.847343
1.542248,3.854586
1.547681,3.901463
1.550402,3.935562
1.555366,3.937027
1.555783,3.944584
1.558337,3.945022
1.558583,3.985564
1.562541,3.986490
1.563365,4.009371
1.564811,4.011018
1.571077,4.054377
1.571666,4.073172
1.580156,4.074781
1.582256,4.084660
1.586058,4.119218
1.587299,4.126621
1.588500,4.174725
1.599526,4.237218
1.615463,4.264925
1.620138,4.273091
1.633817,4.278444
1.634464,4.296870
1.637695,4.305594
1.639483,4.329424
1.642265,4.353533
1.655260,4.367422
1.663415,4.376587
1.665922,4.378500
1.675947,4.396241
1.681039,4.401434
1.682419,4.439833
1.699638,4.453777
1.706123,4.459563
1.706661,4.462301
1.708080,4.463741
1.717367,4.470182
1.719809,4.508949
1.722103,4.526211
1.722512,4.530867
1.728798,4.543128
1.734462,4.559466
1.739596,4.570811
1.740586,4.602660
1.741138,4.610465
1.741538,4.612889
1.743115,4.638987
1.746831,4.685604
1.757453,4.690445
1.758372,4.700652
1.764508,4.715131
1.768681,4.799365
1.780638,4.806099
1.781095,4.810724
1.787537,4.831686
1.791587,4.836398
1.792230,4.838479
1.797051,4.851420
1.806194,4.855461
1.806458,4.860671
1.809188,4.871338
1.823198,4.880679
1.828534,4.902325
1.829764,4.930081
1.838259,4.933829
1.838763,4.943172
1.839207,4.992980
1.842412,5.007023
1.848597,5.010799
1.848859,5.011237
1.849776,5.012412
1.854930,5.020245
1.855755,5.050609
1.856681,5.051379
1.857024,5.058350
1.857257,5.066252
1.857365,5.088708
1.858955,5.101060
1.859311,5.102002
1.883522,5.123657
1.887740,5.163555
1.889459,5.177333
1.889893,5.178080
1.901041,5.182152
1.908067,5.190871
1.911226,5.221652
1.915833,5.232721
1.921085,5.239169
1.935019,5.251408
1.939156,5.261379
1.940388,5.270681
1.947181,5.292706
1.949281,5.311473
1.950813,5.319813
1.955130,5.336344
1.961119,5.337476
1.962607,5.338567
1.967213,5.349165
1.969938,5.399294
1.973399,5.425802
1.978995,5.436556
1.988010,5.456300
1.993538,5.465822
1.994117,5.479074
1.996625,5.484403
1.998747,5.487144
1.999429,5.498882
2.005604,5.519292
2.020342,5.521298
2.028693,5.525774
2.034159,5.545328
2.035558,5.572371
2.036164,5.575252
2.057174,5.577633
2.058180,5.591042
2.061888,5.595113
2.064209,5.640648
2.068832,5.647404
2.073355,5.656621
2.092048,5.672953
2.098231,5.676032
2.101419,5.698673
2.104725,5.717680
2.130724,5.729920
2.141928,5.785996
2.153885,5.798478
2.165006,5.806610
2.183386,5.809979
2.193036,5.813696
2.201566,5.843598
2.212644,5.854948
2.217771,5.889916
2.234468,5.919750
2.235747,5.934616
2.238481,5.935678
2.247913,5.945612
2.258026,5.960115
2.258737,6.027972
2.268379,6.079155
2.286343,6.142466
2.291732,6.195044
2.304762,6.242918
2.306996,6.253673
2.319540,6.288804
2.325070,6.335466
2.327850,6.364352
2.328159,6.365816
2.330355,6.372382
2.342684,6.436742
2.352957,6.454671
2.360020,6.455433
2.360417,6.478073
2.363611,6.489685
2.368176,6.495537
2.369726,6.534624
2.373748,6.547746
2.379322,6.577159
2.381586,6.634432
2.382927,6.636480
2.388579,6.643373
2.389889,6.707420
2.394014,6.727918
2.433334,6.921128
2.434555,6.921187
2.434634,6.924411
2.454769,6.982116
2.457247,7.006611
2.469260,7.049609
2.469509,7.094267
2.470152,7.137687
2.483425,7.165059
2.484390,7.198595
2.487159,7.211527
2.488866,7.222238
2.502735,7.252744
2.506484,7.272268
2.509512,7.283680
2.510928,7.327221
2.518897,7.393109
2.535973,7.449438
2.553781,7.492468
2.554547,7.520428
2.556527,7.529314
2.567355,7.530372
2.568218,7.543150
2.577078,7.565567
2.582691,7.567687
2.589712,7.571649
2.593188,7.581346
2.602420,7.619066
2.603137,7.646441
2.607818,7.689533
2.613972,7.729941
2.629248,7.741429
2.630180,7.741514
2.639881,7.745269
2.654722,7.759426
2.665131,7.790162
2.665336,7.892570
2.678139,7.914017
2.681097,7.930442
2.681825,7.937845
2.686597,7.952577
2.699883,7.964325
2.709801,7.982318
2.717124,8.026229
2.719218,8.149989
2.725347,8.206760
2.738729,8.247161
2.752324,8.251833
2.754165,8.285770
2.754576,8.289977
2.755291,8.390315
2.800241,8.428292
2.807401,8.443630
2.817705,8.549156
2.822800,8.565777
2.828122,8.571010
2.831509,8.608502
2.845019,8.634735
2.845913,8.640605
2.849760,8.706149
2.857305,8.755385
2.868401,8.764984
2.870707,8.765491
2.871026,8.784234
2.876100,8.788912
2.883460,8.856377
2.902961,8.856874
2.908218,8.907070
2.910856,9.036111
2.915386,9.055632
2.922155,9.073101
2.928080,9.198797
2.931272,9.207292
2.939501,9.208058
2.947954,9.260286
2.950483,9.339232
2.951051,9.355677
2.960051,9.381559
2.968584,9.403099
2.979971,9.508590
2.980747,9.526533
2.981389,9.593469
2.981527,9.597151
2.984101,9.633633
2.985047,9.664768
2.994516,9.733548
2.997199,9.828565
3.011501,10.047912
3.022450,10.084734
3.026972,10.118098
3.035003,10.120277
3.051504,10.142861
3.055083,10.365250
3.075883,10.479646
3.078936,10.492762
3.079467,10.544015
3.086152,10.550584
3.093366,10.594879
3.098191,10.623699
3.106292,10.646627
3.124883,10.814962
3.125280,10.846629
3.133864,10.859589
3.139278,11.048851
3.142028,11.064564
3.145752,11.066310
3.146305,11.238780
3.149002,11.369327
3.155074,11.468665
3.161609,11.632416
3.193409,11.640004
3.194853,11.657762
3.215244,11.683717
3.229225,11.975472
3.230559,11.980122
3.232642,11.980322
3.251620,11.993794
3.264742,11.999431
3.278326,12.158313
3.281111,12.315758
3.292491,12.580080
3.306804,12.648314
3.306851,12.652845
3.309383,12.878988
3.309689,13.217032
3.317564,13.320766
3.321619,13.497005
3.341540,13.899462
3.349524,13.937945
3.358384,14.103104
3.359104,14.157278
3.360765,14.217887
3.363966,14.446060
3.383950,15.029801
3.391148,16.356485
3.395716,16.771446
3.403215,16.971854
3.408558,17.646148
3.409516,18.976555
3.416409,19.639542
3.423741,19.669582
3.424712,20.503339
3.432039,20.724278
3.450045,20.852933
3.452269,21.053161
3.453939,21.188828
3.472303,21.246710
3.474581,22.379740
3.493517,22.875862
3.494327,23.110933
3.500955,23.224704
3.505827,23.320949
3.509599,23.322409
3.526366,23.839999
3.553307,23.922409
3.554933,23.925799
3.563250,24.716062
3.565654,24.883813
3.588506,24.935150
3.608312,25.055374
3.616501,25.262064
3.636029,25.432464
3.642433,25.775474
3.669138,25.923478
3.679079,26.013354
3.682396,26.640189
3.685284,26.898496
3.688558,27.117903
3.696593,27.732412
3.730694,28.209337
3.778216,28.590206
3.812346,29.471912
3.833865,30.318223
3.861257,30.582473
3.876296,32.231716
3.894358,32.236695
3.908293,33.079117
3.917299,33.394637
3.923193,33.434588
3.936426,33.854960
3.947623,33.984966
3.956146,34.226390
3.961701,34.335693
3.972121,34.620151
3.993667,34.654179
4.008498,34.722606
4.058113,34.802961
4.071536,34.982077
4.099570,35.088494
4.117473,35.266342
4.125267,36.779321
4.137337,37.228206
4.147656,37.336680
4.163160,37.856153
4.189896,38.179911
4.209631,38.488741
4.224643,39.353126
4.232880,39.758835
4.249127,39.949025
4.268337,40.005122
4.283997,41.337672
4.292816,41.387440
4.323683,41.638046
4.353458,42.111467
4.357232,42.306930
4.383287,43.587483
4.388588,44.034999
4.413003,44.050841
4.422484,44.197522
4.427183,44.841690
4.440448,45.395347
4.486251,45.603034
4.498268,45.939342
4.509112,45.950533
4.533443,45.958685
4.560665,46.215275
4.581025,46.233244
4.595212,47.554007
4.620360,47.920492
4.624665,48.847574
4.657535,49.017738
4.659040,49.182923
4.699607,49.289647
4.719392,49.465680
4.735542,49.583328
4.762786,50.806346
4.787537,50.814540
4.795398,52.930979
4.808886,53.225378
4.825363,53.446150
4.833596,54.384728
4.838581,54.907307
4.960128,55.255381
4.960173,55.925694
4.965553,57.551002
5.013918,57.798618
5.021522,57.995846
5.021631,58.309418
5.037012,58.599740
5.037020,59.763359
5.076209,61.643024
5.149308,61.685905
5.157122,62.215372
5.180272,63.090423
5.188026,64.223699
5.194414,64.340619
5.201593,65.238870
5.201827,65.377809
5.337706,66.504986
5.355743,66.852941
5.358186,67.162436
5.454092,67.305078
5.529419,70.536556
5.537407,71.737863
5.544874,73.812038
5.552651,76.237682
5.628905,76.540598
5.671004,79.953457
5.690774,83.784186
5.706745,85.819834
5.708039,87.973523
5.716746,89.522214
5.747938,91.562994
5.827508,93.559026
5.838484,94.319944
5.841968,96.100482
5.843795,97.124788
5.892309,97.631688
5.986528,98.490669
6.037498,103.758219
6.043714,109.902109
6.182542,111.861650
6.205788,114.177803
6.262642,125.750721
6.270113,126.275701
6.270990,129.928012
6.317130,135.107351
6.457468,139.392888
6.481562,141.120153
6.491036,141.286953
6.496716,144.064030
6.560682,151.474734
6.561858,160.354523
6.590225,160.745711
6.609577,165.831906
6.689063,169.698463
6.721150,171.815546
6.738152,175.372362
6.754975,176.808125
6.804480,177.465366
6.932160,180.025125
6.968493,184.348249
6.973796,203.026191
6.975368,209.166621
7.036100,217.084363
7.080088,217.892632
7.108946,242.132299
7.179843,252.261708
7.219764,258.282964
7.289288,270.499230
7.290470,276.072429
7.311287,295.851876
7.339267,311.873536
7.343958,327.725373
7.372827,330.806897
7.377708,348.103546
7.405169,393.080166
7.461961,405.129227
7.474255,457.506053
7.507468,503.239099
7.533180,504.984202
7.550423,507.289385
7.622934,510.000353
7.701418,510.847988
7.737526,534.382380
7.807102,543.049544
7.809016,589.319676
7.836327,672.833529
7.871657,693.156563
7.906299,697.350843
8.038128,775.581143
8.066039,848.166592
8.092490,911.316084
8.124999,919.096866
8.137469,924.359211
8.296084,978.855763
8.320676,1105.564164
8.403731,1106.538007
8.448118,1191.487955
8.467275,1200.000745
8.531883,1200.000755
8.557543,1200.000786
8.625789,1200.000789
8.666969,1200.000795
8.670541,1200.000801
8.784558,1200.000810
8.826024,1200.000811
8.979579,1200.000827
8.992055,1200.000850
9.037981,1200.000854
9.179971,1200.000854
9.194239,1200.000871
9.334971,1200.000879
9.528785,1200.000885
9.602917,1200.000898
9.660159,1200.000901
9.708359,1200.000908
9.761927,1200.000911
9.833993,1200.000915
10.143643,1200.000925
10.164813,1200.000925
10.198760,1200.000926
10.207317,1200.000928
10.231654,1200.000941
10.233046,1200.000979
10.395674,1200.000985
10.492416,1200.000989
10.498758,1200.000992
10.530138,1200.000998
10.564713,1200.000999
10.637541,1200.001000
10.710815,1200.001003
10.714740,1200.001006
10.817333,1200.001006
10.839784,1200.001027
10.882806,1200.001029
11.061167,1200.001030
11.126057,1200.001064
11.132449,1200.001075
11.163736,1200.001089
11.351118,1200.001094
11.462482,1200.001103
11.527120,1200.001109
11.556907,1200.001155
11.769021,1200.001161
11.772156,1200.001169
11.919503,1200.001188
11.940101,1200.001191
11.974190,1200.001211
12.160690,1200.001211
12.174308,1200.001212
12.297875,1200.001231
12.324036,1200.001255
12.408930,1200.001264
12.553249,1200.001291
12.561734,1200.001292
12.571374,1200.001418
12.597110,1200.001418
12.758899,1200.001573
12.812854,1200.001594
12.839063,1200.001669
12.891791,1200.001803
12.898916,1200.001809
13.055365,1200.001820
13.066696,1200.001827
13.339326,1200.001863
13.409505,1200.001928
13.431477,1200.001941
13.681480,1200.002019
13.774550,1200.002050
13.795916,1200.002067
13.862625,1200.002072
13.922234,1200.002075
14.093120,1200.002079
14.274328,1200.002108
14.328540,1200.002114
14.378290,1200.002121
14.409082,1200.002127
14.424318,1200.002140
14.496269,1200.002153
14.498368,1200.002168
14.607059,1200.002172
14.720445,1200.002180
14.729339,1200.002191
14.884699,1200.002192
14.933544,1200.002195
15.377617,1200.002204
15.529939,1200.002205
15.545868,1200.002206
15.561088,1200.002207
15.902387,1200.002208
15.947387,1200.002208
16.677572,1200.002208
16.946664,1200.002211
17.120832,1200.002217
17.524325,1200.002221
17.730586,1200.002221
18.519260,1200.002222
18.724856,1200.002227
18.811906,1200.002232
18.989936,1200.002238
19.172235,1200.002238
19.361558,1200.002246
19.369634,1200.002248
19.597153,1200.002253
20.109188,1200.002255
20.199789,1200.002259
20.371274,1200.002259
20.566661,1200.002261
20.575580,1200.002262
20.813644,1200.002264
22.075747,1200.002264
22.586171,1200.002266
23.333843,1200.002268
23.412251,1200.002274
23.525176,1200.002277
23.636911,1200.002278
23.839121,1200.002280
24.097094,1200.002282
25.431356,1200.002283
26.321786,1200.002284
26.586671,1200.002288
26.965504,1200.002292
27.305362,1200.002293
27.449929,1200.002302
27.481406,1200.002305
28.057522,1200.002317
28.182444,1200.002317
28.209095,1200.002320
29.536803,1200.002321
30.081326,1200.002321
30.394047,1200.002323
32.756916,1200.002325
33.282455,1200.002325
33.441920,1200.002327
35.659532,1200.002330
37.643078,1200.002333
37.683582,1200.002334
37.777766,1200.002335
37.975127,1200.002336
38.020559,1200.002339
38.845133,1200.002347
40.898149,1200.002348
41.271837,1200.002351
41.377054,1200.002353
42.196513,1200.002353
42.198770,1200.002356
42.594836,1200.002356
43.612228,1200.002356
43.625114,1200.002356
44.134009,1200.002357
45.138409,1200.002358
45.469539,1200.002358
45.759077,1200.002361
48.192496,1200.002373
48.339892,1200.002379
48.705812,1200.002385
50.445365,1200.002388
52.438761,1200.002389
52.893557,1200.002392
55.099528,1200.002393
57.116618,1200.002397
59.366571,1200.002397
62.887140,1200.002398
64.045167,1200.002398
64.716849,1200.002400
64.876505,1200.002402
65.228731,1200.002402
66.764442,1200.002403
67.052417,1200.002404
68.011697,1200.002406
68.705767,1200.002411
72.202605,1200.002411
80.196793,1200.002414
80.478910,1200.002416
81.742230,1200.002422
81.936785,1200.002430
86.457694,1200.002434
86.770873,1200.002435
93.974907,1200.002438
96.570644,1200.002444
97.176477,1200.002449
97.320779,1200.002450
97.995645,1200.002451
102.566418,1200.002454
107.118486,1200.002455
116.953326,1200.002464
119.303213,1200.002467
129.352930,1200.002471
134.294868,1200.002471
143.756362,1200.002472
151.656192,1200.002472
161.625591,1200.002473
168.773498,1200.002474
169.324708,1200.002474
170.217557,1200.002476
199.340122,1200.002479
239.272755,1200.002481
240.639059,1200.002482
266.864791,1200.002487
267.092451,1200.002493
274.693381,1200.002496
295.080754,1200.002502
301.082475,1200.002515
314.050631,1200.002515
328.272946,1200.002525
350.337345,1200.002528
353.208563,1200.002532
353.947102,1200.002538
355.020568,1200.002538
356.555731,1200.002542
366.602745,1200.002545
383.364580,1200.002545
395.329541,1200.002553
418.908983,1200.002554
423.682956,1200.002565
431.772649,1200.002580
448.405964,1200.002582
474.141759,1200.002582
495.694062,1200.002593
508.738254,1200.002593
515.484112,1200.002595
525.517731,1200.002598
534.588257,1200.002600
592.347286,1200.002605
601.905561,1200.002611
607.597902,1200.002616
632.805152,1200.002624
642.848830,1200.002636
661.953291,1200.002639
715.268833,1200.002643
721.037736,1200.002645
740.423387,1200.002652
741.855361,1200.002653
755.383976,1200.002653
818.435598,1200.002653
931.994356,1200.002667
960.625454,1200.002689
979.973716,1200.002693
1005.171477,1200.002694
1009.444456,1200.002695
1017.862971,1200.002697
1019.332119,1200.002698
1028.289249,1200.002704
1055.303084,1200.002707
1070.162351,1200.002715
1100.716584,1200.002733
1136.493939,1200.002744
1159.508117,1200.002780
1200.000917,1200.002786
1200.000957,1200.002786
1200.001016,1200.002794
1200.001049,1200.002810
1200.001089,1200.002816
1200.001103,1200.002840
1200.001106,1200.002884
1200.001125,1200.002892
1200.001126,1200.002930
1200.001134,1200.002947
1200.001143,1200.002952
1200.001153,1200.002955
1200.001202,1200.002957
1200.001371,1200.003031
1200.001379,1200.003033
1200.001460,1200.003061
1200.001781,1200.003086
1200.001874,1200.003089
1200.002316,1200.003103
1200.002385,1200.003121
1200.002403,1200.003163
1200.002446,1200.003200
1200.002515,1200.003242
1200.002562,1200.003283
1200.002579,1200.003316
1200.002585,1200.003345
1200.002627,1200.003517
1200.002630,1200.003546
1200.002648,1200.003592
1200.002675,1200.003621
1200.002691,1200.003637
1200.002745,1200.003680
1200.002773,1200.003788
1200.002780,1200.004780
1200.002846,1200.006358
1200.002854,1200.009300
1200.002856,1200.009787
1200.002862,1200.009927
1200.002872,1200.011456
1200.002941,1200.013008
1200.003176,1200.013064
1200.003268,1200.016302
1200.003301,1200.018285
1200.003347,1200.020747
1200.003460,1200.020793
1200.015998,1200.030908
1200.017343,1200.054909
1200.017540,1200.083790
1200.022235,1200.102460
1200.028194,1200.182671
1200.077663,1200.204334


==> plots/data/ames/gurobi/ames_gurobi_00251.csv <==
ocr,wocr
0.003916,0.000000
0.003928,0.000000
0.003972,0.000000
0.003981,0.000000
0.003990,0.000000
0.004068,0.000000
0.004082,0.000000
0.004086,0.000000
0.004090,0.000000
0.004091,0.000000
0.004096,0.000000
0.004108,0.000000
0.004131,0.000000
0.004174,0.000000
0.004178,0.000000
0.004180,0.000000
0.004181,0.000000
0.004186,0.000000
0.004187,0.000000
0.004188,0.000000
0.004191,0.000000
0.004192,0.000000
0.004195,0.000000
0.004205,0.000000
0.004205,0.000000
0.004209,0.000000
0.004210,0.000000
0.004220,0.000000
0.004220,0.000000
0.004221,0.000000
0.004225,0.000000
0.004228,0.000000
0.004230,0.000000
0.004236,0.000000
0.004241,0.000000
0.004243,0.000000
0.004246,0.000000
0.004252,0.000000
0.004257,0.000000
0.004259,0.000000
0.004263,0.000000
0.004266,0.000000
0.004273,0.000000
0.004286,0.000000
0.004287,0.000000
0.004295,0.000000
0.004295,0.000000
0.004297,0.000000
0.004299,0.000000
0.004300,0.000000
0.004303,0.000000
0.004303,0.000000
0.004306,0.000000
0.004308,0.000000
0.004308,0.000000
0.004309,0.000000
0.004309,0.000000
0.004310,0.000000
0.004311,0.000000
0.004319,0.000000
0.004320,0.000000
0.004322,0.000000
0.004325,0.000000
0.004325,0.000000
0.004330,0.000000
0.004331,0.000000
0.004331,0.000000
0.004334,0.000000
0.004335,0.000000
0.004339,0.000000
0.004342,0.000000
0.004343,0.000000
0.004343,0.000000
0.004347,0.000000
0.004348,0.000000
0.004348,0.000000
0.004348,0.000000
0.004348,0.000000
0.004350,0.000000
0.004350,0.000000
0.004352,0.000000
0.004352,0.000000
0.004352,0.000000
0.004353,0.000000
0.004355,0.000000
0.004356,0.000000
0.004358,0.000000
0.004365,0.000000
0.004365,0.000000
0.004368,0.000000
0.004373,0.000000
0.004375,0.000000
0.004376,0.000000
0.004379,0.000000
0.004381,0.000000
0.004383,0.000000
0.004383,0.000000
0.004386,0.000000
0.004386,0.000000
0.004388,0.000000
0.004389,0.000000
0.004389,0.000000
0.004391,0.000000
0.004393,0.000000
0.004394,0.000000
0.004396,0.000000
0.004397,0.000000
0.004398,0.000000
0.004402,0.000000
0.004405,0.000000
0.004408,0.000000
0.004411,0.000000
0.004412,0.000000
0.004417,0.000000
0.004422,0.000000
0.004423,0.000000
0.004437,0.000000
0.004440,0.000000
0.004441,0.000000
0.004449,0.000000
0.004450,0.000000
0.004458,0.000000
0.004463,0.000000
0.004471,0.000000
0.004481,0.000000
0.004482,0.000000
0.004482,0.000000
0.004495,0.000000
0.004499,0.000000
0.004504,0.000000
0.004504,0.000000
0.004507,0.000000
0.004517,0.000000
0.004525,0.000000
0.004535,0.000000
0.004540,0.000000
0.004545,0.000000
0.004546,0.000000
0.004547,0.000000
0.004554,0.000000
0.004559,0.000000
0.004570,0.000000
0.004573,0.000000
0.004573,0.000000
0.004573,0.000000
0.004576,0.000000
0.004585,0.000000
0.004594,0.000000
0.004596,0.000000
0.004597,0.000000
0.004607,0.000000
0.004607,0.000000
0.004610,0.000000
0.004615,0.000000
0.004616,0.000000
0.004623,0.000000
0.004625,0.000000
0.004634,0.000000
0.004639,0.000000
0.004639,0.000000
0.004640,0.000000
0.004640,0.000000
0.004647,0.000000
0.004661,0.000000
0.004668,0.000000
0.004672,0.000000
0.004675,0.000000
0.004681,0.000000
0.004692,0.000000
0.004695,0.000000
0.004705,0.000000
0.004713,0.000000
0.004713,0.000000
0.004716,0.000000
0.004735,0.000000
0.004740,0.000000
0.004740,0.000000
0.004746,0.000000
0.004752,0.000000
0.004755,0.000000
0.004760,0.000000
0.004773,0.000000
0.004774,0.000000
0.004775,0.000000
0.004785,0.000000
0.004788,0.000000
0.004790,0.000000
0.004792,0.000000
0.004794,0.000000
0.004795,0.000000
0.004804,0.000000
0.004810,0.000000
0.004810,0.000000
0.004815,0.000000
0.004816,0.000000
0.004816,0.000000
0.004818,0.000000
0.004820,0.000000
0.004820,0.000000
0.004825,0.000000
0.004828,0.000000
0.004835,0.000000
0.004840,0.000000
0.004851,0.000000
0.004853,0.000000
0.004859,0.000000
0.004861,0.000000
0.004868,0.000000
0.004870,0.000000
0.004873,0.000000
0.004880,0.000000
0.004893,0.000000
0.004895,0.000000
0.004901,0.000000
0.004902,0.000000
0.004907,0.000000
0.004917,0.000000
0.004934,0.000000
0.004936,0.000000
0.004937,0.000000
0.004939,0.000000
0.004959,0.000000
0.004969,0.000000
0.004975,0.000000
0.004987,0.000000
0.004990,0.000000
0.004991,0.000000
0.004995,0.000000
0.005024,0.000000
0.005031,0.000000
0.005035,0.000000
0.005074,0.000000
0.005084,0.000000
0.005085,0.000000
0.005093,0.000000
0.005112,0.000000
0.005140,0.000000
0.005140,0.000000
0.005157,0.003125
0.005190,0.003753
0.005203,0.003762
0.005227,0.003772
0.005248,0.003792
0.005257,0.003968
0.005258,0.004263
0.005267,0.004273
0.005285,0.004300
0.005298,0.004302
0.005307,0.004334
0.005315,0.004453
0.005319,0.004455
0.005358,0.004470
0.005362,0.004500
0.005379,0.004706
0.005383,0.004739
0.005386,0.004838
0.005388,0.005286
0.005395,0.005322
0.005400,0.005331
0.005403,0.005411
0.005423,0.005413
0.005426,0.005414
0.005427,0.005502
0.005428,0.005505
0.005444,0.005533
0.005447,0.005571
0.005456,0.005575
0.005463,0.005669
0.005486,0.005771
0.005558,0.005864
0.052372,0.150711
0.063290,0.152310
0.065255,0.152768
0.066020,0.154220
0.066850,0.155572
0.067882,0.156090
0.068417,0.158311
0.069613,0.162451
0.069636,0.171312
0.070128,0.175208
0.070382,0.177646
0.070768,0.178598
0.071759,0.178925
0.072097,0.183725
0.072495,0.189021
0.072523,0.191930
0.073678,0.192151
0.073859,0.197745
0.073869,0.201837
0.074386,0.202560
0.074845,0.203697
0.075041,0.206399
0.075060,0.206655
0.075721,0.211942
0.075835,0.215233
0.075839,0.217502
0.075907,0.222201
0.076412,0.228155
0.076540,0.228872
0.076655,0.239384
0.076967,0.248059
0.078235,0.250968
0.078516,0.260569
0.079002,0.260633
0.079354,0.263840
0.079490,0.270784
0.079700,0.274819
0.079984,0.284723
0.080690,0.286588
0.081396,0.290549
0.081409,0.294618
0.081517,0.302168
0.081702,0.306409
0.081875,0.312647
0.081915,0.337035
0.082004,0.361530
0.082507,0.378440
0.082653,0.380569
0.083004,0.421251
0.083049,0.457117
0.083119,0.493699
0.083533,0.546034
0.083630,0.577127
0.083961,0.628638
0.084145,0.659248
0.084146,0.831764
0.084438,0.864484
0.084586,0.895099
0.084600,0.952692
0.085062,0.994039
0.085103,0.994193
0.085579,1.007060
0.085644,1.047248
0.085810,1.086559
0.086746,1.157249
0.087276,1.297833
0.087725,1.314129
0.087957,1.330116
0.088223,1.427813
0.088326,1.470366
0.088501,1.540006
0.088779,1.571220
0.089914,1.589441
0.089953,1.602773
0.090128,1.632454
0.091530,1.633349
0.091908,1.680779
0.092241,1.683239
0.092298,1.695882
0.093160,1.749367
0.093286,2.036149
0.094365,2.051777
0.094557,2.068536
0.094632,2.072960
0.094778,2.155630
0.095004,2.178320
0.095322,2.191119
0.095359,2.211987
0.095939,2.250310
0.095985,2.251271
0.096346,2.262171
0.096626,2.268599
0.096923,2.369948
0.097172,2.385553
0.097997,2.396540
0.098724,2.421083
0.098799,2.440324
0.098809,2.454527
0.099191,2.553694
0.099319,2.558164
0.099537,2.584522
0.099987,2.608814
0.100036,2.638307
0.100436,2.696956
0.101121,2.708770
0.101413,2.712555
0.101615,2.755652
0.101638,2.769311
0.101764,2.846019
0.102034,2.847489
0.102622,2.867690
0.102908,2.877237
0.103366,2.917458
0.103639,2.941883
0.104518,2.952053
0.104778,2.963150
0.106366,2.991080
0.106534,2.999444
0.106928,3.010226
0.107140,3.020463
0.107182,3.048216
0.108546,3.052329
0.108562,3.066712
0.109278,3.076145
0.110237,3.088584
0.111440,3.091410
0.112289,3.134206
0.113831,3.139185
0.113921,3.140753
0.114236,3.180653
0.116185,3.242081
0.117503,3.248774
0.123149,3.269453
0.127314,3.346675
0.130365,3.373267
0.133285,3.381508
0.136924,3.381691
0.142192,3.429178
0.182004,3.462877
0.187863,3.472291
0.194537,3.495198
0.202028,3.504246
0.209815,3.551488
0.211975,3.561916
0.222201,3.592912
0.243828,3.598576
0.244691,3.620081
0.249233,3.653420
0.262407,3.682188
0.263117,3.692893
0.269669,3.714155
0.271763,3.731111
0.297278,3.761289
0.305261,3.777929
0.313071,3.785636
0.320588,3.792042
0.333240,3.795248
0.344229,3.796374
0.353167,3.832609
0.353210,3.848948
0.356470,3.878529
0.356910,3.933707
0.375928,3.946487
0.378806,3.987003
0.449272,3.996551
0.459186,4.011522
0.524580,4.015576
0.526552,4.016716
0.549462,4.040616
0.582859,4.041757
0.588925,4.073111
0.610832,4.074286
0.611775,4.100588
0.615270,4.114639
0.623423,4.132318
0.627702,4.170790
0.627795,4.176381
0.632907,4.182409
0.634500,4.183558
0.646714,4.293005
0.662878,4.297258
0.664636,4.316827
0.684658,4.345414
0.692962,4.396972
0.707278,4.403023
0.711414,4.414105
0.714590,4.428510
0.715173,4.432606
0.758114,4.436169
0.798836,4.516752
0.813503,4.572124
0.822947,4.590120
0.830749,4.643130
0.851257,4.650874
0.896001,4.664005
0.911605,4.690228
0.945268,4.706157
0.986599,4.714907
1.108521,4.728666
1.111258,4.786983
1.111830,4.800507
1.115576,4.806273
1.135627,4.846499
1.158291,4.850757
1.159901,4.868172
1.166099,4.912527
1.171376,4.929450
1.171578,4.992997
1.229210,5.002030
1.247385,5.023038
1.262153,5.024811
1.272807,5.039024
1.281190,5.065333
1.298774,5.070851
1.305874,5.070924
1.312543,5.091716
1.342170,5.099753
1.412653,5.144758
1.437133,5.168267
1.499251,5.248512
1.572938,5.273765
1.613705,5.303986
1.638396,5.330859
1.649438,5.383859
1.682466,5.395118
1.697806,5.414328
1.707804,5.425648
1.732111,5.463304
1.738628,5.473144
1.757385,5.494495
1.762345,5.516582
1.772204,5.519727
1.786673,5.544995
1.791881,5.551038
1.839429,5.635439
1.839514,5.658444
1.866107,5.672117
1.894651,5.683200
1.916450,5.719382
1.945000,5.766672
1.946907,5.789192
1.969480,5.792475
1.976781,5.795556
1.998414,5.840456
2.003118,5.872755
2.007794,5.896618
2.034328,5.910749
2.036209,5.952255
2.050154,5.954118
2.056204,5.955744
2.076892,5.975515
2.084507,5.997383
2.086944,6.016500
2.094836,6.025208
2.095276,6.054056
2.103687,6.096404
2.105618,6.106474
2.106108,6.164651
2.125316,6.177189
2.131082,6.181706
2.169009,6.193882
2.175690,6.200801
2.212377,6.221063
2.212652,6.250226
2.218484,6.278282
2.243450,6.286919
2.263398,6.308068
2.270024,6.321474
2.279356,6.326093
2.313290,6.340050
2.323454,6.349838
2.339553,6.398794
2.342788,6.450149
2.397618,6.452932
2.400655,6.479648
2.402014,6.492001
2.425581,6.505024
2.467932,6.518823
2.468919,6.532483
2.490334,6.534912
2.497916,6.563973
2.498369,6.586514
2.532546,6.609883
2.574254,6.633368
2.579533,6.705975
2.593141,6.713833
2.613674,6.742472
2.620323,6.774674
2.626064,6.802963
2.627010,6.857273
2.630000,6.869073
2.637012,6.886949
2.644510,6.897442
2.651943,6.930190
2.664261,6.930544
2.673978,6.935565
2.680089,6.937472
2.703449,6.963868
2.704788,6.964003
2.721032,6.973385
2.723092,7.009995
2.752063,7.039009
2.756819,7.119235
2.798953,7.199021
2.830462,7.255279
2.866209,7.266464
2.894962,7.274387
2.914517,7.347307
2.925408,7.349650
2.944450,7.363788
2.957258,7.384464
2.959349,7.401978
2.975061,7.460762
2.976266,7.517508
2.991047,7.533644
2.994290,7.548363
2.995913,7.558537
2.996153,7.659927
3.017735,7.700146
3.025722,7.711031
3.080858,7.733060
3.102774,7.739242
3.140298,7.746544
3.144952,7.787210
3.156497,7.833776
3.159119,7.841266
3.197581,7.846931
3.206005,7.863456
3.230816,7.880629
3.250629,7.896832
3.260586,7.897400
3.286335,7.995587
3.297503,8.158680
3.297742,8.173086
3.302228,8.183965
3.336635,8.190157
3.386823,8.248230
3.388097,8.252819
3.389139,8.260437
3.390077,8.352218
3.420719,8.393320
3.435610,8.422747
3.474810,8.475747
3.537239,8.491171
3.551407,8.522419
3.568225,8.541286
3.574517,8.552026
3.589482,8.630854
3.596103,8.665697
3.604892,8.687354
3.618835,8.692152
3.639728,8.714579
3.648239,8.732376
3.657988,8.754086
3.695886,8.809556
3.698052,8.841415
3.728098,8.846726
3.735302,8.850124
3.738080,8.874530
3.739891,8.950923
3.755264,9.028813
3.770880,9.034892
3.774496,9.112520
3.783200,9.117020
3.822400,9.127843
3.848820,9.146737
3.874741,9.182746
3.885055,9.183314
3.889596,9.186758
3.890978,9.216602
3.930638,9.238580
3.964070,9.242545
3.999914,9.302004
4.045775,9.303647
4.068976,9.336042
4.098052,9.374214
4.113751,9.395822
4.142060,9.396363
4.150756,9.445042
4.155729,9.508509
4.180423,9.525849
4.182517,9.534752
4.197011,9.556952
4.199163,9.607844
4.210484,9.641405
4.222983,9.641636
4.298018,9.733691
4.318510,9.776855
4.340544,9.801873
4.342782,9.806891
4.363244,9.934720
4.368298,9.944311
4.373132,9.960560
4.439719,10.002158
4.486665,10.012428
4.501881,10.035868
4.522501,10.080549
4.595860,10.128867
4.619585,10.142289
4.666603,10.191002
4.702179,10.241234
4.734893,10.272926
4.760910,10.278838
4.771886,10.279671
4.779272,10.295822
4.788991,10.335384
4.873066,10.336135
4.883579,10.340859
4.899577,10.435609
4.919030,10.450517
4.930799,10.494681
4.983800,10.506386
5.028467,10.567399
5.179665,10.665585
5.200142,10.681022
5.200189,10.745587
5.226038,10.771463
5.305814,10.777018
5.313562,10.790655
5.318614,10.814291
5.322119,10.834035
5.326648,10.856430
5.355086,10.882805
5.357710,10.889054
5.358589,10.890433
5.450188,10.926611
5.475164,10.954494
5.485802,10.976859
5.530872,11.003310
5.553697,11.037505
5.555668,11.076005
5.598852,11.101272
5.619011,11.227037
5.668457,11.233897
5.679215,11.234303
5.683767,11.275521
5.693416,11.312238
5.817687,11.335608
5.830960,11.340374
5.876806,11.429358
6.011994,11.472893
6.095961,11.545910
6.100696,11.560504
6.204545,11.608933
6.244466,11.815624
6.349163,11.815871
6.370676,11.860632
6.373135,11.908265
6.412061,11.936059
6.432117,11.942401
6.491227,11.945179
6.507664,11.977862
6.535948,11.985884
6.580073,12.012155
6.587393,12.020182
6.616207,12.031528
6.652302,12.159772
6.702929,12.176344
6.736877,12.186778
6.739037,12.230153
6.750461,12.358199
6.789488,12.522211
6.793200,12.563902
6.840261,12.597076
6.981632,12.660096
6.985560,12.661137
6.996501,12.684264
7.001722,12.701433
7.034391,12.740529
7.057838,12.747765
7.085955,12.757199
7.107122,12.853337
7.114572,12.875321
7.125853,12.885903
7.175945,12.924086
7.235929,12.995606
7.257191,13.205979
7.367901,13.235419
7.368977,13.245311
7.371793,13.283104
7.380384,13.594522
7.391104,13.606028
7.403160,13.620500
7.417782,13.690962
7.431844,13.719670
7.469301,13.792740
7.568645,13.826678
7.583482,13.913526
7.615236,13.968610
7.621425,14.055546
7.637439,14.118919
7.854198,14.168760
7.898517,14.210506
7.941717,14.218185
7.947045,14.301594
7.953193,14.322895
8.013428,14.364664
8.033935,14.446907
8.034975,14.460348
8.047576,14.460500
8.059989,14.497678
8.064824,14.508108
8.135394,14.513733
8.208655,14.538803
8.211342,14.790751
8.222463,14.832340
8.282930,14.845544
8.392367,14.964149
8.398792,14.987353
8.415688,15.000247
8.439064,15.160884
8.514358,15.209805
8.533856,15.212987
8.594067,15.238699
8.615921,15.255768
8.649951,15.313819
8.737647,15.413753
8.890962,15.470488
8.894512,15.503459
8.899549,15.519556
8.925659,15.685040
8.980509,15.707677
8.985471,15.752704
8.992491,15.798059
9.024500,15.802256
9.040155,15.810723
9.041011,15.863744
9.041532,15.877203
9.099086,15.878422
9.103920,16.035165
9.126359,16.093541
9.127987,16.154903
9.138135,16.339412
9.156442,16.368627
9.189094,16.502381
9.200532,16.516113
9.201118,16.522527
9.285399,16.608935
9.327332,16.687695
9.335853,16.823446
9.337961,16.882379
9.392083,16.907691
9.414434,16.937280
9.414753,17.428531
9.422273,17.521635
9.426704,17.662645
9.508527,17.802736
9.531484,18.074903
9.551879,18.490116
9.579178,18.524873
9.598335,18.540451
9.660983,18.552990
9.692342,18.573493
9.701713,18.652064
9.703420,18.721573
9.712588,18.777947
9.742752,18.885733
9.755425,19.013292
9.758860,19.039146
9.764410,19.149219
9.781355,19.457675
9.808681,19.596973
9.810037,19.736603
9.916645,19.786258
9.929835,19.793216
9.990441,20.030267
10.018531,20.049281
10.030050,20.090411
10.044293,20.443664
10.070522,20.588881
10.106681,20.714538
10.109860,20.728860
10.184258,20.772304
10.260422,20.772570
10.260769,20.782408
10.332892,20.992666
10.384259,20.999775
10.499104,21.015166
10.515136,21.019446
10.515575,21.379958
10.669295,21.499415
10.674705,21.661275
10.705720,21.769734
10.789705,21.776539
10.919775,21.894144
10.941156,22.076484
10.953271,22.115289
10.991159,22.219847
11.013594,22.366127
11.013684,22.435918
11.045957,22.465473
11.125344,22.506624
11.214201,22.737171
11.244600,22.777704
11.289645,22.816557
11.323870,22.866096
11.344155,22.961387
11.357585,23.059387
11.374733,23.383604
11.420021,23.669364
11.443689,23.783637
11.448675,23.919350
11.457918,24.024059
11.517977,24.098281
11.525467,24.127334
11.548246,24.130454
11.658569,24.230225
11.706923,24.505814
11.833174,24.509503
11.853937,24.537829
11.891612,24.899103
11.906606,24.962070
11.914968,25.124788
11.919767,25.539781
12.046952,25.585690
12.052049,25.686005
12.063882,25.878543
12.067192,25.955732
12.078754,26.017664
12.226488,26.063420
12.271214,26.103996
12.281399,26.608297
12.293422,26.966349
12.335904,27.315486
12.337231,27.513203
12.374769,27.621031
12.473096,27.627867
12.495658,27.663551
12.548875,28.117258
12.564953,28.175678
12.621686,28.324048
12.655473,28.376763
12.672316,28.574736
12.711223,28.755222
12.778112,29.302621
12.797720,29.608702
12.801645,29.682071
12.812741,29.884673
12.838744,30.268794
12.861878,30.377817
12.908523,30.674440
12.938445,30.820165
12.940719,31.191508
12.972562,31.315654
12.982227,31.356170
13.012345,31.590155
13.099747,31.822070
13.100187,32.043875
13.114844,32.102299
13.204192,32.216645
13.254636,32.832542
13.285709,32.977371
13.301511,33.089886
13.302477,33.352695
13.313892,33.519892
13.322168,33.604912
13.357477,34.383349
13.397444,34.843405
13.405838,35.022735
13.469190,36.071726
13.484079,36.463750
13.505556,36.544478
13.576657,36.885201
13.613264,37.485873
13.623778,37.820279
13.654134,37.845116
13.658186,38.270692
13.794576,38.363150
13.820610,39.045638
13.857916,39.120514
13.859172,39.465010
13.867341,39.469172
13.943425,39.504446
13.948976,39.668315
13.976492,39.689928
14.026404,39.760779
14.084422,39.779272
14.212365,40.016939
14.236061,40.803681
14.436800,40.975225
14.442369,41.401845
14.452529,41.445251
14.515056,41.489814
14.562816,41.496598
14.704960,41.663528
14.721938,41.938091
14.790383,42.177965
14.798144,42.351965
14.813096,42.811951
14.815661,43.207318
14.819858,43.264057
14.837172,43.425900
14.927805,43.479626
14.929615,44.978900
14.997927,45.258632
15.088571,45.338452
15.210280,45.611557
15.275713,46.273315
15.290747,46.733658
15.301846,47.162625
15.315613,47.367244
15.317797,47.481247
15.356952,49.317146
15.370982,49.412719
15.455503,49.474779
15.511805,49.891395
15.524340,50.451492
15.633439,50.481328
15.688437,53.979331
15.695863,54.357733
15.725358,54.500092
15.756001,55.179555
15.836324,55.749275
15.852354,56.311660
15.860760,56.664648
16.026929,57.672971
16.032641,58.230760
16.068373,58.514639
16.221756,59.861742
16.297593,59.966477
16.354997,60.733127
16.377490,61.116011
16.625760,61.692417
16.647949,62.813799
16.683121,63.898157
16.745079,64.348756
16.799639,65.131667
17.177699,65.204674
17.240784,65.397043
17.305496,67.472812
17.326437,68.665512
17.330868,70.848770
17.360748,74.168174
17.567546,74.996699
17.648091,75.234147
17.685218,76.014016
17.729778,76.598507
17.801999,77.606325
17.818500,84.328466
17.901197,85.045693
17.950969,88.596672
18.101114,90.936869
18.157205,91.429320
18.166078,92.752624
18.222850,93.787196
18.275587,99.398816
18.334573,103.142186
18.470795,103.218408
18.612631,103.996845
18.619619,106.378039
18.632402,107.282030
18.742975,108.702666
18.800892,108.879416
18.816528,108.893272
18.899757,111.853327
19.064635,118.910385
19.070099,119.056700
19.110848,121.613407
19.178498,122.150451
19.360394,122.262098
19.476969,122.550017
19.514640,125.440088
19.573446,127.098035
19.573534,130.522877
19.580171,132.718896
19.631071,134.129183
19.668574,134.384880
19.706938,135.578526
19.752909,136.704576
19.788859,137.042034
19.827306,139.980607
20.035151,141.473043
20.270484,142.456376
20.318744,144.809784
20.346974,145.839225
20.433555,150.165393
20.452092,150.323227
20.498260,150.967621
20.535135,151.193732
20.535552,153.369222
20.664741,153.764556
20.948268,154.682234
21.077632,154.745518
21.108976,156.323545
21.118785,157.798672
21.273653,158.053439
21.280325,160.621158
21.280345,160.884637
21.718116,161.119591
21.801268,162.195620
21.923903,162.867981
22.113555,163.453948
22.241013,168.221806
22.265728,169.708233
22.577845,170.009015
22.614131,170.224827
22.697668,170.427558
22.733584,171.295344
22.734737,174.011665
22.737609,174.447049
22.809508,175.384407
22.838167,175.732116
22.862144,176.087252
22.872159,176.781447
22.881299,177.593951
23.044871,179.707634
23.193761,180.377006
23.203487,181.419701
23.288839,182.388641
23.388548,184.419047
23.459139,184.716416
23.472226,186.530441
23.516965,187.438149
23.721413,190.920523
23.888448,191.636272
23.890584,192.409829
24.013342,195.487517
24.020951,195.583326
24.052736,196.830862
24.078689,198.097314
24.113443,198.184707
25.119599,198.603381
25.320758,198.964675
25.353747,200.505840
25.547905,202.704089
25.626733,202.750346
25.788517,202.831552
25.996678,206.528997
26.026559,207.996187
26.226897,209.502341
26.412706,213.110587
26.477776,213.159594
26.682143,217.391800
26.699087,217.715882
26.949854,218.511160
27.069296,218.557286
27.070367,219.677130
27.136294,223.393954
27.161624,224.001359
27.181747,224.238678
27.294197,226.328683
27.362117,227.007792
27.521709,232.403131
28.089097,234.880141
28.386849,235.790785
28.853574,239.150126
29.164733,240.717058
29.167474,241.648457
29.309504,249.385128
29.470088,251.865685
29.527897,252.933378
29.599146,253.544668
30.414130,256.786222
30.477501,261.232861
30.585479,261.540358
30.906095,262.741211
31.054243,264.193041
31.108559,269.763273
31.426598,271.969503
31.611647,273.508181
31.781445,278.533644
31.783969,279.514350
31.909828,280.354569
31.934295,283.282939
32.028997,293.635817
32.196320,295.875159
32.625100,303.872680
32.671843,305.336573
32.685229,308.664549
32.816135,319.459805
33.403995,327.203655
33.476375,331.596766
33.504974,335.332926
33.649009,335.602471
33.676151,342.439890
33.803432,350.870401
34.396665,357.079230
34.834580,358.319382
34.851241,369.220463
34.920882,392.632127
35.236216,396.588116
35.634820,397.506120
35.793220,397.815453
36.292883,399.431810
36.327775,402.385239
36.593911,403.050812
36.708392,406.941030
37.234833,410.222356
37.439711,411.158627
37.514415,421.242228
37.523082,422.733328
37.657920,431.988508
37.701918,443.046978
37.894343,449.201760
38.033746,455.057690
38.229292,468.483158
38.529269,475.948335
39.453005,478.236773
39.536355,486.844523
39.656947,494.951916
39.674743,496.482916
40.556847,510.819449
41.160807,522.892415
41.456556,523.327340
41.791646,527.866734
41.804769,587.517623
42.155755,591.811283
42.444408,632.246467
42.704521,644.131086
43.441636,644.304037
43.453331,644.757306
43.666874,644.921277
44.091548,655.241742
44.138648,668.870042
44.461586,686.146649
44.876828,758.498765
45.160577,829.298391
46.066634,843.575759
46.210637,853.135249
46.365593,1200.001011
46.407931,1200.001024
46.660310,1200.001057
46.748704,1200.001090
47.745941,1200.001106
47.802781,1200.001115
48.238177,1200.001116
48.338045,1200.001120
50.061046,1200.001132
50.347585,1200.001150
50.362356,1200.001151
50.545787,1200.001153
50.556182,1200.001173
50.945936,1200.001177
50.974155,1200.001178
51.396521,1200.001180
51.577313,1200.001190
51.870947,1200.001197
52.869643,1200.001221
53.058564,1200.001223
53.145061,1200.001226
54.877809,1200.001238
55.106874,1200.001266
55.371698,1200.001284
55.735700,1200.001289
55.958082,1200.001306
56.276942,1200.001316
56.872942,1200.001317
57.008591,1200.001320
58.164371,1200.001340
58.219332,1200.001345
58.420198,1200.001350
59.175276,1200.001351
59.200016,1200.001357
59.287336,1200.001358
60.087954,1200.001358
60.598370,1200.001360
60.696015,1200.001373
60.987069,1200.001374
61.174503,1200.001375
61.274799,1200.001380
61.374405,1200.001390
61.779271,1200.001393
61.800500,1200.001402
62.633281,1200.001408
62.637216,1200.001409
62.962123,1200.001415
63.269526,1200.001427
63.486624,1200.001444
63.641418,1200.001454
63.747899,1200.001455
63.748373,1200.001468
63.847055,1200.001470
63.902288,1200.001483
64.491032,1200.001488
65.203180,1200.001491
65.695311,1200.001497
67.154810,1200.001502
67.187888,1200.001506
67.310926,1200.001512
68.100565,1200.001536
68.538918,1200.001545
69.644492,1200.001550
69.975026,1200.001553
70.040508,1200.001556
71.991505,1200.001564
72.949222,1200.001571
73.341377,1200.001574
74.198305,1200.001574
74.493521,1200.001576
74.580578,1200.001595
74.895654,1200.001602
74.902429,1200.001604
75.388316,1200.001611
76.201992,1200.001613
77.519438,1200.001616
78.496397,1200.001631
78.557283,1200.001633
78.826450,1200.001633
79.027819,1200.001641
79.383854,1200.001645
79.400759,1200.001647
79.448481,1200.001661
79.498392,1200.001663
80.345004,1200.001667
80.644670,1200.001671
81.388098,1200.001674
82.357501,1200.001680
83.873684,1200.001680
84.542311,1200.001681
85.591470,1200.001683
85.719567,1200.001688
85.763557,1200.001688
86.063310,1200.001693
86.183114,1200.001710
86.925420,1200.001724
87.536114,1200.001724
88.907596,1200.001731
89.736643,1200.001731
89.795916,1200.001736
90.022037,1200.001740
90.439008,1200.001744
91.051064,1200.001744
91.892587,1200.001752
93.030020,1200.001757
94.086449,1200.001761
94.565971,1200.001764
95.697425,1200.001769
95.936591,1200.001770
96.656516,1200.001781
97.677463,1200.001786
97.913449,1200.001790
98.017181,1200.001790
98.480279,1200.001798
99.257147,1200.001806
99.829705,1200.001806
99.891083,1200.001806
100.246527,1200.001810
101.374355,1200.001810
102.214151,1200.001811
103.730967,1200.001824
104.263586,1200.001824
105.762704,1200.001831
107.229215,1200.001853
107.253662,1200.001881
108.280896,1200.001883
108.588731,1200.001887
108.593060,1200.001895
108.817040,1200.001902
108.921328,1200.001903
109.582596,1200.001906
109.606476,1200.001912
110.670764,1200.001913
110.975881,1200.001915
112.870698,1200.001916
112.991952,1200.001917
114.405045,1200.001931
114.497998,1200.001932
114.678686,1200.001939
115.362635,1200.001951
116.036208,1200.001956
116.509479,1200.001964
116.763195,1200.001973
117.208349,1200.001975
117.626191,1200.001981
118.023186,1200.001984
118.797423,1200.001987
123.045897,1200.001990
123.247829,1200.001991
123.443208,1200.001992
124.592370,1200.002010
129.277688,1200.002024
129.370487,1200.002032
129.737459,1200.002054
129.947406,1200.002067
130.356859,1200.002072
133.368847,1200.002094
133.533279,1200.002106
133.978509,1200.002112
135.109906,1200.002113
135.323163,1200.002129
139.750008,1200.002143
143.124300,1200.002145
143.586109,1200.002154
146.429359,1200.002155
147.631965,1200.002155
147.875113,1200.002156
147.899049,1200.002172
148.431095,1200.002178
148.868399,1200.002185
149.101560,1200.002200
150.118346,1200.002206
154.855851,1200.002209
156.242305,1200.002210
157.061290,1200.002212
157.578206,1200.002215
157.651044,1200.002218
158.372145,1200.002245
159.154622,1200.002259
161.956823,1200.002259
163.866020,1200.002259
164.664628,1200.002275
169.889003,1200.002279
170.624016,1200.002304
173.092694,1200.002323
174.179697,1200.002352
174.715447,1200.002383
177.605241,1200.002418
177.842514,1200.002424
178.711521,1200.002444
179.058254,1200.002475
181.281059,1200.002504
183.217751,1200.002509
184.312490,1200.002531
184.460230,1200.002557
185.846716,1200.002578
187.585331,1200.002589
188.088851,1200.002634
188.989107,1200.002634
189.369364,1200.002642
189.632547,1200.002671
189.787366,1200.002699
190.455923,1200.002703
194.867051,1200.002723
197.125169,1200.002758
199.612005,1200.002771
205.378580,1200.002802
205.580847,1200.002841
207.293646,1200.002914
208.151495,1200.002972
211.576004,1200.002988
212.657060,1200.002993
215.988623,1200.003025
217.675775,1200.003036
219.823062,1200.003065
220.245873,1200.003163
222.484759,1200.003284
223.904430,1200.003285
224.585302,1200.003334
225.818039,1200.003341
227.301205,1200.003346
228.935555,1200.003348
229.644571,1200.003353
233.299706,1200.003360
240.018233,1200.003370
242.583595,1200.003373
243.064732,1200.003376
244.841939,1200.003392
287.161732,1200.003417
298.806259,1200.003419
304.443305,1200.003435
319.314332,1200.003452
336.904997,1200.003458
386.969159,1200.003459
498.486681,1200.003469
500.803375,1200.003477
505.988403,1200.003503
521.870172,1200.003521
556.072084,1200.003537
563.317032,1200.003550
573.657451,1200.003561
598.382133,1200.003573
629.081332,1200.003576
640.070494,1200.003577
811.525404,1200.003587
875.939005,1200.003604
926.125826,1200.003606
940.765226,1200.003607
1076.573060,1200.003623
1165.798280,1200.003624
1167.619085,1200.003681
1200.001588,1200.003693
1200.001610,1200.003714
1200.001630,1200.003732
1200.001638,1200.003739
1200.001655,1200.003764
1200.001669,1200.003772
1200.001681,1200.003774
1200.001685,1200.003810
1200.001686,1200.003813
1200.001700,1200.003843
1200.001704,1200.003844
1200.001719,1200.003886
1200.001767,1200.003898
1200.001767,1200.003904
1200.001769,1200.003954
1200.001772,1200.003994
1200.001777,1200.004054
1200.001793,1200.004081
1200.001804,1200.004103
1200.001807,1200.004119
1200.001807,1200.004124
1200.001809,1200.004131
1200.001822,1200.004213
1200.001823,1200.004226
1200.001854,1200.004236
1200.001863,1200.004268
1200.001874,1200.004281
1200.001874,1200.004303
1200.001887,1200.004308
1200.001888,1200.004365
1200.001889,1200.004366
1200.001917,1200.004419
1200.001919,1200.004421
1200.001920,1200.004429
1200.001925,1200.004432
1200.001929,1200.004438
1200.001931,1200.004443
1200.001962,1200.004463
1200.001962,1200.004470
1200.001964,1200.004487
1200.001965,1200.004496
1200.001993,1200.004582
1200.001995,1200.004606
1200.002006,1200.004611
1200.002035,1200.004743
1200.002042,1200.004842
1200.002048,1200.004843
1200.002095,1200.004920
1200.002096,1200.004960
1200.002096,1200.005003
1200.002096,1200.005056
1200.002098,1200.005087
1200.002118,1200.005098
1200.002119,1200.005130
1200.002120,1200.005155
1200.002124,1200.005175
1200.002132,1200.005216
1200.002140,1200.005250
1200.002171,1200.005255
1200.002200,1200.005273
1200.002207,1200.005303
1200.002275,1200.005338
1200.002278,1200.005447
1200.002281,1200.005452
1200.002283,1200.005483
1200.002328,1200.005494
1200.002373,1200.005515
1200.002385,1200.005707
1200.002414,1200.005737
1200.002453,1200.005790
1200.002564,1200.005807
1200.002570,1200.005813
1200.002680,1200.005849
1200.002807,1200.006043
1200.002820,1200.006067
1200.002844,1200.006074
1200.002880,1200.006242
1200.002890,1200.006253
1200.002908,1200.006279
1200.002938,1200.006293
1200.003008,1200.006330
1200.003095,1200.006398
1200.003217,1200.006405
1200.003283,1200.006430
1200.003400,1200.006435
1200.004569,1200.006444
1200.004675,1200.006581
1200.004823,1200.006595
1200.005577,1200.006597
1200.006266,1200.006612
1200.006275,1200.006662
1200.006319,1200.006673
1200.006923,1200.006784
1200.007367,1200.006799
1200.007596,1200.006847
1200.007681,1200.006867
1200.007862,1200.006962
1200.008357,1200.007023
1200.008672,1200.007139
1200.008743,1200.007186
1200.008961,1200.007246
1200.012555,1200.007256
1200.012675,1200.007265
1200.013578,1200.007280
1200.015722,1200.007290
1200.017080,1200.007302
1200.017598,1200.007303
1200.017635,1200.007357
1200.018719,1200.007384
1200.018941,1200.007388
1200.019132,1200.007402
1200.019999,1200.007433
1200.020238,1200.007519
1200.035504,1200.007536
1200.037306,1200.007539
1200.064785,1200.007542
1200.067488,1200.007562
1200.068926,1200.007590
1200.103184,1200.007686
1200.106449,1200.008034
1200.118512,1200.008108
1200.121224,1200.008202
1200.127280,1200.008599
1200.128921,1200.008664
1200.171024,1200.008784
1200.176364,1200.009504
1200.177229,1200.009914
1200.194819,1200.010114
1200.199402,1200.010341
1200.219560,1200.011894
1200.233730,1200.012386
1200.252062,1200.012728
1200.317321,1200.014102
1200.322599,1200.014126
1200.353021,1200.014825
1200.375763,1200.015443
1200.408663,1200.018425
1200.412979,1200.018999
1200.430775,1200.019356
1200.511303,1200.021495
1200.511804,1200.021756
1200.518749,1200.021785
1200.549640,1200.022427
1200.578935,1200.022548
1200.580363,1200.030718
1200.593105,1200.033715
1200.624220,1200.041259
1200.649275,1200.044763
1200.663330,1200.048826
1200.669027,1200.059180
1200.688272,1200.062333
1200.724106,1200.093648
1200.726672,1200.102166
1200.734181,1200.118648
1200.737426,1200.191677
1200.755016,1200.258893
1200.781774,1200.347731
1200.814191,1200.354887
1200.842468,1200.419745
1200.869277,1200.473894


==> plots/data/austin/austin_00051.csv <==
X,Disjoint-Mean,Disjoint-Stdev,Overlap-Mean,Overlap-Stdev,Multi-Disjoint-Mean,Multi-Disjoint-Stdev,Multi-Overlap-Mean,Multi-Overlap-Stdev,KNN-Mean,KNN-Stdev,Baseline-Mean,Baseline-Stdev
0,61.40,4.90,63.90,4.53,61.40,4.90,63.90,4.53,35.30,4.79,71.3,4.1
1,59.90,4.53,63.70,4.62,59.90,4.53,61.70,4.62,35.30,4.79,71.3,4.1
2,57.40,5.23,60.60,5.04,57.40,5.23,59.00,4.92,35.30,4.79,71.3,4.1
3,54.60,4.99,58.20,4.24,54.60,4.99,56.70,3.71,35.30,4.79,71.3,4.1
4,52.20,5.16,55.90,3.35,52.20,5.16,53.70,3.16,35.30,4.79,71.3,4.1
5,49.60,5.13,52.90,3.41,49.60,5.13,50.80,4.18,35.20,4.78,71.3,4.1
6,46.40,5.30,50.30,4.06,46.40,5.30,47.80,3.82,35.20,4.78,71.3,4.1
7,42.70,5.06,46.60,3.75,42.70,5.06,44.80,3.43,35.00,4.83,71.3,4.1
8,38.50,5.15,43.60,3.89,38.50,5.15,39.80,2.94,35.00,4.83,71.3,4.1
9,33.60,3.44,38.90,2.56,33.60,3.44,35.80,2.86,34.90,4.89,71.3,4.1
10,29.90,3.73,35.30,2.75,29.90,3.73,31.80,3.22,34.90,4.89,71.3,4.1
11,26.60,3.60,30.90,2.88,26.60,3.60,28.60,2.91,34.90,4.89,71.3,4.1
12,21.90,2.77,27.50,2.95,21.90,2.77,23.40,3.31,34.90,4.89,71.3,4.1
13,17.10,2.02,22.10,3.67,17.10,2.02,18.80,3.05,34.90,4.89,71.3,4.1
14,13.50,3.03,17.20,3.05,13.50,3.03,13.90,2.23,34.70,4.85,71.3,4.1
15,9.20,1.99,12.60,2.84,9.20,1.99,10.10,2.69,34.70,4.85,71.3,4.1
16,5.90,1.97,8.80,3.05,5.90,1.97,6.90,2.51,34.70,4.85,71.3,4.1
17,3.20,1.32,5.40,2.01,3.20,1.32,3.80,1.69,34.70,4.85,71.3,4.1
18,2.30,1.57,3.10,1.66,2.30,1.57,1.90,1.66,34.60,4.62,71.3,4.1
19,1.20,1.32,1.10,1.60,1.20,1.32,0.80,1.14,34.60,4.62,71.3,4.1
20,0.50,0.53,0.30,0.67,0.50,0.53,0.00,0.00,34.60,4.62,71.3,4.1
21,0.10,0.32,0.00,0.00,0.10,0.32,,,34.50,4.70,71.3,4.1
22,0.00,0.00,0.00,0.00,0.00,0.00,,,34.50,4.70,71.3,4.1
23,,,,,,,,,34.50,4.70,71.3,4.1
24,,,,,,,,,34.50,4.70,71.3,4.1
25,,,,,,,,,34.50,4.70,71.3,4.1
26,,,,,,,,,34.50,4.70,71.3,4.1
27,,,,,,,,,34.50,4.70,71.3,4.1
28,,,,,,,,,34.50,4.70,71.3,4.1
29,,,,,,,,,34.30,4.72,71.3,4.1
30,,,,,,,,,34.30,4.72,71.3,4.1
31,,,,,,,,,34.30,4.72,71.3,4.1
32,,,,,,,,,34.30,4.72,71.3,4.1
33,,,,,,,,,34.30,4.72,71.3,4.1
34,,,,,,,,,34.30,4.72,71.3,4.1
35,,,,,,,,,34.30,4.72,71.3,4.1
36,,,,,,,,,34.30,4.72,71.3,4.1
37,,,,,,,,,34.30,4.72,71.3,4.1
38,,,,,,,,,34.30,4.72,71.3,4.1
39,,,,,,,,,34.30,4.72,71.3,4.1
40,,,,,,,,,34.30,4.72,71.3,4.1

==> plots/data/austin/austin_00301.csv <==
X,Disjoint-Mean,Disjoint-Stdev,Overlap-Mean,Overlap-Stdev,Multi-Disjoint-Mean,Multi-Disjoint-Stdev,Multi-Overlap-Mean,Multi-Overlap-Stdev,KNN-Mean,KNN-Stdev,Baseline-Mean,Baseline-Stdev
0,51.60,4.01,52.00,4.08,51.60,4.01,52.00,4.08,35.30,4.79,71.3,4.1
1,51.00,3.89,52.00,4.08,51.00,3.89,51.10,4.15,35.30,4.79,71.3,4.1
2,50.50,4.01,51.10,4.15,50.50,4.01,50.80,4.49,35.30,4.79,71.3,4.1
3,50.10,3.96,50.50,4.53,50.10,3.96,50.40,4.43,35.30,4.79,71.3,4.1
4,49.10,4.04,50.10,4.77,49.10,4.04,49.70,4.76,35.30,4.79,71.3,4.1
5,48.30,3.77,49.60,4.72,48.30,3.77,49.30,4.83,35.20,4.78,71.3,4.1
6,47.90,3.78,49.10,5.02,47.90,3.78,48.80,4.94,35.20,4.78,71.3,4.1
7,47.30,3.74,48.70,4.79,47.30,3.74,48.50,4.97,35.00,4.83,71.3,4.1
8,46.80,3.55,48.50,4.97,46.80,3.55,48.40,5.08,35.00,4.83,71.3,4.1
9,46.50,3.60,47.80,4.96,46.50,3.60,47.60,5.15,34.90,4.89,71.3,4.1
10,45.90,3.41,47.40,5.25,45.90,3.41,47.30,5.25,34.90,4.89,71.3,4.1
11,45.60,3.44,47.10,5.47,45.60,3.44,47.10,5.47,34.90,4.89,71.3,4.1
12,45.30,3.77,46.80,5.61,45.30,3.77,46.60,5.64,34.90,4.89,71.3,4.1
13,45.00,4.00,46.50,5.48,45.00,4.00,46.50,5.48,34.90,4.89,71.3,4.1
14,44.60,3.81,45.80,5.05,44.60,3.81,46.20,5.39,34.70,4.85,71.3,4.1
15,44.00,3.77,45.60,5.17,44.00,3.77,45.70,4.97,34.70,4.85,71.3,4.1
16,43.50,3.98,45.30,5.10,43.50,3.98,45.20,5.12,34.70,4.85,71.3,4.1
17,42.80,3.79,44.50,5.25,42.80,3.79,44.70,5.08,34.70,4.85,71.3,4.1
18,42.30,4.11,44.00,5.68,42.30,4.11,44.20,5.45,34.60,4.62,71.3,4.1
19,42.10,3.98,43.50,5.91,42.10,3.98,43.60,6.08,34.60,4.62,71.3,4.1
20,41.40,3.60,43.30,5.95,41.40,3.60,43.30,5.95,34.60,4.62,71.3,4.1
21,40.60,3.69,43.00,5.72,40.60,3.69,43.30,5.95,34.50,4.70,71.3,4.1
22,40.20,4.05,42.60,5.42,40.20,4.05,42.80,5.43,34.50,4.70,71.3,4.1
23,39.90,4.28,42.00,5.56,39.90,4.28,42.60,5.42,34.50,4.70,71.3,4.1
24,39.10,3.87,41.60,5.46,39.10,3.87,42.10,5.53,34.50,4.70,71.3,4.1
25,38.70,3.86,41.20,5.77,38.70,3.86,41.50,5.48,34.50,4.70,71.3,4.1
26,38.00,4.29,40.40,5.87,38.00,4.29,41.30,5.21,34.50,4.70,71.3,4.1
27,37.50,4.58,39.50,6.29,37.50,4.58,40.60,5.54,34.50,4.70,71.3,4.1
28,37.30,4.40,39.30,6.38,37.30,4.40,39.80,6.29,34.50,4.70,71.3,4.1
29,36.20,4.13,39.00,6.63,36.20,4.13,39.40,6.28,34.30,4.72,71.3,4.1
30,35.60,4.53,38.10,7.00,35.60,4.53,39.00,6.63,34.30,4.72,71.3,4.1
31,35.30,4.50,37.80,6.89,35.30,4.50,38.60,6.83,34.30,4.72,71.3,4.1
32,34.80,4.73,37.10,6.97,34.80,4.73,38.10,6.87,34.30,4.72,71.3,4.1
33,34.10,4.53,36.70,6.83,34.10,4.53,37.40,7.09,34.30,4.72,71.3,4.1
34,33.50,3.78,35.80,6.65,33.50,3.78,36.80,6.91,34.30,4.72,71.3,4.1
35,32.60,3.60,35.20,6.32,32.60,3.60,36.60,6.83,34.30,4.72,71.3,4.1
36,32.20,3.85,34.80,6.11,32.20,3.85,36.20,6.76,34.30,4.72,71.3,4.1
37,31.00,4.11,33.90,5.93,31.00,4.11,35.30,6.34,34.30,4.72,71.3,4.1
38,30.60,4.03,33.30,5.72,30.60,4.03,35.00,6.24,34.30,4.72,71.3,4.1
39,30.20,4.34,32.80,5.29,30.20,4.34,34.40,5.95,34.30,4.72,71.3,4.1
40,29.70,4.06,32.20,5.16,29.70,4.06,33.70,5.72,34.30,4.72,71.3,4.1
41,29.20,3.97,31.70,5.06,29.20,3.97,33.50,5.54,34.30,4.72,71.3,4.1
42,28.40,3.86,31.10,5.20,28.40,3.86,32.80,5.27,34.30,4.72,71.3,4.1
43,27.60,4.33,30.70,5.14,27.60,4.33,32.30,5.52,34.30,4.72,71.3,4.1
44,26.80,4.52,30.30,5.01,26.80,4.52,31.80,5.22,34.30,4.72,71.3,4.1
45,26.40,4.22,29.10,4.89,26.40,4.22,31.50,5.10,34.30,4.72,71.3,4.1
46,26.00,3.89,28.50,4.93,26.00,3.89,31.00,5.21,34.30,4.72,71.3,4.1
47,25.50,3.41,27.70,5.36,25.50,3.41,30.60,5.15,34.30,4.72,71.3,4.1
48,24.90,3.18,27.10,5.70,24.90,3.18,29.60,4.99,34.30,4.72,71.3,4.1
49,24.00,3.02,26.50,5.89,24.00,3.02,28.60,4.79,34.30,4.72,71.3,4.1
50,23.00,2.83,26.30,6.04,23.00,2.83,28.10,4.86,34.30,4.72,71.3,4.1
51,22.60,2.84,26.00,6.22,22.60,2.84,27.50,5.40,34.30,4.72,71.3,4.1
52,21.80,2.97,25.40,6.24,21.80,2.97,27.00,6.09,34.30,4.72,71.3,4.1
53,20.90,3.00,24.60,5.83,20.90,3.00,26.70,6.15,34.10,4.56,71.3,4.1
54,19.80,2.94,23.90,5.43,19.80,2.94,26.40,5.83,34.00,4.55,71.3,4.1
55,19.30,3.13,23.30,5.17,19.30,3.13,26.10,6.01,34.00,4.55,71.3,4.1
56,18.90,3.11,22.80,5.07,18.90,3.11,25.20,6.09,34.00,4.55,71.3,4.1
57,17.30,3.20,22.20,4.89,17.30,3.20,24.70,6.09,34.00,4.55,71.3,4.1
58,16.20,3.05,20.90,4.77,16.20,3.05,24.30,5.85,34.00,4.55,71.3,4.1
59,16.00,2.87,20.20,4.44,16.00,2.87,23.60,5.54,34.00,4.55,71.3,4.1
60,15.40,2.99,19.10,4.07,15.40,2.99,22.70,4.85,34.00,4.55,71.3,4.1
61,14.60,2.76,17.90,4.43,14.60,2.76,22.30,4.88,33.90,4.65,71.3,4.1
62,14.00,2.67,17.30,4.42,14.00,2.67,21.40,4.55,33.90,4.65,71.3,4.1
63,13.10,2.73,16.70,4.45,13.10,2.73,20.80,4.32,33.90,4.65,71.3,4.1
64,12.50,2.80,16.00,4.52,12.50,2.80,20.30,4.22,33.90,4.65,71.3,4.1
65,11.60,2.76,15.00,4.85,11.60,2.76,19.30,4.03,33.90,4.65,71.3,4.1
66,10.70,2.21,14.60,4.86,10.70,2.21,18.30,4.47,33.90,4.65,71.3,4.1
67,9.70,2.26,14.20,4.94,9.70,2.26,17.60,4.17,33.80,4.54,71.3,4.1
68,9.00,2.26,13.50,4.40,9.00,2.26,17.40,4.35,33.80,4.54,71.3,4.1
69,8.60,2.55,12.80,4.05,8.60,2.55,16.50,4.14,33.80,4.54,71.3,4.1
70,7.80,2.90,11.70,3.74,7.80,2.90,15.40,4.72,33.70,4.55,71.3,4.1
71,7.40,2.72,10.10,4.28,7.40,2.72,15.00,4.97,33.40,4.58,71.3,4.1
72,6.60,2.76,9.20,4.05,6.60,2.76,14.70,4.90,33.40,4.58,71.3,4.1
73,6.00,2.79,8.30,3.71,6.00,2.79,13.80,4.61,33.40,4.58,71.3,4.1
74,5.50,2.37,7.00,3.37,5.50,2.37,13.30,4.16,33.10,4.51,71.3,4.1
75,5.10,2.23,6.50,2.88,5.10,2.23,12.70,4.24,33.10,4.51,71.3,4.1
76,4.90,2.28,5.90,2.56,4.90,2.28,11.70,3.86,33.10,4.51,71.3,4.1
77,4.60,1.96,5.30,2.41,4.60,1.96,10.70,3.80,33.10,4.51,71.3,4.1
78,4.10,1.73,4.70,2.21,4.10,1.73,9.80,3.77,33.00,4.50,71.3,4.1
79,3.70,1.77,3.60,1.51,3.70,1.77,8.70,4.00,33.00,4.50,71.3,4.1
80,3.20,1.81,3.10,1.20,3.20,1.81,7.70,3.40,32.90,4.53,71.3,4.1
81,3.00,1.94,2.90,1.29,3.00,1.94,6.80,2.74,32.90,4.53,71.3,4.1
82,2.60,1.58,2.30,1.42,2.60,1.58,6.50,2.72,32.90,4.53,71.3,4.1
83,2.30,1.49,2.10,1.37,2.30,1.49,6.30,2.50,32.90,4.53,71.3,4.1
84,2.00,1.41,1.90,1.29,2.00,1.41,5.60,2.37,32.90,4.53,71.3,4.1
85,1.90,1.37,1.50,1.27,1.90,1.37,5.10,2.38,32.90,4.53,71.3,4.1
86,1.70,1.34,1.40,1.26,1.70,1.34,4.90,2.18,32.90,4.53,71.3,4.1
87,1.40,1.17,1.00,1.05,1.40,1.17,3.90,1.52,32.90,4.53,71.3,4.1
88,1.00,0.82,1.00,1.05,1.00,0.82,3.30,1.42,32.90,4.53,71.3,4.1
89,0.50,0.71,0.90,0.88,0.50,0.71,2.80,1.23,32.90,4.53,71.3,4.1
90,0.40,0.70,0.60,0.70,0.40,0.70,2.40,1.35,32.90,4.53,71.3,4.1
91,0.40,0.70,0.40,0.52,0.40,0.70,2.20,1.32,32.90,4.53,71.3,4.1
92,0.30,0.48,0.20,0.42,0.30,0.48,2.00,1.41,32.90,4.53,71.3,4.1
93,0.20,0.42,0.10,0.32,0.20,0.42,1.70,1.34,32.90,4.53,71.3,4.1
94,0.10,0.32,0.10,0.32,0.10,0.32,1.70,1.34,32.90,4.53,71.3,4.1
95,0.00,0.00,0.10,0.32,0.00,0.00,1.40,1.07,32.90,4.53,71.3,4.1
96,,,0.00,0.00,,,1.40,1.07,32.60,4.72,71.3,4.1
97,,,0.00,0.00,,,1.10,1.20,32.60,4.72,71.3,4.1
98,,,,,,,1.00,1.05,32.60,4.72,71.3,4.1
99,,,,,,,1.00,1.05,32.60,4.72,71.3,4.1
100,,,,,,,0.50,0.53,32.50,4.79,71.3,4.1
101,,,,,,,0.40,0.52,32.40,4.81,71.3,4.1
102,,,,,,,0.40,0.52,32.40,4.81,71.3,4.1
103,,,,,,,0.20,0.42,32.40,4.81,71.3,4.1
104,,,,,,,0.20,0.42,32.30,4.90,71.3,4.1
105,,,,,,,0.10,0.32,32.30,4.90,71.3,4.1
106,,,,,,,0.10,0.32,32.20,5.01,71.3,4.1
107,,,,,,,0.10,0.32,32.20,5.01,71.3,4.1
108,,,,,,,0.10,0.32,32.10,4.77,71.3,4.1
109,,,,,,,0.00,0.00,32.10,4.77,71.3,4.1
110,,,,,,,,,32.10,4.77,71.3,4.1
111,,,,,,,,,32.10,4.77,71.3,4.1
112,,,,,,,,,32.10,4.77,71.3,4.1
113,,,,,,,,,32.10,4.77,71.3,4.1
114,,,,,,,,,32.10,4.77,71.3,4.1
115,,,,,,,,,32.00,4.90,71.3,4.1
116,,,,,,,,,31.80,4.83,71.3,4.1
117,,,,,,,,,31.80,4.83,71.3,4.1
118,,,,,,,,,31.60,4.95,71.3,4.1
119,,,,,,,,,31.60,4.95,71.3,4.1
120,,,,,,,,,31.60,4.95,71.3,4.1

==> plots/data/austin/austin_00701.csv <==
X,Disjoint-Mean,Disjoint-Stdev,Overlap-Mean,Overlap-Stdev,Multi-Disjoint-Mean,Multi-Disjoint-Stdev,Multi-Overlap-Mean,Multi-Overlap-Stdev,KNN-Mean,KNN-Stdev,Baseline-Mean,Baseline-Stdev
0,44.60,4.79,43.90,5.67,44.60,4.79,43.90,5.67,35.30,4.79,71.3,4.1
1,43.90,5.02,42.70,5.50,43.90,5.02,43.60,5.74,35.30,4.79,71.3,4.1
2,43.40,4.99,42.40,5.50,43.40,4.99,43.50,5.84,35.30,4.79,71.3,4.1
3,43.00,4.94,42.30,5.58,43.00,4.94,43.50,5.84,35.30,4.79,71.3,4.1
4,42.60,5.04,42.30,5.58,42.60,5.04,43.40,5.82,35.30,4.79,71.3,4.1
5,42.40,5.02,42.20,5.53,42.40,5.02,43.40,5.82,35.20,4.78,71.3,4.1
6,42.20,5.09,42.10,5.55,42.20,5.09,43.10,5.74,35.20,4.78,71.3,4.1
7,42.20,5.09,41.80,5.61,42.20,5.09,42.90,5.86,35.00,4.83,71.3,4.1
8,42.10,5.15,41.60,5.72,42.10,5.15,42.70,6.00,35.00,4.83,71.3,4.1
9,41.90,5.17,41.50,5.80,41.90,5.17,42.60,5.89,34.90,4.89,71.3,4.1
10,41.80,5.22,41.30,5.95,41.80,5.22,42.40,6.08,34.90,4.89,71.3,4.1
11,41.40,5.15,41.30,5.95,41.40,5.15,42.40,6.08,34.90,4.89,71.3,4.1
12,41.20,5.18,41.10,5.90,41.20,5.18,42.20,6.07,34.90,4.89,71.3,4.1
13,41.20,5.18,41.00,5.94,41.20,5.18,42.10,6.14,34.90,4.89,71.3,4.1
14,40.70,4.83,40.60,5.74,40.70,4.83,41.70,6.13,34.70,4.85,71.3,4.1
15,40.40,4.50,40.40,5.66,40.40,4.50,41.60,5.91,34.70,4.85,71.3,4.1
16,40.00,4.59,40.20,5.47,40.00,4.59,41.40,5.87,34.70,4.85,71.3,4.1
17,39.60,4.77,39.90,5.51,39.60,4.77,41.00,5.56,34.70,4.85,71.3,4.1
18,39.30,4.72,39.80,5.27,39.30,4.72,40.90,5.63,34.60,4.62,71.3,4.1
19,39.20,4.54,39.80,5.27,39.20,4.54,40.90,5.63,34.60,4.62,71.3,4.1
20,38.80,4.54,39.50,5.19,38.80,4.54,40.70,5.46,34.60,4.62,71.3,4.1
21,38.60,4.79,39.30,5.29,38.60,4.79,40.40,5.30,34.50,4.70,71.3,4.1
22,38.60,4.79,38.90,5.32,38.60,4.79,40.20,5.31,34.50,4.70,71.3,4.1
23,38.50,4.62,38.50,5.42,38.50,4.62,39.80,5.31,34.50,4.70,71.3,4.1
24,38.50,4.62,38.30,5.44,38.50,4.62,39.40,5.21,34.50,4.70,71.3,4.1
25,38.20,5.05,38.00,5.29,38.20,5.05,39.30,5.27,34.50,4.70,71.3,4.1
26,38.20,5.05,37.90,5.22,38.20,5.05,39.00,5.48,34.50,4.70,71.3,4.1
27,38.00,5.08,37.60,5.27,38.00,5.08,38.80,5.22,34.50,4.70,71.3,4.1
28,37.70,5.23,37.40,5.23,37.70,5.23,38.60,5.34,34.50,4.70,71.3,4.1
29,37.50,5.44,37.20,5.45,37.50,5.44,38.50,5.30,34.30,4.72,71.3,4.1
30,37.40,5.54,36.90,5.57,37.40,5.54,38.30,5.27,34.30,4.72,71.3,4.1
31,37.10,5.84,36.80,5.63,37.10,5.84,38.10,5.45,34.30,4.72,71.3,4.1
32,36.40,5.76,36.80,5.63,36.40,5.76,37.80,5.59,34.30,4.72,71.3,4.1
33,36.20,5.65,36.60,5.66,36.20,5.65,37.70,5.68,34.30,4.72,71.3,4.1
34,35.90,6.12,36.50,5.64,35.90,6.12,37.70,5.68,34.30,4.72,71.3,4.1
35,35.60,5.93,36.40,5.70,35.60,5.93,37.50,5.78,34.30,4.72,71.3,4.1
36,35.40,6.11,36.30,5.77,35.40,6.11,37.40,5.82,34.30,4.72,71.3,4.1
37,35.20,6.21,36.10,5.82,35.20,6.21,37.30,5.74,34.30,4.72,71.3,4.1
38,34.90,6.12,35.80,5.79,34.90,6.12,37.20,5.73,34.30,4.72,71.3,4.1
39,34.60,6.11,35.50,6.13,34.60,6.11,37.20,5.73,34.30,4.72,71.3,4.1
40,34.50,6.02,35.00,6.16,34.50,6.02,36.90,5.90,34.30,4.72,71.3,4.1
41,34.50,6.02,35.00,6.16,34.50,6.02,36.80,5.88,34.30,4.72,71.3,4.1
42,34.20,5.85,34.60,6.19,34.20,5.85,36.30,6.02,34.30,4.72,71.3,4.1
43,33.90,5.74,34.20,6.30,33.90,5.74,36.30,6.02,34.30,4.72,71.3,4.1
44,33.90,5.74,33.70,6.29,33.90,5.74,35.90,5.88,34.30,4.72,71.3,4.1
45,33.80,5.81,33.40,6.19,33.80,5.81,35.70,5.93,34.30,4.72,71.3,4.1
46,33.60,5.68,33.10,6.06,33.60,5.68,35.20,5.67,34.30,4.72,71.3,4.1
47,32.90,5.34,32.90,6.15,32.90,5.34,34.80,5.61,34.30,4.72,71.3,4.1
48,32.40,5.34,32.50,6.59,32.40,5.34,34.50,5.82,34.30,4.72,71.3,4.1
49,32.10,5.17,32.30,6.52,32.10,5.17,34.00,5.50,34.30,4.72,71.3,4.1
50,32.00,5.14,31.90,6.57,32.00,5.14,33.90,5.59,34.30,4.72,71.3,4.1
51,31.90,5.28,31.60,6.52,31.90,5.28,33.70,5.56,34.30,4.72,71.3,4.1
52,31.30,5.23,31.60,6.52,31.30,5.23,33.40,5.72,34.30,4.72,71.3,4.1
53,31.00,5.52,31.40,6.54,31.00,5.52,33.20,5.92,34.10,4.56,71.3,4.1
54,31.00,5.52,31.00,6.46,31.00,5.52,32.80,5.94,34.00,4.55,71.3,4.1
55,30.90,5.57,30.60,6.50,30.90,5.57,32.70,5.89,34.00,4.55,71.3,4.1
56,30.80,5.53,30.20,6.23,30.80,5.53,32.20,6.00,34.00,4.55,71.3,4.1
57,30.50,5.44,30.10,6.37,30.50,5.44,32.20,6.00,34.00,4.55,71.3,4.1
58,30.20,5.31,29.80,6.09,30.20,5.31,32.10,5.99,34.00,4.55,71.3,4.1
59,29.90,5.11,29.60,5.97,29.90,5.11,31.90,6.06,34.00,4.55,71.3,4.1
60,29.50,5.19,29.10,6.03,29.50,5.19,31.50,6.06,34.00,4.55,71.3,4.1
61,29.10,5.13,28.70,6.00,29.10,5.13,31.30,6.11,33.90,4.65,71.3,4.1
62,29.00,5.06,28.40,5.93,29.00,5.06,30.80,6.05,33.90,4.65,71.3,4.1
63,29.00,5.06,28.30,5.96,29.00,5.06,30.50,5.78,33.90,4.65,71.3,4.1
64,28.90,5.20,28.00,6.06,28.90,5.20,30.40,5.93,33.90,4.65,71.3,4.1
65,28.60,5.38,27.70,6.15,28.60,5.38,30.20,5.39,33.90,4.65,71.3,4.1
66,28.30,5.36,27.60,6.11,28.30,5.36,30.20,5.39,33.90,4.65,71.3,4.1
67,27.90,5.15,27.40,6.13,27.90,5.15,29.50,5.64,33.80,4.54,71.3,4.1
68,27.50,5.02,27.20,6.21,27.50,5.02,29.30,5.68,33.80,4.54,71.3,4.1
69,27.40,5.02,27.10,6.24,27.40,5.02,28.80,5.47,33.80,4.54,71.3,4.1
70,27.40,5.02,27.00,6.36,27.40,5.02,28.50,5.60,33.70,4.55,71.3,4.1
71,27.20,4.94,26.80,6.27,27.20,4.94,28.30,5.77,33.40,4.58,71.3,4.1
72,27.20,4.94,26.60,6.40,27.20,4.94,28.30,5.77,33.40,4.58,71.3,4.1
73,26.90,5.36,26.30,6.36,26.90,5.36,28.20,5.73,33.40,4.58,71.3,4.1
74,26.70,5.46,26.10,6.37,26.70,5.46,27.90,5.88,33.10,4.51,71.3,4.1
75,26.60,5.38,25.90,6.45,26.60,5.38,27.70,5.96,33.10,4.51,71.3,4.1
76,26.50,5.30,25.50,6.45,26.50,5.30,27.60,6.10,33.10,4.51,71.3,4.1
77,26.10,5.13,25.30,6.55,26.10,5.13,27.40,5.97,33.10,4.51,71.3,4.1
78,25.80,4.76,25.30,6.55,25.80,4.76,27.30,5.95,33.00,4.50,71.3,4.1
79,25.50,4.62,25.00,6.04,25.50,4.62,27.10,6.10,33.00,4.50,71.3,4.1
80,25.30,4.79,24.70,6.13,25.30,4.79,27.00,6.09,32.90,4.53,71.3,4.1
81,24.90,4.53,24.70,6.13,24.90,4.53,26.80,6.12,32.90,4.53,71.3,4.1
82,24.80,4.37,24.50,6.11,24.80,4.37,26.70,6.11,32.90,4.53,71.3,4.1
83,24.70,4.24,24.40,6.11,24.70,4.24,26.60,6.11,32.90,4.53,71.3,4.1
84,24.60,4.25,24.10,6.05,24.60,4.25,26.30,5.96,32.90,4.53,71.3,4.1
85,24.50,4.17,23.90,6.26,24.50,4.17,26.20,6.11,32.90,4.53,71.3,4.1
86,24.10,4.28,23.90,6.26,24.10,4.28,25.90,5.88,32.90,4.53,71.3,4.1
87,23.90,4.12,23.80,6.29,23.90,4.12,25.50,5.99,32.90,4.53,71.3,4.1
88,23.50,3.84,23.60,6.35,23.50,3.84,25.40,5.91,32.90,4.53,71.3,4.1
89,23.40,3.81,23.40,6.38,23.40,3.81,25.10,5.84,32.90,4.53,71.3,4.1
90,23.20,3.71,23.30,6.33,23.20,3.71,25.00,5.85,32.90,4.53,71.3,4.1
91,23.00,3.62,23.10,6.10,23.00,3.62,25.00,5.85,32.90,4.53,71.3,4.1
92,22.80,3.58,22.80,6.34,22.80,3.58,24.80,5.87,32.90,4.53,71.3,4.1
93,22.70,3.59,22.50,6.38,22.70,3.59,24.50,5.80,32.90,4.53,71.3,4.1
94,22.40,3.44,21.90,6.23,22.40,3.44,24.40,5.83,32.90,4.53,71.3,4.1
95,21.80,3.58,21.50,6.28,21.80,3.58,24.30,5.89,32.90,4.53,71.3,4.1
96,21.60,3.47,21.20,6.01,21.60,3.47,24.30,5.89,32.60,4.72,71.3,4.1
97,21.40,3.57,21.10,6.08,21.40,3.57,24.20,5.83,32.60,4.72,71.3,4.1
98,21.00,3.50,20.70,5.76,21.00,3.50,24.00,5.87,32.60,4.72,71.3,4.1
99,20.90,3.54,20.60,5.48,20.90,3.54,23.80,6.05,32.60,4.72,71.3,4.1
100,20.80,3.52,20.20,5.45,20.80,3.52,23.60,5.72,32.50,4.79,71.3,4.1
101,20.60,3.41,20.00,5.37,20.60,3.41,23.50,5.78,32.40,4.81,71.3,4.1
102,20.20,3.16,19.60,4.86,20.20,3.16,23.30,5.98,32.40,4.81,71.3,4.1
103,19.70,3.27,19.10,4.95,19.70,3.27,23.20,5.98,32.40,4.81,71.3,4.1
104,19.00,3.33,19.00,5.08,19.00,3.33,23.00,5.98,32.30,4.90,71.3,4.1
105,18.80,3.39,19.00,5.08,18.80,3.39,22.40,6.13,32.30,4.90,71.3,4.1
106,18.40,3.27,18.50,4.79,18.40,3.27,22.20,5.90,32.20,5.01,71.3,4.1
107,18.00,3.30,18.50,4.79,18.00,3.30,22.00,5.85,32.20,5.01,71.3,4.1
108,17.80,3.39,18.40,4.79,17.80,3.39,21.70,5.95,32.10,4.77,71.3,4.1
109,17.20,3.39,17.90,5.00,17.20,3.39,21.40,5.76,32.10,4.77,71.3,4.1
110,16.80,3.65,17.60,5.02,16.80,3.65,21.00,5.16,32.10,4.77,71.3,4.1
111,16.70,3.74,17.10,4.89,16.70,3.74,21.00,5.16,32.10,4.77,71.3,4.1
112,16.20,3.36,17.10,4.89,16.20,3.36,20.60,4.88,32.10,4.77,71.3,4.1
113,15.80,3.58,16.80,4.96,15.80,3.58,20.40,4.70,32.10,4.77,71.3,4.1
114,15.10,2.88,16.20,4.52,15.10,2.88,20.10,4.48,32.10,4.77,71.3,4.1
115,14.90,3.14,16.00,4.59,14.90,3.14,20.10,4.48,32.00,4.90,71.3,4.1
116,14.60,3.24,15.80,4.61,14.60,3.24,19.80,4.54,31.80,4.83,71.3,4.1
117,14.10,2.77,15.60,4.72,14.10,2.77,19.50,4.33,31.80,4.83,71.3,4.1
118,13.80,2.66,15.50,4.70,13.80,2.66,19.30,4.42,31.60,4.95,71.3,4.1
119,13.40,2.63,14.90,5.00,13.40,2.63,19.20,4.39,31.60,4.95,71.3,4.1
120,13.10,2.60,14.60,4.97,13.10,2.60,18.90,4.43,31.60,4.95,71.3,4.1
121,13.00,2.58,14.10,4.43,13.00,2.58,18.90,4.43,31.30,4.64,71.3,4.1
122,12.50,2.55,13.90,4.46,12.50,2.55,18.40,4.50,31.30,4.64,71.3,4.1
123,12.00,2.21,13.60,3.89,12.00,2.21,18.20,4.24,31.30,4.64,71.3,4.1
124,11.60,2.50,13.40,3.95,11.60,2.50,18.10,4.31,31.10,4.70,71.3,4.1
125,11.30,2.50,13.10,4.04,11.30,2.50,18.00,4.29,31.10,4.70,71.3,4.1
126,11.10,2.51,12.90,4.09,11.10,2.51,17.90,4.33,31.10,4.70,71.3,4.1
127,10.80,2.49,12.40,3.75,10.80,2.49,17.50,4.40,31.10,4.70,71.3,4.1
128,10.70,2.31,12.10,3.93,10.70,2.31,17.00,4.27,31.10,4.70,71.3,4.1
129,10.20,2.44,11.90,3.63,10.20,2.44,16.80,4.37,31.10,4.70,71.3,4.1
130,10.10,2.60,11.80,3.61,10.10,2.60,16.60,4.40,31.10,4.70,71.3,4.1
131,9.80,2.53,11.50,3.24,9.80,2.53,16.20,4.39,30.90,4.46,71.3,4.1
132,9.30,2.58,10.80,3.36,9.30,2.58,16.00,4.45,30.90,4.46,71.3,4.1
133,9.00,2.40,10.40,2.99,9.00,2.40,15.80,4.54,30.70,4.52,71.3,4.1
134,8.80,2.30,10.20,2.74,8.80,2.30,15.60,4.62,30.70,4.52,71.3,4.1
135,8.70,2.45,10.00,2.75,8.70,2.45,15.10,4.75,30.70,4.52,71.3,4.1
136,8.40,2.59,9.90,2.77,8.40,2.59,14.60,4.58,30.70,4.52,71.3,4.1
137,8.10,2.69,9.50,3.03,8.10,2.69,14.40,4.55,30.70,4.52,71.3,4.1
138,7.80,3.05,9.30,3.09,7.80,3.05,14.10,4.63,30.70,4.52,71.3,4.1
139,7.80,3.05,8.80,2.94,7.80,3.05,14.10,4.63,30.70,4.52,71.3,4.1
140,7.70,2.98,8.80,2.94,7.70,2.98,14.00,4.35,30.70,4.52,71.3,4.1
141,7.40,2.80,8.70,3.06,7.40,2.80,13.90,4.43,30.50,4.67,71.3,4.1
142,6.90,2.42,8.40,3.10,6.90,2.42,13.50,4.20,30.50,4.67,71.3,4.1
143,6.50,2.42,8.40,3.10,6.50,2.42,13.10,3.75,30.50,4.67,71.3,4.1
144,6.40,2.37,8.10,3.11,6.40,2.37,12.60,3.53,30.50,4.67,71.3,4.1
145,6.00,2.00,7.80,3.19,6.00,2.00,12.30,3.74,30.30,4.72,71.3,4.1
146,5.80,1.87,7.40,2.88,5.80,1.87,12.20,3.49,30.30,4.72,71.3,4.1
147,5.60,1.71,7.30,2.87,5.60,1.71,12.00,3.27,30.30,4.72,71.3,4.1
148,5.20,1.69,7.10,2.96,5.20,1.69,11.80,3.26,30.30,4.72,71.3,4.1
149,4.90,1.73,6.70,2.79,4.90,1.73,11.30,2.79,30.30,4.72,71.3,4.1
150,4.70,1.64,6.50,2.80,4.70,1.64,11.10,3.03,30.30,4.72,71.3,4.1
151,4.70,1.64,6.40,2.80,4.70,1.64,11.00,2.94,30.30,4.72,71.3,4.1
152,4.20,1.23,6.10,2.60,4.20,1.23,10.60,2.80,30.30,4.72,71.3,4.1
153,4.00,1.05,6.00,2.62,4.00,1.05,10.30,2.79,30.30,4.72,71.3,4.1
154,4.00,1.05,5.70,2.91,4.00,1.05,10.20,2.78,30.30,4.72,71.3,4.1
155,3.70,1.16,5.60,2.99,3.70,1.16,9.80,2.82,30.30,4.72,71.3,4.1
156,3.40,0.97,5.20,3.05,3.40,0.97,9.80,2.82,30.00,4.67,71.3,4.1
157,3.30,1.06,5.00,3.13,3.30,1.06,9.70,2.79,30.00,4.67,71.3,4.1
158,3.10,1.20,5.00,3.13,3.10,1.20,9.50,2.72,30.00,4.67,71.3,4.1
159,2.90,1.10,5.00,3.13,2.90,1.10,9.40,2.76,30.00,4.67,71.3,4.1
160,2.70,0.95,4.80,3.33,2.70,0.95,9.10,2.92,30.00,4.67,71.3,4.1
161,2.40,0.84,4.50,3.03,2.40,0.84,9.00,3.02,30.00,4.67,71.3,4.1
162,2.30,0.67,4.40,3.06,2.30,0.67,8.90,3.03,30.00,4.67,71.3,4.1
163,2.20,0.79,4.30,3.06,2.20,0.79,8.70,2.95,30.00,4.67,71.3,4.1
164,2.20,0.79,3.80,2.78,2.20,0.79,8.50,3.06,30.00,4.67,71.3,4.1
165,2.10,0.88,3.70,2.83,2.10,0.88,8.40,3.17,30.00,4.67,71.3,4.1
166,2.00,0.82,3.50,2.80,2.00,0.82,8.20,3.16,30.00,4.67,71.3,4.1
167,1.80,0.79,3.00,2.67,1.80,0.79,8.10,3.14,30.00,4.67,71.3,4.1
168,1.30,0.82,2.80,2.44,1.30,0.82,7.60,3.24,30.00,4.67,71.3,4.1
169,1.30,0.82,2.60,2.46,1.30,0.82,7.20,2.70,30.00,4.67,71.3,4.1
170,1.20,0.79,2.20,2.04,1.20,0.79,7.10,2.69,30.00,4.67,71.3,4.1
171,1.20,0.79,2.20,2.04,1.20,0.79,6.80,2.74,29.70,4.42,71.3,4.1
172,0.90,0.74,2.20,2.04,0.90,0.74,6.50,2.84,29.60,4.45,71.3,4.1
173,0.80,0.79,2.00,1.83,0.80,0.79,6.40,2.91,29.60,4.45,71.3,4.1
174,0.70,0.67,1.90,1.79,0.70,0.67,6.20,2.62,29.60,4.45,71.3,4.1
175,0.70,0.67,1.70,1.42,0.70,0.67,6.10,2.73,29.60,4.45,71.3,4.1
176,0.70,0.67,1.40,1.26,0.70,0.67,6.00,2.75,29.50,4.43,71.3,4.1
177,0.60,0.70,1.30,1.06,0.60,0.70,5.80,2.86,29.50,4.43,71.3,4.1
178,0.60,0.70,1.10,0.99,0.60,0.70,5.70,2.91,29.50,4.43,71.3,4.1
179,0.60,0.70,1.10,0.99,0.60,0.70,5.70,2.91,29.50,4.43,71.3,4.1
180,0.60,0.70,0.90,0.99,0.60,0.70,5.20,3.05,29.40,4.30,71.3,4.1
181,0.50,0.71,0.70,0.82,0.50,0.71,5.00,3.13,29.40,4.30,71.3,4.1
182,0.50,0.71,0.40,0.70,0.50,0.71,5.00,3.13,29.40,4.30,71.3,4.1
183,0.40,0.52,0.40,0.70,0.40,0.52,4.90,3.25,29.30,4.35,71.3,4.1
184,0.40,0.52,0.40,0.70,0.40,0.52,4.90,3.25,29.20,4.29,71.3,4.1
185,0.40,0.52,0.40,0.70,0.40,0.52,4.90,3.25,29.20,4.29,71.3,4.1
186,0.30,0.48,0.40,0.70,0.30,0.48,4.90,3.25,28.90,4.01,71.3,4.1
187,0.30,0.48,0.40,0.70,0.30,0.48,4.90,3.25,28.90,4.01,71.3,4.1
188,0.30,0.48,0.40,0.70,0.30,0.48,4.70,3.20,28.80,4.18,71.3,4.1
189,0.30,0.48,0.30,0.48,0.30,0.48,4.50,3.27,28.80,4.18,71.3,4.1
190,0.20,0.42,0.30,0.48,0.20,0.42,4.30,3.37,28.80,4.18,71.3,4.1
191,0.20,0.42,0.30,0.48,0.20,0.42,3.90,3.18,28.50,4.09,71.3,4.1
192,0.10,0.32,0.30,0.48,0.10,0.32,3.50,3.21,28.50,4.09,71.3,4.1
193,0.00,0.00,0.10,0.32,0.00,0.00,3.30,2.95,28.50,4.09,71.3,4.1
194,,,0.00,0.00,,,3.10,2.96,28.40,4.06,71.3,4.1
195,,,,,,,3.00,3.06,28.40,4.06,71.3,4.1
196,,,,,,,2.90,3.07,28.40,4.06,71.3,4.1
197,,,,,,,2.70,2.50,28.40,4.06,71.3,4.1
198,,,,,,,2.40,2.59,28.40,4.06,71.3,4.1
199,,,,,,,2.20,2.62,28.30,4.11,71.3,4.1
200,,,,,,,2.00,2.05,28.10,4.12,71.3,4.1
201,,,,,,,1.90,1.79,28.10,4.12,71.3,4.1
202,,,,,,,1.80,1.55,28.10,4.12,71.3,4.1
203,,,,,,,1.70,1.42,28.10,4.12,71.3,4.1
204,,,,,,,1.70,1.42,28.10,4.12,71.3,4.1
205,,,,,,,1.50,1.08,28.10,4.12,71.3,4.1
206,,,,,,,1.20,0.92,28.00,4.22,71.3,4.1
207,,,,,,,1.20,0.92,27.90,4.25,71.3,4.1
208,,,,,,,0.90,0.99,27.90,4.25,71.3,4.1
209,,,,,,,0.90,0.99,27.90,4.25,71.3,4.1
210,,,,,,,0.90,0.99,27.90,4.25,71.3,4.1
211,,,,,,,0.90,0.99,27.90,4.25,71.3,4.1
212,,,,,,,0.90,0.99,27.90,4.25,71.3,4.1
213,,,,,,,0.80,0.79,27.70,4.08,71.3,4.1
214,,,,,,,0.50,0.71,27.70,4.08,71.3,4.1
215,,,,,,,0.50,0.71,27.70,4.08,71.3,4.1
216,,,,,,,0.50,0.71,27.70,4.08,71.3,4.1
217,,,,,,,0.50,0.71,27.70,4.08,71.3,4.1
218,,,,,,,0.40,0.70,27.70,4.08,71.3,4.1
219,,,,,,,0.40,0.70,27.70,4.08,71.3,4.1
220,,,,,,,0.40,0.70,27.70,4.08,71.3,4.1
221,,,,,,,0.40,0.70,27.70,4.08,71.3,4.1
222,,,,,,,0.40,0.70,27.70,4.08,71.3,4.1
223,,,,,,,0.40,0.70,27.70,4.08,71.3,4.1
224,,,,,,,0.40,0.70,27.70,4.08,71.3,4.1
225,,,,,,,0.40,0.70,27.40,4.06,71.3,4.1
226,,,,,,,0.40,0.70,27.40,4.06,71.3,4.1
227,,,,,,,0.30,0.48,27.40,4.06,71.3,4.1
228,,,,,,,0.30,0.48,27.20,3.97,71.3,4.1
229,,,,,,,0.10,0.32,27.20,3.97,71.3,4.1
230,,,,,,,0.10,0.32,27.20,3.97,71.3,4.1
231,,,,,,,0.10,0.32,27.20,3.97,71.3,4.1
232,,,,,,,0.00,0.00,27.20,3.97,71.3,4.1
233,,,,,,,,,27.20,3.97,71.3,4.1
234,,,,,,,,,27.20,3.97,71.3,4.1
235,,,,,,,,,27.20,3.97,71.3,4.1
236,,,,,,,,,27.00,4.03,71.3,4.1
237,,,,,,,,,27.00,4.03,71.3,4.1
238,,,,,,,,,27.00,4.03,71.3,4.1
239,,,,,,,,,27.00,4.03,71.3,4.1
240,,,,,,,,,27.00,4.03,71.3,4.1
241,,,,,,,,,27.00,4.03,71.3,4.1
242,,,,,,,,,27.00,4.03,71.3,4.1
243,,,,,,,,,27.00,4.03,71.3,4.1
244,,,,,,,,,27.00,4.03,71.3,4.1
245,,,,,,,,,27.00,4.03,71.3,4.1
246,,,,,,,,,27.00,4.03,71.3,4.1
247,,,,,,,,,27.00,4.03,71.3,4.1
248,,,,,,,,,27.00,4.03,71.3,4.1
249,,,,,,,,,26.80,3.97,71.3,4.1
250,,,,,,,,,26.70,3.92,71.3,4.1
251,,,,,,,,,26.70,3.92,71.3,4.1
252,,,,,,,,,26.50,3.47,71.3,4.1
253,,,,,,,,,26.50,3.47,71.3,4.1
254,,,,,,,,,26.50,3.47,71.3,4.1
255,,,,,,,,,26.50,3.47,71.3,4.1

==> plots/data/austin/austin_knn_00001_filt.csv <==
X,KNN-Mean,KNN-Stdev,NuPCR-Mean,NuPCR-Stdev
0,35.30,4.79,43.90,5.67
2,35.30,4.79,43.50,5.84
4,35.30,4.79,43.40,5.82
6,35.20,4.78,43.10,5.74
8,35.00,4.83,42.70,6.00
10,34.90,4.89,42.40,6.08
12,34.90,4.89,42.20,6.07
14,34.70,4.85,41.70,6.13
16,34.70,4.85,41.40,5.87
18,34.60,4.62,40.90,5.63
20,34.60,4.62,40.70,5.46
22,34.50,4.70,40.20,5.31
24,34.50,4.70,39.40,5.21
26,34.50,4.70,39.00,5.48
28,34.50,4.70,38.60,5.34
30,34.30,4.72,38.30,5.27
32,34.30,4.72,37.80,5.59
34,34.30,4.72,37.70,5.68
36,34.30,4.72,37.40,5.82
38,34.30,4.72,37.20,5.73
40,34.30,4.72,36.90,5.90
42,34.30,4.72,36.30,6.02
44,34.30,4.72,35.90,5.88
46,34.30,4.72,35.20,5.67
48,34.30,4.72,34.50,5.82
50,34.30,4.72,33.90,5.59
52,34.30,4.72,33.40,5.72
54,34.00,4.55,32.80,5.94
56,34.00,4.55,32.20,6.00
58,34.00,4.55,32.10,5.99
60,34.00,4.55,31.50,6.06
62,33.90,4.65,30.80,6.05
64,33.90,4.65,30.40,5.93
66,33.90,4.65,30.20,5.39
68,33.80,4.54,29.30,5.68
70,33.70,4.55,28.50,5.60
72,33.40,4.58,28.30,5.77
74,33.10,4.51,27.90,5.88
76,33.10,4.51,27.60,6.10
78,33.00,4.50,27.30,5.95
80,32.90,4.53,27.00,6.09
82,32.90,4.53,26.70,6.11
84,32.90,4.53,26.30,5.96
86,32.90,4.53,25.90,5.88
88,32.90,4.53,25.40,5.91
90,32.90,4.53,25.00,5.85
92,32.90,4.53,24.80,5.87
94,32.90,4.53,24.40,5.83
96,32.60,4.72,24.30,5.89
98,32.60,4.72,24.00,5.87
100,32.50,4.79,23.60,5.72
102,32.40,4.81,23.30,5.98
104,32.30,4.90,23.00,5.98
106,32.20,5.01,22.20,5.90
108,32.10,4.77,21.70,5.95
110,32.10,4.77,21.00,5.16
112,32.10,4.77,20.60,4.88
114,32.10,4.77,20.10,4.48
116,31.80,4.83,19.80,4.54
118,31.60,4.95,19.30,4.42
120,31.60,4.95,18.90,4.43
122,31.30,4.64,18.40,4.50
124,31.10,4.70,18.10,4.31
126,31.10,4.70,17.90,4.33
128,31.10,4.70,17.00,4.27
130,31.10,4.70,16.60,4.40
132,30.90,4.46,16.00,4.45
134,30.70,4.52,15.60,4.62
136,30.70,4.52,14.60,4.58
138,30.70,4.52,14.10,4.63
140,30.70,4.52,14.00,4.35
142,30.50,4.67,13.50,4.20
144,30.50,4.67,12.60,3.53
146,30.30,4.72,12.20,3.49
148,30.30,4.72,11.80,3.26
150,30.30,4.72,11.10,3.03
152,30.30,4.72,10.60,2.80
154,30.30,4.72,10.20,2.78
156,30.00,4.67,9.80,2.82
158,30.00,4.67,9.50,2.72
160,30.00,4.67,9.10,2.92
162,30.00,4.67,8.90,3.03
164,30.00,4.67,8.50,3.06
166,30.00,4.67,8.20,3.16
168,30.00,4.67,7.60,3.24
170,30.00,4.67,7.10,2.69
172,29.60,4.45,6.50,2.84
174,29.60,4.45,6.20,2.62
176,29.50,4.43,6.00,2.75
178,29.50,4.43,5.70,2.91
180,29.40,4.30,5.20,3.05
182,29.40,4.30,5.00,3.13
184,29.20,4.29,4.90,3.25
186,28.90,4.01,4.90,3.25
188,28.80,4.18,4.70,3.20
190,28.80,4.18,4.30,3.37
192,28.50,4.09,3.50,3.21
194,28.40,4.06,3.10,2.96
196,28.40,4.06,2.90,3.07
198,28.40,4.06,2.40,2.59
200,28.10,4.12,2.00,2.05
202,28.10,4.12,1.80,1.55
204,28.10,4.12,1.70,1.42
206,28.00,4.22,1.20,0.92
208,27.90,4.25,0.90,0.99
210,27.90,4.25,0.90,0.99
212,27.90,4.25,0.90,0.99
214,27.70,4.08,0.50,0.71
216,27.70,4.08,0.50,0.71
218,27.70,4.08,0.40,0.70
220,27.70,4.08,0.40,0.70
222,27.70,4.08,0.40,0.70
224,27.70,4.08,0.40,0.70
226,27.40,4.06,0.40,0.70
228,27.20,3.97,0.30,0.48
230,27.20,3.97,0.10,0.32
232,27.20,3.97,0.00,0.00
234,27.20,3.97,,
236,27.00,4.03,,
238,27.00,4.03,,
240,27.00,4.03,,
242,27.00,4.03,,
244,27.00,4.03,,
246,27.00,4.03,,
248,27.00,4.03,,
250,26.70,3.92,,
252,26.50,3.47,,
254,26.50,3.47,,
256,26.50,3.47,,
258,26.30,3.40,,
260,26.30,3.40,,
262,26.20,3.55,,
264,26.20,3.55,,
266,26.00,3.62,,
268,26.00,3.62,,
270,26.00,3.62,,
272,25.90,3.41,,
274,25.70,3.27,,
276,25.50,3.21,,
278,25.40,3.17,,
280,25.40,3.17,,
282,25.40,3.17,,
284,25.40,3.17,,
286,25.20,3.12,,
288,25.20,3.12,,
290,25.10,2.96,,
292,25.10,2.96,,
294,24.90,2.96,,
296,24.80,2.78,,
298,24.60,2.95,,
300,24.60,2.95,,
302,24.50,2.99,,
304,24.50,2.99,,
306,24.50,2.99,,
308,24.50,2.99,,
310,24.50,2.99,,
312,24.20,2.66,,
314,24.20,2.66,,
316,24.10,2.77,,
318,24.10,2.77,,
320,23.90,2.64,,
322,23.90,2.64,,
324,23.90,2.64,,
326,23.50,2.64,,
328,23.50,2.64,,
330,23.50,2.64,,
332,23.40,2.67,,
334,23.40,2.67,,
336,23.40,2.67,,
338,23.40,2.67,,
340,23.40,2.67,,
342,23.40,2.67,,
344,23.20,2.66,,
346,22.90,2.88,,
348,22.80,2.78,,
350,22.80,2.78,,
352,22.80,2.78,,
354,22.80,2.78,,
356,22.80,2.78,,
358,22.80,2.78,,
360,22.80,2.78,,
362,22.80,2.78,,
364,22.80,2.78,,
366,22.80,2.78,,
368,22.70,2.63,,
370,22.70,2.63,,
372,22.60,2.50,,
374,22.40,2.50,,
376,22.40,2.50,,
378,22.20,2.49,,
380,22.20,2.49,,
382,22.20,2.49,,
384,22.00,2.31,,
386,22.00,2.31,,
388,22.00,2.31,,
390,22.00,2.31,,
392,21.70,2.16,,
394,21.70,2.16,,
396,21.70,2.16,,
398,21.70,2.16,,
400,21.70,2.16,,
402,21.70,2.16,,
404,21.60,2.27,,
406,21.60,2.27,,
408,21.60,2.27,,
410,21.60,2.27,,
412,21.60,2.27,,
414,21.40,2.17,,
416,21.40,2.17,,
418,21.40,2.17,,
420,21.40,2.17,,
422,21.40,2.17,,
424,21.40,2.17,,
426,21.30,2.26,,
428,21.20,2.20,,
430,21.20,2.20,,
432,21.20,2.20,,
434,21.20,2.20,,
436,21.20,2.20,,
438,21.20,2.20,,
440,21.10,2.23,,
442,21.10,2.23,,
444,20.90,2.08,,
446,20.60,2.22,,
448,20.60,2.22,,
450,20.60,2.22,,
452,20.60,2.22,,
454,20.10,2.23,,
456,20.10,2.23,,
458,20.00,2.21,,
460,19.90,2.18,,
462,19.90,2.18,,
464,19.90,2.18,,
466,19.60,2.32,,
468,19.60,2.32,,
470,19.60,2.32,,
472,19.00,2.79,,
474,18.80,2.90,,
476,18.80,2.90,,
478,18.80,2.90,,
480,18.70,2.95,,
482,18.70,2.95,,
484,18.70,2.95,,
486,18.60,2.88,,
488,18.60,2.88,,
490,18.60,2.88,,
492,18.40,2.91,,
494,18.30,2.95,,
496,18.30,2.95,,
498,18.30,2.95,,
500,17.90,2.77,,
502,17.90,2.77,,
504,17.90,2.77,,
506,17.70,2.91,,
508,17.40,3.06,,
510,17.30,3.16,,
512,17.30,3.16,,
514,17.30,3.16,,
516,17.20,3.16,,
518,17.20,3.16,,
520,17.20,3.16,,
522,16.90,3.14,,
524,16.90,3.14,,
526,16.90,3.14,,
528,16.70,3.23,,
530,16.70,3.23,,
532,16.50,3.10,,
534,16.50,3.10,,
536,16.50,3.10,,
538,16.50,3.10,,
540,16.50,3.10,,
542,16.50,3.10,,
544,16.50,3.10,,
546,16.40,3.13,,
548,16.40,3.13,,
550,16.40,3.13,,
552,16.40,3.13,,
554,16.40,3.13,,
556,16.40,3.13,,
558,16.10,2.96,,
560,15.90,2.88,,
562,15.50,2.88,,
564,15.30,3.09,,
566,15.20,2.90,,
568,15.20,2.90,,
570,15.10,3.00,,
572,15.10,3.00,,
574,15.10,3.00,,
576,15.10,3.00,,
578,14.90,3.18,,
580,14.90,3.18,,
582,14.50,3.17,,
584,14.40,3.37,,
586,14.20,3.19,,
588,14.20,3.19,,
590,14.20,3.19,,
592,14.20,3.19,,
594,14.10,3.14,,
596,14.00,3.16,,
598,14.00,3.16,,
600,14.00,3.16,,
602,13.80,2.94,,
604,13.80,2.94,,
606,13.70,2.91,,
608,13.70,2.91,,
610,13.70,2.91,,
612,13.50,2.99,,
614,13.00,3.23,,
616,12.90,3.07,,
618,12.90,3.07,,
620,12.90,3.07,,
622,12.60,2.99,,
624,12.60,2.99,,
626,12.50,2.88,,
628,12.30,2.95,,
630,12.30,2.95,,
632,12.30,2.95,,
634,12.20,3.05,,
636,12.20,3.05,,
638,12.10,3.18,,
640,12.00,3.16,,
642,11.80,3.16,,
644,11.60,3.06,,
646,11.40,2.91,,
648,11.30,2.98,,
650,11.30,2.98,,
652,11.30,2.98,,
654,11.30,2.98,,
656,11.20,3.08,,
658,11.20,3.08,,
660,11.10,2.92,,
662,11.10,2.92,,
664,11.00,3.06,,
666,11.00,3.06,,
668,11.00,3.06,,
670,11.00,3.06,,
672,10.90,2.96,,
674,10.90,2.96,,
676,10.90,2.96,,
678,10.90,2.96,,
680,10.90,2.96,,
682,10.70,2.75,,
684,10.60,2.72,,
686,10.50,2.68,,
688,10.50,2.68,,
690,10.30,2.71,,
692,10.30,2.71,,
694,10.30,2.71,,
696,10.00,2.87,,
698,10.00,2.87,,
700,10.00,2.87,,
702,9.90,2.73,,
704,9.80,2.66,,
706,9.70,2.79,,
708,9.70,2.79,,
710,9.70,2.79,,
712,9.70,2.79,,
714,9.70,2.79,,
716,9.50,2.59,,
718,9.20,2.70,,
720,9.20,2.70,,
722,9.20,2.70,,
724,9.00,2.71,,
726,9.00,2.71,,
728,8.80,2.86,,
730,8.80,2.86,,
732,8.30,2.58,,
734,8.30,2.58,,
736,7.80,2.62,,
738,7.70,2.67,,
740,7.60,2.55,,
742,7.40,2.59,,
744,7.40,2.59,,
746,7.30,2.50,,
748,7.10,2.51,,
750,7.10,2.51,,
752,6.80,2.66,,
754,6.50,2.72,,
756,6.40,2.72,,
758,6.30,2.58,,
760,6.30,2.58,,
762,6.20,2.39,,
764,6.10,2.51,,
766,6.10,2.51,,
768,5.90,2.33,,
770,5.90,2.33,,
772,5.80,2.35,,
774,5.80,2.35,,
776,5.70,2.21,,
778,5.70,2.21,,
780,5.70,2.21,,
782,5.60,2.07,,
784,5.40,2.17,,
786,4.80,2.15,,
788,4.80,2.15,,
790,4.80,2.15,,
792,4.80,2.15,,
794,4.80,2.15,,
796,4.80,2.15,,
798,4.80,2.15,,
800,4.80,2.15,,
802,4.80,2.15,,
804,4.80,2.15,,
806,4.80,2.15,,
808,4.80,2.15,,
810,4.80,2.15,,
812,4.70,2.11,,
814,4.60,2.17,,
816,4.60,2.17,,
818,4.20,1.93,,
820,4.20,1.93,,
822,4.20,1.93,,
824,4.20,1.93,,
826,3.80,1.99,,
828,3.60,2.12,,
830,3.60,2.12,,
832,3.50,2.01,,
834,3.40,2.01,,
836,3.40,2.01,,
838,3.40,2.01,,
840,3.40,2.01,,
842,3.30,1.83,,
844,3.10,1.91,,
846,2.90,1.66,,
848,2.90,1.66,,
850,2.90,1.66,,
852,2.90,1.66,,
854,2.90,1.66,,
856,2.90,1.66,,
858,2.90,1.66,,
860,2.80,1.55,,
862,2.80,1.55,,
864,2.60,1.26,,
866,2.30,1.34,,
868,2.30,1.34,,
870,2.30,1.34,,
872,2.30,1.34,,
874,2.30,1.34,,
876,2.20,1.14,,
878,1.40,0.97,,
880,1.40,0.97,,
882,1.10,1.10,,
884,1.10,1.10,,
886,1.10,1.10,,
888,1.10,1.10,,
890,1.10,1.10,,
892,1.10,1.10,,
894,1.10,1.10,,
896,1.10,1.10,,
898,1.00,1.05,,
900,1.00,1.05,,
902,1.00,1.05,,
904,1.00,1.05,,
906,1.00,1.05,,
908,1.00,1.05,,
910,0.90,0.99,,
912,0.70,0.95,,
914,0.70,0.95,,
916,0.70,0.95,,
918,0.70,0.95,,
920,0.30,0.67,,
922,0.30,0.67,,
924,0.30,0.67,,
926,0.30,0.67,,
928,0.30,0.67,,
930,0.30,0.67,,
932,0.30,0.67,,
934,0.30,0.67,,
936,0.30,0.67,,
938,0.30,0.67,,
940,0.20,0.42,,
942,0.20,0.42,,
944,0.20,0.42,,
946,0.20,0.42,,
948,0.20,0.42,,
950,0.20,0.42,,
952,0.20,0.42,,
954,0.20,0.42,,
956,0.20,0.42,,
958,0.20,0.42,,
960,0.10,0.32,,
961,0.10,0.32,,
962,0.00,0.00,,


==> plots/data/diamonds/alt-dist/knn/diamonds_alt-dist_knn_filt.csv <==
X,Knn-D05-Mean,Knn-D05-Stdev,Knn-D10-Mean,Knn-D10-Stdev,Knn-D15-Mean,Knn-D15-Stdev,Knn-D20-Mean,Knn-D20-Stdev,Knn-D25-Mean,Knn-D25-Stdev
0,5.00,2.36,10.40,2.55,15.70,3.47,20.00,3.56,24.50,3.44
8,4.90,2.42,10.40,2.55,15.60,3.41,19.90,3.63,24.40,3.47
18,4.90,2.42,10.40,2.55,15.60,3.41,19.70,3.53,24.10,3.45
28,4.90,2.42,10.40,2.55,15.60,3.41,19.60,3.50,24.00,3.23
38,4.80,2.49,10.30,2.41,15.60,3.41,19.50,3.50,24.00,3.23
48,4.70,2.41,10.20,2.30,15.50,3.44,19.40,3.66,23.80,3.29
58,4.70,2.41,10.10,2.33,15.50,3.44,19.40,3.66,23.80,3.29
68,4.70,2.41,10.10,2.33,15.50,3.44,19.30,3.74,23.80,3.29
78,4.60,2.32,10.10,2.33,15.50,3.44,18.80,3.85,23.80,3.29
88,4.60,2.32,10.00,2.26,15.50,3.44,18.60,3.81,23.60,3.37
98,4.50,2.22,9.80,2.15,15.30,3.23,18.40,3.89,23.60,3.37
108,4.50,2.22,9.70,2.31,15.10,3.45,18.20,3.82,23.60,3.37
118,4.40,2.07,9.20,2.35,15.00,3.50,18.00,4.06,23.40,3.47
128,4.40,2.07,9.20,2.35,14.90,3.35,18.00,4.06,23.40,3.47
138,4.30,2.00,9.10,2.33,14.80,3.43,17.90,4.15,23.40,3.47
148,4.30,2.00,9.00,2.40,14.80,3.43,17.80,4.21,23.30,3.62
158,4.20,1.93,9.00,2.40,14.80,3.43,17.80,4.21,23.10,3.63
168,4.10,2.02,8.90,2.28,14.60,3.50,17.80,4.21,22.90,3.63
178,3.80,2.20,8.80,2.39,14.40,3.27,17.80,4.21,22.90,3.63
188,3.60,2.22,8.60,2.72,14.30,3.23,17.60,4.40,22.90,3.63
198,3.50,2.12,8.40,2.88,14.20,3.36,17.40,4.33,22.90,3.63
208,3.50,2.12,8.20,2.97,14.10,3.51,17.20,4.42,22.70,3.77
218,3.30,2.06,7.80,3.16,13.90,3.63,17.10,4.31,22.60,3.78
228,3.10,2.08,7.60,3.31,13.80,3.61,16.90,4.25,22.50,3.72
238,2.90,1.79,7.40,3.10,13.70,3.47,16.90,4.25,22.30,3.80
248,2.80,1.75,7.40,3.10,13.40,3.27,16.80,4.24,22.10,3.81
258,2.50,1.58,7.20,2.94,13.10,2.92,16.80,4.24,22.10,3.81
268,2.50,1.58,6.80,2.82,12.90,2.96,16.80,4.24,22.10,3.81
278,2.50,1.58,6.70,2.98,12.70,2.98,16.60,3.95,22.10,3.81
288,2.30,1.77,6.60,2.91,12.60,2.95,16.50,4.09,22.00,3.59
298,2.20,1.62,6.50,2.88,12.40,3.17,16.30,3.80,22.00,3.59
308,1.90,1.66,6.50,2.88,12.30,3.37,16.20,3.79,22.00,3.59
318,1.80,1.62,6.40,2.80,12.20,3.39,16.20,3.79,22.00,3.59
328,1.80,1.62,6.40,2.80,12.20,3.39,16.20,3.79,22.00,3.59
338,1.70,1.49,6.00,2.75,12.10,3.41,16.10,3.70,21.80,3.79
348,1.60,1.43,5.90,2.92,11.90,3.41,16.10,3.70,21.80,3.79
358,1.60,1.43,5.80,2.86,11.80,3.36,16.10,3.70,21.60,3.75
368,1.40,1.43,5.80,2.86,11.50,3.03,16.10,3.70,21.60,3.75
378,1.30,1.25,5.80,2.86,11.40,2.88,15.80,3.46,21.30,3.65
388,1.30,1.25,5.80,2.86,11.40,2.88,15.80,3.46,21.20,3.71
398,1.30,1.25,5.70,2.87,11.10,2.69,15.70,3.62,21.10,3.78
408,1.30,1.25,5.70,2.87,11.10,2.69,15.70,3.62,20.70,3.77
418,0.90,1.10,5.60,2.91,11.00,2.91,15.70,3.62,20.60,3.86
428,0.70,0.82,5.60,2.91,10.90,2.77,15.70,3.62,20.60,3.86
438,0.70,0.82,5.40,2.95,10.80,2.74,15.70,3.62,20.60,3.86
448,0.40,0.52,5.20,2.86,10.80,2.74,15.60,3.63,20.60,3.86
458,0.40,0.52,5.20,2.86,10.70,2.87,15.60,3.63,20.30,4.00
468,0.40,0.52,5.20,2.86,10.70,2.87,15.60,3.63,20.30,4.00
478,0.40,0.52,5.10,2.96,10.70,2.87,15.50,3.66,20.10,3.96
488,0.40,0.52,4.80,2.86,10.60,2.76,15.50,3.66,20.10,3.96
498,0.40,0.52,4.80,2.86,10.50,2.68,15.40,3.84,20.10,3.96
508,0.40,0.52,4.60,2.59,10.50,2.68,15.40,3.84,20.00,3.74
518,0.30,0.48,4.50,2.42,10.50,2.68,15.40,3.84,19.80,3.79
528,0.30,0.48,4.50,2.42,10.50,2.68,15.40,3.84,19.70,3.83
538,0.30,0.48,4.20,2.20,10.40,2.59,15.30,3.77,19.40,4.01
548,0.30,0.48,4.10,2.13,10.30,2.75,15.10,3.78,19.10,4.20
558,0.30,0.48,4.00,1.94,10.10,2.96,15.10,3.78,19.10,4.20
568,0.30,0.48,4.00,1.94,9.90,3.07,15.10,3.78,19.10,4.20
578,0.30,0.48,3.90,1.91,9.90,3.07,14.90,3.90,19.10,4.20
588,0.30,0.48,3.90,1.91,9.90,3.07,14.90,3.90,18.90,4.28
598,0.30,0.48,3.90,1.91,9.60,3.10,14.70,4.08,18.80,4.32
608,0.10,0.32,3.70,1.77,9.50,3.03,14.60,3.92,18.60,4.17
618,0.10,0.32,3.50,1.72,9.50,3.03,14.50,3.95,18.30,4.22
628,0.10,0.32,3.40,1.58,9.20,2.90,14.40,3.86,18.20,4.21
638,0.10,0.32,3.20,1.62,9.10,2.85,14.30,3.92,18.20,4.21
648,0.10,0.32,3.10,1.66,9.10,2.85,14.20,3.97,18.20,4.21
658,,,3.00,1.56,8.70,2.58,13.90,3.84,18.10,4.12
668,,,2.90,1.45,8.60,2.76,13.80,3.91,17.90,4.23
678,,,2.70,1.25,8.50,2.68,13.60,4.03,17.90,4.23
688,,,2.70,1.25,8.30,2.50,13.50,3.87,17.90,4.23
698,,,2.60,1.43,8.00,2.67,13.40,3.86,17.60,4.01
708,,,2.50,1.35,7.90,2.81,13.10,3.81,17.60,4.01
718,,,2.50,1.35,7.70,2.87,13.10,3.81,17.60,4.01
728,,,2.50,1.35,7.70,2.87,13.10,3.81,17.40,4.03
738,,,2.40,1.26,7.40,2.95,12.90,3.78,17.40,4.03
748,,,2.40,1.26,7.30,2.87,12.90,3.78,17.20,3.77
758,,,2.30,1.25,7.20,2.78,12.60,3.27,17.20,3.77
768,,,2.30,1.25,7.20,2.78,12.50,3.27,16.90,3.78
778,,,2.20,1.32,7.00,2.71,12.40,3.31,16.70,3.77
788,,,2.20,1.32,6.90,2.88,12.10,3.11,16.70,3.77
798,,,2.10,1.20,6.80,2.82,11.90,2.92,16.60,3.84
808,,,2.00,1.25,6.50,2.84,11.80,2.97,16.50,3.78
818,,,2.00,1.25,6.50,2.84,11.70,2.98,16.40,3.89
828,,,1.90,1.29,6.40,2.72,11.70,2.98,16.40,3.89
838,,,1.70,1.16,6.10,2.56,11.50,2.88,16.20,3.99
848,,,1.60,1.17,5.90,2.42,11.30,3.13,16.10,4.12
858,,,1.40,1.07,5.90,2.42,11.20,3.26,16.00,4.27
868,,,1.40,1.07,5.90,2.42,11.00,3.30,15.90,4.15
878,,,1.40,1.07,5.80,2.39,11.00,3.30,15.90,4.15
888,,,1.20,1.14,5.80,2.39,11.00,3.30,15.90,4.15
898,,,1.20,1.14,5.70,2.36,10.90,3.21,15.80,4.10
908,,,0.90,1.20,5.40,2.41,10.80,3.39,15.70,3.89
918,,,0.90,1.20,5.20,2.49,10.80,3.39,15.40,3.84
928,,,0.80,1.03,5.20,2.49,10.70,3.23,15.40,3.84
938,,,0.80,1.03,5.10,2.64,10.70,3.23,15.30,3.83
948,,,0.80,1.03,4.90,2.56,10.70,3.23,15.20,3.88
958,,,0.80,1.03,4.90,2.56,10.60,3.17,15.10,3.84
968,,,0.80,1.03,4.80,2.57,10.50,3.03,14.70,3.65
978,,,0.70,1.06,4.60,2.46,10.40,3.20,14.60,3.72
988,,,0.70,1.06,4.60,2.46,10.30,3.09,14.50,3.78
998,,,0.70,1.06,4.50,2.42,10.20,3.01,14.40,3.78
1008,,,0.70,1.06,4.20,2.20,10.10,2.96,14.40,3.78
1018,,,0.70,1.06,4.20,2.20,10.10,2.96,14.40,3.78
1028,,,0.70,1.06,4.10,2.02,9.80,2.94,14.30,3.95
1038,,,0.50,0.71,3.90,2.08,9.60,2.95,14.00,4.06
1048,,,0.50,0.71,3.60,1.96,9.50,2.92,14.00,4.06
1058,,,0.50,0.71,3.50,1.90,9.50,2.92,13.90,4.04
1068,,,0.50,0.71,3.50,1.90,9.30,3.09,13.90,4.04
1078,,,0.50,0.71,3.50,1.90,9.10,3.00,13.90,4.04
1088,,,0.50,0.71,3.40,1.84,9.10,3.00,13.90,4.04
1098,,,0.50,0.71,3.40,1.84,9.10,3.00,13.70,4.00
1108,,,0.50,0.71,3.40,1.84,8.80,3.29,13.60,3.98
1118,,,0.50,0.71,3.10,1.66,8.70,3.16,13.60,3.98
1128,,,0.40,0.52,3.00,1.56,8.30,3.06,13.40,4.03
1138,,,0.40,0.52,2.90,1.52,8.10,2.92,13.20,3.88
1148,,,0.30,0.48,2.80,1.48,8.00,3.09,13.00,4.00
1158,,,0.30,0.48,2.60,1.51,7.90,2.96,12.90,4.04
1168,,,0.30,0.48,2.60,1.51,7.70,2.91,12.90,4.04
1178,,,0.30,0.48,2.50,1.51,7.60,2.84,12.90,4.04
1188,,,0.20,0.42,2.40,1.43,7.50,2.92,12.80,3.99
1198,,,0.10,0.32,2.40,1.43,7.30,3.02,12.80,3.99
1208,,,0.10,0.32,2.10,1.45,7.20,2.94,12.70,4.14
1218,,,0.10,0.32,1.90,1.20,7.10,2.88,12.60,3.98
1228,,,0.10,0.32,1.90,1.20,7.00,2.83,12.50,4.03
1238,,,0.10,0.32,1.80,1.03,6.90,2.69,12.50,4.03
1248,,,0.10,0.32,1.70,1.16,6.90,2.69,12.50,4.03
1258,,,0.10,0.32,1.30,1.25,6.70,2.58,12.50,4.03
1268,,,0.10,0.32,1.30,1.25,6.60,2.50,12.40,3.89
1278,,,0.10,0.32,1.20,1.14,6.60,2.50,12.30,3.89
1288,,,0.10,0.32,1.20,1.14,6.60,2.50,12.30,3.89
1298,,,0.10,0.32,1.20,1.14,6.50,2.46,12.10,3.75
1308,,,0.10,0.32,1.10,0.99,6.50,2.46,12.00,3.77
1318,,,0.10,0.32,1.10,0.99,6.40,2.46,11.80,3.58
1328,,,0.10,0.32,1.10,0.99,6.30,2.54,11.60,3.60
1338,,,0.10,0.32,1.10,0.99,6.20,2.49,11.40,3.41
1348,,,,,1.10,0.99,6.10,2.47,11.40,3.41
1358,,,,,1.10,0.99,6.00,2.62,11.30,3.56
1368,,,,,1.10,0.99,5.90,2.56,11.20,3.39
1378,,,,,1.10,0.99,5.70,2.58,11.00,3.09
1388,,,,,1.10,0.99,5.60,2.41,10.70,2.98
1398,,,,,1.10,0.99,5.60,2.41,10.40,2.72
1408,,,,,1.00,1.05,5.50,2.37,10.10,2.73
1418,,,,,1.00,1.05,5.30,2.26,10.10,2.73
1428,,,,,0.90,0.88,5.10,2.08,9.70,2.75
1438,,,,,0.90,0.88,5.10,2.08,9.50,2.72
1448,,,,,0.90,0.88,5.10,2.08,9.30,2.75
1458,,,,,0.90,0.88,5.00,2.05,9.10,2.96
1468,,,,,0.80,0.92,4.80,1.87,9.00,3.02
1478,,,,,0.80,0.92,4.60,1.78,9.00,3.02
1488,,,,,0.80,0.92,4.40,1.65,8.90,3.18
1498,,,,,0.70,0.82,3.90,1.91,8.80,3.01
1508,,,,,0.60,0.70,3.90,1.91,8.60,2.84
1518,,,,,0.60,0.70,3.80,1.87,8.60,2.84
1528,,,,,0.60,0.70,3.30,1.49,8.40,2.67
1538,,,,,0.60,0.70,3.20,1.48,8.40,2.67
1548,,,,,0.60,0.70,3.10,1.52,8.20,2.53
1558,,,,,0.60,0.70,2.90,1.29,7.90,2.60
1568,,,,,0.60,0.70,2.80,1.40,7.90,2.60
1578,,,,,0.60,0.70,2.60,1.51,7.70,2.79
1588,,,,,0.60,0.70,2.50,1.43,7.40,2.59
1598,,,,,0.60,0.70,2.50,1.43,7.40,2.59
1608,,,,,0.60,0.70,2.40,1.58,7.40,2.59
1618,,,,,0.50,0.71,2.30,1.42,7.20,2.82
1628,,,,,0.50,0.71,2.30,1.42,6.90,2.85
1638,,,,,0.50,0.71,2.10,1.45,6.80,2.78
1648,,,,,0.40,0.70,2.00,1.41,6.70,2.71
1658,,,,,0.40,0.70,2.00,1.41,6.60,2.67
1668,,,,,0.40,0.70,1.90,1.37,6.60,2.67
1678,,,,,0.40,0.70,1.80,1.48,6.60,2.67
1688,,,,,0.30,0.48,1.80,1.48,6.60,2.67
1698,,,,,0.30,0.48,1.60,1.43,6.50,2.64
1708,,,,,0.30,0.48,1.60,1.43,6.50,2.64
1718,,,,,0.30,0.48,1.40,1.17,6.50,2.64
1728,,,,,0.20,0.42,1.40,1.17,6.50,2.64
1738,,,,,0.20,0.42,1.30,1.16,6.20,2.62
1748,,,,,0.20,0.42,1.30,1.16,6.10,2.47
1758,,,,,0.20,0.42,1.20,1.03,6.10,2.47
1768,,,,,0.20,0.42,1.20,1.03,6.00,2.49
1778,,,,,0.20,0.42,1.20,1.03,5.70,2.31
1788,,,,,0.20,0.42,1.10,0.99,5.70,2.31
1798,,,,,0.20,0.42,1.10,0.99,5.60,2.37
1808,,,,,0.20,0.42,1.10,0.99,5.50,2.42
1818,,,,,0.20,0.42,1.10,0.99,5.30,2.26
1828,,,,,0.20,0.42,0.90,1.10,5.30,2.26
1838,,,,,0.20,0.42,0.90,1.10,5.20,2.25
1848,,,,,0.20,0.42,0.90,1.10,5.00,2.11
1858,,,,,0.20,0.42,0.90,1.10,4.90,2.18
1868,,,,,0.20,0.42,0.90,1.10,4.90,2.18
1878,,,,,0.20,0.42,0.90,1.10,4.90,2.18
1888,,,,,0.20,0.42,0.90,1.10,4.70,2.16
1898,,,,,0.20,0.42,0.90,1.10,4.60,2.32
1908,,,,,0.20,0.42,0.90,1.10,4.40,2.32
1918,,,,,0.20,0.42,0.80,0.92,4.20,2.39
1928,,,,,0.20,0.42,0.70,0.82,4.10,2.33
1938,,,,,0.20,0.42,0.70,0.82,3.90,2.28
1948,,,,,0.20,0.42,0.60,0.70,3.80,2.30
1958,,,,,0.20,0.42,0.60,0.70,3.70,2.21
1968,,,,,0.20,0.42,0.60,0.70,3.70,2.21
1978,,,,,0.20,0.42,0.60,0.70,3.70,2.21
1988,,,,,0.20,0.42,0.60,0.70,3.70,2.21
1998,,,,,0.20,0.42,0.60,0.70,3.30,1.77
2008,,,,,0.20,0.42,0.60,0.70,3.20,1.69
2018,,,,,0.10,0.32,0.60,0.70,3.20,1.69
2028,,,,,0.10,0.32,0.60,0.70,3.10,1.60
2038,,,,,0.10,0.32,0.60,0.70,3.10,1.60
2048,,,,,0.10,0.32,0.60,0.70,2.90,1.52
2058,,,,,0.10,0.32,0.60,0.70,2.80,1.62
2068,,,,,0.10,0.32,0.50,0.71,2.80,1.62
2078,,,,,0.10,0.32,0.50,0.71,2.70,1.64
2088,,,,,0.10,0.32,0.40,0.52,2.70,1.64
2098,,,,,0.10,0.32,0.40,0.52,2.70,1.64
2108,,,,,0.10,0.32,0.40,0.52,2.60,1.71
2118,,,,,0.10,0.32,0.40,0.52,2.60,1.71
2128,,,,,0.10,0.32,0.40,0.52,2.60,1.71
2138,,,,,,,0.40,0.52,2.50,1.58
2148,,,,,,,0.40,0.52,2.50,1.58
2158,,,,,,,0.40,0.52,2.40,1.71
2168,,,,,,,0.40,0.52,2.30,1.64
2178,,,,,,,0.40,0.52,2.20,1.75
2188,,,,,,,0.40,0.52,2.10,1.66
2198,,,,,,,0.40,0.52,1.90,1.66
2208,,,,,,,0.40,0.52,1.80,1.62
2218,,,,,,,0.40,0.52,1.70,1.64
2228,,,,,,,0.40,0.52,1.60,1.71
2238,,,,,,,0.40,0.52,1.60,1.71
2248,,,,,,,0.30,0.48,1.60,1.71
2258,,,,,,,0.30,0.48,1.50,1.58
2268,,,,,,,0.30,0.48,1.50,1.58
2278,,,,,,,0.30,0.48,1.50,1.58
2288,,,,,,,0.30,0.48,1.50,1.58
2298,,,,,,,0.30,0.48,1.40,1.51
2308,,,,,,,0.30,0.48,1.40,1.51
2318,,,,,,,0.20,0.42,1.40,1.51
2328,,,,,,,0.20,0.42,1.40,1.51
2338,,,,,,,0.20,0.42,1.40,1.51
2348,,,,,,,0.20,0.42,1.40,1.51
2358,,,,,,,0.20,0.42,1.40,1.51
2368,,,,,,,0.20,0.42,1.20,1.40
2378,,,,,,,0.20,0.42,1.20,1.40
2388,,,,,,,0.20,0.42,1.20,1.40
2398,,,,,,,0.20,0.42,1.00,1.15
2408,,,,,,,0.20,0.42,0.90,1.10
2418,,,,,,,0.20,0.42,0.90,1.10
2428,,,,,,,0.20,0.42,0.80,1.03
2438,,,,,,,0.20,0.42,0.70,1.06
2448,,,,,,,0.20,0.42,0.70,1.06
2458,,,,,,,0.20,0.42,0.50,0.71
2468,,,,,,,0.20,0.42,0.50,0.71
2478,,,,,,,0.20,0.42,0.50,0.71
2488,,,,,,,0.20,0.42,0.50,0.71
2498,,,,,,,0.20,0.42,0.50,0.71
2508,,,,,,,0.20,0.42,0.50,0.71
2518,,,,,,,0.20,0.42,0.50,0.71
2528,,,,,,,0.20,0.42,0.50,0.71
2538,,,,,,,0.20,0.42,0.50,0.71
2548,,,,,,,0.20,0.42,0.50,0.71
2558,,,,,,,0.20,0.42,0.50,0.71
2568,,,,,,,0.10,0.32,0.50,0.71
2578,,,,,,,0.10,0.32,0.50,0.71
2588,,,,,,,0.10,0.32,0.50,0.71
2598,,,,,,,0.10,0.32,0.40,0.52
2608,,,,,,,0.10,0.32,0.40,0.52
2618,,,,,,,0.10,0.32,0.40,0.52
2628,,,,,,,0.10,0.32,0.40,0.52
2638,,,,,,,0.10,0.32,0.40,0.52
2648,,,,,,,0.10,0.32,0.40,0.52
2658,,,,,,,0.10,0.32,0.40,0.52
2668,,,,,,,0.10,0.32,0.40,0.52
2678,,,,,,,0.10,0.32,0.40,0.52
2688,,,,,,,0.10,0.32,0.40,0.52
2698,,,,,,,0.10,0.32,0.40,0.52
2708,,,,,,,0.10,0.32,0.40,0.52
2718,,,,,,,0.10,0.32,0.40,0.52
2728,,,,,,,0.10,0.32,0.40,0.52
2738,,,,,,,0.10,0.32,0.40,0.52
2748,,,,,,,0.10,0.32,0.40,0.52
2758,,,,,,,0.10,0.32,0.40,0.52
2768,,,,,,,0.10,0.32,0.40,0.52
2778,,,,,,,0.10,0.32,0.40,0.52
2788,,,,,,,0.10,0.32,0.30,0.48
2798,,,,,,,0.10,0.32,0.30,0.48
2808,,,,,,,0.10,0.32,0.30,0.48
2818,,,,,,,0.10,0.32,0.30,0.48
2828,,,,,,,0.10,0.32,0.30,0.48
2838,,,,,,,0.10,0.32,0.30,0.48
2848,,,,,,,0.10,0.32,0.30,0.48
2858,,,,,,,0.10,0.32,0.30,0.48
2868,,,,,,,0.10,0.32,0.30,0.48
2878,,,,,,,0.10,0.32,0.30,0.48
2888,,,,,,,0.10,0.32,0.30,0.48
2898,,,,,,,0.10,0.32,0.30,0.48
2908,,,,,,,0.10,0.32,0.30,0.48
2918,,,,,,,0.10,0.32,0.30,0.48
2928,,,,,,,0.10,0.32,0.30,0.48
2938,,,,,,,0.10,0.32,0.30,0.48
2948,,,,,,,0.10,0.32,0.20,0.42
2958,,,,,,,0.10,0.32,0.20,0.42
2968,,,,,,,0.10,0.32,0.20,0.42
2978,,,,,,,0.10,0.32,0.20,0.42
2988,,,,,,,0.10,0.32,0.20,0.42
2998,,,,,,,0.10,0.32,0.20,0.42
3008,,,,,,,0.10,0.32,0.20,0.42
3018,,,,,,,0.10,0.32,0.20,0.42
3028,,,,,,,0.10,0.32,0.20,0.42
3038,,,,,,,0.10,0.32,0.10,0.32
3048,,,,,,,0.10,0.32,0.10,0.32
3058,,,,,,,0.10,0.32,0.10,0.32
3068,,,,,,,,,0.10,0.32
3078,,,,,,,,,0.10,0.32
3088,,,,,,,,,0.10,0.32
3098,,,,,,,,,0.10,0.32
3108,,,,,,,,,0.10,0.32
3118,,,,,,,,,0.10,0.32
3128,,,,,,,,,0.10,0.32
3138,,,,,,,,,0.10,0.32
3148,,,,,,,,,0.10,0.32
3158,,,,,,,,,0.10,0.32
3168,,,,,,,,,0.10,0.32
3178,,,,,,,,,0.10,0.32
3188,,,,,,,,,0.10,0.32
3198,,,,,,,,,0.10,0.32
3208,,,,,,,,,0.10,0.32
3218,,,,,,,,,0.10,0.32
3228,,,,,,,,,0.10,0.32
3238,,,,,,,,,0.10,0.32
3248,,,,,,,,,0.10,0.32
3258,,,,,,,,,0.10,0.32
3268,,,,,,,,,0.10,0.32
3278,,,,,,,,,0.10,0.32
3288,,,,,,,,,0.10,0.32
3298,,,,,,,,,0.10,0.32
3308,,,,,,,,,0.10,0.32
3318,,,,,,,,,0.10,0.32
3328,,,,,,,,,0.10,0.32
3338,,,,,,,,,0.10,0.32
3348,,,,,,,,,0.10,0.32
3358,,,,,,,,,0.10,0.32
3368,,,,,,,,,0.10,0.32
3378,,,,,,,,,0.10,0.32
3388,,,,,,,,,0.10,0.32
3398,,,,,,,,,0.10,0.32
3408,,,,,,,,,0.10,0.32
3414,,,,,,,,,0.10,0.32
3415,,,,,,,,,0.00,0.00


==> plots/data/diamonds/alt-dist/wocr/diamonds_alt-dist_wocr_00501_filt.csv <==
X,WOCR-D05-Mean,WOCR-D05-Stdev,WOCR-D10-Mean,WOCR-D10-Stdev,WOCR-D15-Mean,WOCR-D15-Stdev,WOCR-D20-Mean,WOCR-D20-Stdev,WOCR-D25-Mean,WOCR-D25-Stdev
0,29.20,3.36,55.50,4.48,75.80,3.94,87.10,3.31,92.70,3.06
2,28.90,3.38,55.40,4.60,75.60,4.03,87.10,3.31,92.70,3.06
4,28.40,3.50,55.10,4.58,75.60,4.03,87.00,3.27,92.70,3.06
6,28.00,3.71,54.60,4.62,75.20,4.21,86.80,3.08,92.70,3.06
8,27.90,3.57,54.50,4.74,75.10,4.23,86.50,3.54,92.70,3.06
10,27.50,3.69,54.10,4.91,75.00,4.27,86.40,3.53,92.70,3.06
12,27.50,3.69,53.70,4.72,74.80,4.05,86.30,3.62,92.70,3.06
14,27.00,3.68,53.50,4.45,74.70,4.16,86.10,3.57,92.50,3.06
16,26.80,3.68,53.10,4.25,74.50,4.25,85.70,3.43,92.50,3.06
18,26.40,3.63,52.80,4.08,74.30,4.52,85.60,3.37,92.40,3.10
20,26.20,3.74,52.70,4.06,73.90,4.56,85.60,3.37,92.40,3.10
22,26.00,3.71,52.60,4.12,73.70,4.30,85.40,3.34,92.30,3.23
24,25.80,3.82,52.10,4.28,73.30,4.22,85.20,3.52,92.30,3.23
26,25.50,3.66,51.80,3.94,73.00,4.14,85.20,3.52,92.30,3.23
28,25.50,3.66,51.70,4.00,72.90,4.15,84.90,3.35,92.30,3.23
30,25.40,3.69,51.70,4.00,72.50,4.25,84.90,3.35,92.30,3.23
32,25.00,3.56,51.60,3.86,72.30,4.37,84.80,3.46,92.10,3.35
34,24.50,3.31,51.50,3.75,71.90,4.75,84.60,3.37,92.10,3.35
36,24.40,3.44,51.40,3.86,71.60,4.58,84.20,3.22,92.00,3.27
38,24.20,3.39,51.00,3.89,71.50,4.60,84.20,3.22,91.90,3.21
40,23.90,3.18,50.90,3.90,71.20,4.54,84.00,3.30,91.90,3.21
42,23.90,3.18,50.60,3.92,70.90,4.75,83.80,3.08,91.90,3.21
44,23.80,3.33,50.20,3.55,70.70,4.40,83.70,3.06,91.90,3.21
46,23.50,3.34,49.70,3.53,70.60,4.43,83.30,3.02,91.90,3.21
48,23.00,3.16,49.50,3.47,70.60,4.43,83.20,3.01,91.80,3.12
50,22.80,3.29,49.30,3.47,70.50,4.45,83.10,3.21,91.80,3.12
52,22.70,3.20,49.00,3.33,70.40,4.53,83.00,3.20,91.80,3.12
54,22.50,3.37,48.50,3.87,70.30,4.40,82.80,3.19,91.80,3.12
56,22.00,3.83,48.20,3.91,70.20,4.24,82.80,3.19,91.80,3.12
58,21.50,4.03,48.00,3.89,70.10,4.33,82.80,3.19,91.60,3.20
60,21.40,4.22,47.80,4.05,69.90,4.38,82.70,3.30,91.60,3.20
62,20.90,4.23,47.70,3.89,69.40,4.35,82.40,3.34,91.60,3.20
64,20.50,3.92,47.40,4.01,69.20,4.21,82.40,3.34,91.40,3.31
66,20.30,3.97,47.10,4.04,69.00,4.24,82.30,3.33,91.20,3.46
68,20.10,3.84,47.00,3.89,69.00,4.24,82.20,3.29,91.10,3.35
70,19.80,3.68,46.40,3.72,68.90,4.33,81.80,3.58,91.00,3.37
72,19.70,3.56,46.10,3.41,68.80,4.44,81.60,3.81,90.80,3.19
74,19.00,3.30,46.00,3.46,68.80,4.44,81.50,3.78,90.80,3.19
76,18.70,3.23,45.80,3.46,68.60,4.33,81.30,3.92,90.60,3.20
78,18.70,3.23,45.70,3.30,68.10,4.43,81.20,3.91,90.60,3.20
80,18.60,3.27,45.40,3.41,68.00,4.52,81.00,4.16,90.60,3.20
82,18.20,3.29,45.30,3.53,67.70,4.62,80.90,4.01,90.40,3.10
84,17.80,3.29,44.70,3.68,67.60,4.62,80.90,4.01,90.40,3.10
86,17.40,3.17,44.30,4.06,67.50,4.72,80.60,3.75,90.20,3.36
88,17.00,3.16,43.90,3.93,67.30,4.45,80.40,3.84,89.90,3.11
90,16.70,3.06,43.70,3.71,67.10,4.43,80.30,3.89,89.80,3.05
92,16.30,2.87,43.50,3.87,66.70,4.30,80.10,3.90,89.80,3.05
94,16.20,2.70,43.20,4.02,66.20,4.34,79.80,4.08,89.80,3.05
96,15.90,2.73,42.80,4.29,65.90,4.28,79.70,4.16,89.80,3.05
98,15.80,2.62,42.50,4.14,65.60,4.12,79.50,4.28,89.80,3.05
100,15.00,2.49,42.50,4.14,65.40,4.20,79.30,4.14,89.80,3.05
102,14.70,2.31,41.70,4.19,65.20,4.49,79.20,4.13,89.70,2.98
104,14.50,2.17,41.50,4.09,65.00,4.50,79.10,3.96,89.50,2.92
106,14.10,2.51,41.30,3.83,64.90,4.41,78.90,3.90,89.40,2.80
108,13.60,2.41,41.00,3.89,64.60,4.50,78.80,4.02,89.20,2.74
110,13.40,2.27,40.50,3.87,64.40,4.62,78.70,3.95,88.80,2.49
112,12.80,2.25,40.30,3.74,64.10,4.43,78.70,3.95,88.80,2.49
114,12.50,2.32,40.20,3.82,63.80,4.76,78.50,4.20,88.60,2.59
116,12.50,2.32,39.80,3.91,63.70,4.88,78.30,4.45,88.60,2.59
118,12.30,2.11,39.30,3.74,63.40,4.93,78.20,4.39,88.60,2.59
120,12.00,2.40,39.20,3.77,63.10,4.95,78.20,4.39,88.40,2.67
122,11.60,2.32,38.60,3.92,62.70,5.06,78.00,4.24,88.40,2.67
124,11.20,2.39,38.30,4.11,62.20,5.03,77.50,3.81,88.30,2.83
126,11.20,2.39,37.90,3.96,61.70,5.14,77.40,3.95,88.30,2.83
128,10.70,2.16,37.70,4.16,61.50,5.40,77.30,3.80,88.30,2.83
130,10.40,1.78,37.50,4.25,61.50,5.40,77.20,3.74,88.30,2.83
132,10.10,1.52,37.10,4.18,61.40,5.34,76.80,3.58,88.10,2.73
134,9.60,1.65,36.50,4.25,61.10,5.09,76.80,3.58,88.10,2.73
136,9.30,1.64,35.90,4.20,60.80,4.92,76.40,3.81,88.10,2.73
138,9.10,1.66,35.50,4.30,60.70,4.95,76.40,3.81,88.10,2.73
140,9.00,1.83,35.00,4.22,60.60,5.02,76.30,3.95,88.00,2.91
142,8.90,1.73,34.80,4.24,60.50,5.10,76.30,3.95,87.80,3.08
144,8.70,1.83,34.40,4.50,60.40,5.02,76.20,3.91,87.80,3.08
146,8.30,1.77,34.20,4.18,59.90,4.84,75.90,4.01,87.70,3.09
148,7.90,2.18,33.90,4.38,59.80,4.78,75.60,4.09,87.60,3.27
150,7.60,2.12,33.70,4.42,59.60,4.86,75.40,4.03,87.50,3.17
152,7.50,2.01,33.00,4.52,59.20,4.98,75.30,4.14,87.10,2.77
154,7.40,2.01,32.70,4.88,58.90,5.32,75.20,4.21,87.10,2.77
156,7.20,1.87,32.40,4.95,58.40,5.19,75.10,4.20,87.00,2.91
158,6.70,1.64,31.90,4.56,58.20,5.12,74.80,4.18,86.80,3.26
160,6.60,1.51,31.70,4.67,58.20,5.12,74.80,4.18,86.80,3.26
162,6.20,1.32,31.50,4.58,57.80,5.25,74.50,3.98,86.60,3.20
164,6.00,1.25,31.10,4.41,57.70,5.06,74.50,3.98,86.50,3.37
166,5.70,1.42,30.70,4.57,57.40,5.08,74.40,4.14,86.20,3.26
168,5.60,1.35,30.50,4.09,57.10,5.07,74.30,4.16,86.20,3.26
170,5.40,1.43,30.10,4.12,56.80,4.94,74.30,4.16,86.20,3.26
172,5.00,1.76,29.80,4.02,56.30,4.79,74.00,4.00,86.00,3.43
174,4.50,2.01,29.70,4.11,56.20,4.80,73.80,3.94,85.60,3.31
176,4.30,1.70,29.40,3.89,55.70,5.01,73.60,4.17,85.60,3.31
178,4.30,1.70,29.00,3.74,55.70,5.01,73.40,4.22,85.40,3.41
180,4.00,1.49,28.80,3.65,55.40,4.84,73.30,4.35,85.40,3.41
182,3.70,1.49,28.50,3.69,55.20,4.78,73.20,4.26,85.40,3.41
184,3.60,1.51,28.00,3.53,54.60,4.72,73.00,4.35,85.30,3.47
186,3.10,1.45,27.80,3.22,54.30,4.45,72.80,4.34,85.20,3.39
188,3.00,1.25,27.50,2.92,53.90,4.48,72.40,4.17,85.10,3.31
190,2.80,1.23,27.40,2.80,53.70,4.67,72.20,3.97,84.50,3.24
192,2.40,1.35,27.10,3.03,53.30,4.90,72.10,3.90,84.50,3.24
194,2.00,1.41,26.80,3.39,52.90,4.41,71.90,4.04,84.40,3.17
196,1.70,1.25,26.40,3.72,52.70,4.37,71.70,4.16,84.30,3.13
198,1.60,1.26,26.10,3.75,52.20,4.54,71.40,4.03,84.30,3.13
200,1.60,1.26,26.00,3.80,51.90,4.68,71.40,4.03,84.20,2.97
202,1.30,0.95,25.80,3.58,51.70,4.50,71.10,3.90,84.00,3.13
204,1.30,0.95,25.30,3.47,51.70,4.50,70.70,3.77,83.90,3.18
206,1.10,0.74,24.90,3.63,51.50,4.38,70.30,3.80,83.50,3.14
208,1.00,0.82,24.20,3.68,51.40,4.43,70.20,3.65,83.50,3.14
210,0.90,0.88,24.00,3.71,51.20,4.08,70.00,3.59,83.30,3.27
212,0.80,0.92,23.60,4.01,51.10,4.12,69.90,3.54,83.30,3.27
214,0.60,0.70,23.30,4.19,50.30,4.24,69.70,3.56,83.20,3.46
216,0.40,0.52,23.10,4.04,50.10,4.20,69.70,3.56,83.20,3.46
218,0.40,0.52,22.90,3.93,50.00,4.27,69.40,3.63,83.10,3.54
220,0.40,0.52,22.70,3.74,49.60,4.48,69.40,3.63,83.00,3.62
222,0.40,0.52,22.70,3.74,49.30,4.42,69.30,3.68,82.80,3.71
224,0.40,0.52,22.30,3.77,48.90,4.41,69.10,3.84,82.70,3.89
226,0.40,0.52,22.20,3.94,48.40,4.65,69.00,3.71,82.60,4.09
228,0.40,0.52,21.90,4.07,48.00,4.50,68.90,3.57,82.50,4.30
230,0.30,0.48,21.70,4.08,47.80,4.66,68.70,3.50,82.20,4.18
232,0.30,0.48,21.70,4.08,47.60,4.88,68.50,3.54,81.90,4.25
234,0.10,0.32,21.40,4.06,47.00,4.83,68.30,3.47,81.80,4.13
236,0.10,0.32,21.10,4.09,46.30,4.74,68.20,3.52,81.70,4.03
238,0.10,0.32,20.70,4.00,46.10,4.36,68.10,3.60,81.50,4.17
240,0.10,0.32,20.60,4.03,45.90,4.56,67.60,3.84,81.50,4.17
242,0.10,0.32,20.40,3.84,45.50,4.35,67.30,3.74,81.40,4.27
244,0.10,0.32,20.30,3.97,45.20,4.26,67.10,3.81,81.30,4.40
246,0.10,0.32,20.10,3.84,44.80,4.21,67.00,3.89,81.10,4.41
248,0.10,0.32,19.90,3.57,44.70,4.03,66.70,4.16,80.90,4.28
250,0.10,0.32,19.40,3.41,44.20,3.85,66.60,4.22,80.90,4.28
252,0.00,0.00,18.80,3.08,43.80,3.91,66.50,4.28,80.90,4.28
254,,,18.80,3.08,43.30,3.71,66.10,3.84,80.90,4.28
256,,,18.70,2.95,43.10,3.70,66.00,3.94,80.70,4.42
258,,,17.80,3.08,42.90,3.57,65.70,3.86,80.40,4.45
260,,,17.60,3.03,42.80,3.68,65.50,4.09,80.20,4.32
262,,,17.40,3.03,42.40,3.63,65.10,4.38,79.90,4.12
264,,,17.00,2.94,42.40,3.63,64.90,4.18,79.30,4.37
266,,,16.90,2.85,42.10,3.48,64.70,4.19,79.00,4.52
268,,,16.70,2.75,41.40,3.66,64.40,4.25,78.70,4.45
270,,,16.30,2.41,41.20,3.68,64.20,4.42,78.20,3.88
272,,,16.10,2.38,40.90,3.60,63.80,4.69,78.00,3.83
274,,,15.70,2.36,40.30,3.02,63.70,4.79,77.90,3.90
276,,,15.20,2.30,40.10,2.47,63.50,4.99,77.60,4.09
278,,,14.90,2.60,39.90,2.42,63.40,5.17,77.40,4.01
280,,,14.90,2.60,39.80,2.57,62.80,5.33,77.10,4.33
282,,,14.50,2.55,39.40,2.84,62.80,5.33,76.90,4.38
284,,,14.40,2.37,38.90,2.96,62.00,5.91,76.80,4.24
286,,,14.10,2.28,38.50,3.17,61.90,5.82,76.80,4.24
288,,,13.80,2.49,38.00,3.09,61.70,5.87,76.30,4.22
290,,,13.30,2.50,37.70,2.98,61.50,5.89,75.90,4.33
292,,,13.20,2.66,37.60,2.88,61.20,5.73,75.40,3.92
294,,,12.90,2.81,37.40,2.67,60.70,5.60,75.20,3.74
296,,,12.60,2.46,37.10,2.92,60.50,5.76,75.20,3.74
298,,,12.40,2.50,36.70,3.02,60.40,5.82,74.90,3.73
300,,,12.10,2.73,36.20,3.19,59.80,5.81,74.70,3.77
302,,,11.50,2.92,35.70,3.43,59.50,5.70,74.60,3.89
304,,,11.30,2.79,35.40,3.60,59.10,5.72,74.20,3.74
306,,,11.10,2.73,35.30,3.68,58.70,5.70,74.00,3.68
308,,,10.90,2.56,35.00,3.46,58.10,5.38,74.00,3.68
310,,,10.80,2.78,34.60,3.50,57.60,5.48,73.90,3.63
312,,,10.70,2.71,34.20,3.61,57.30,5.23,73.80,3.77
314,,,10.60,2.80,33.90,3.60,56.80,4.78,73.50,3.63
316,,,10.30,2.83,33.80,3.58,56.60,4.88,73.30,3.47
318,,,10.00,2.58,33.50,3.57,56.20,5.03,72.90,3.35
320,,,9.80,2.62,33.10,3.93,56.00,5.25,72.60,3.41
322,,,9.50,2.42,32.50,4.30,55.40,5.23,72.40,3.37
324,,,9.40,2.63,32.00,4.35,55.20,5.27,72.00,3.43
326,,,9.10,2.60,31.80,4.08,55.00,5.52,71.90,3.54
328,,,8.80,2.53,31.40,3.60,54.80,5.57,71.70,3.77
330,,,8.60,2.63,31.10,3.63,54.20,5.25,71.50,4.01
332,,,8.30,2.36,30.90,3.67,53.60,5.36,71.20,3.79
334,,,8.20,2.49,30.80,3.68,53.10,5.63,71.10,3.70
336,,,8.20,2.49,30.50,3.69,52.70,5.52,70.90,3.96
338,,,8.10,2.38,30.00,3.94,52.40,5.68,70.50,3.89
340,,,7.90,2.23,29.50,3.89,52.10,5.38,70.00,3.92
342,,,7.60,2.41,29.30,3.77,51.30,5.38,69.60,3.50
344,,,7.50,2.46,29.30,3.77,51.20,5.41,69.40,3.69
346,,,7.30,2.26,29.00,3.94,50.90,5.53,69.30,3.80
348,,,7.00,2.21,28.70,3.89,50.50,5.50,68.80,3.91
350,,,6.80,2.04,28.30,3.97,50.40,5.52,68.50,3.87
352,,,6.70,1.95,27.90,4.20,50.10,5.26,68.40,3.86
354,,,6.60,1.96,27.70,4.32,49.80,5.27,68.10,3.84
356,,,6.00,2.00,27.60,4.09,49.60,5.38,67.90,3.73
358,,,5.90,1.85,26.90,4.51,49.10,5.00,67.40,3.84
360,,,5.70,1.77,26.50,5.02,48.90,5.13,67.00,3.86
362,,,5.30,1.89,26.40,4.81,48.60,5.32,66.50,3.81
364,,,5.00,1.94,26.20,4.44,48.20,5.35,66.00,4.16
366,,,4.80,1.75,25.70,4.60,47.90,5.34,65.60,4.22
368,,,4.70,1.77,25.40,4.90,47.50,5.28,65.10,4.20
370,,,4.40,1.78,24.90,4.63,47.20,5.09,64.80,4.37
372,,,4.00,1.76,24.80,4.59,46.90,5.04,64.20,4.49
374,,,3.80,1.93,24.30,4.22,46.50,5.15,63.70,4.24
376,,,3.30,2.06,23.70,3.86,46.20,4.52,63.50,4.06
378,,,3.00,1.76,23.30,3.62,45.80,4.52,63.20,3.52
380,,,2.60,1.43,22.60,3.69,45.60,4.60,63.20,3.52
382,,,2.40,1.35,21.80,3.08,44.80,4.85,63.10,3.38
384,,,2.20,1.48,21.00,3.33,44.50,4.65,62.80,3.52
386,,,2.20,1.48,20.70,3.53,44.10,4.53,62.60,3.41
388,,,2.00,1.25,20.50,3.37,43.30,4.52,62.10,3.48
390,,,1.70,1.06,20.20,3.61,43.10,4.51,61.80,3.74
392,,,1.50,0.85,19.60,3.41,42.90,4.20,61.50,3.84
394,,,1.50,0.85,19.40,3.63,42.60,3.98,61.30,3.74
396,,,1.30,0.95,18.90,3.63,42.10,4.23,60.90,3.84
398,,,1.30,0.95,18.80,3.65,41.60,3.44,60.80,3.77
400,,,1.30,0.95,18.40,3.37,41.10,3.81,60.70,3.80
402,,,1.10,0.74,17.80,3.08,40.70,3.92,60.40,3.89
404,,,0.90,0.57,17.40,2.99,40.30,4.14,60.00,3.92
406,,,0.80,0.63,17.10,3.14,40.00,4.08,59.60,4.01
408,,,0.70,0.48,16.80,2.97,39.40,3.95,59.00,4.22
410,,,0.60,0.52,16.40,2.91,38.90,4.18,58.80,4.18
412,,,0.60,0.52,16.20,2.94,38.80,4.18,58.20,3.91
414,,,0.60,0.52,15.90,3.07,38.70,4.19,57.90,3.87
416,,,0.60,0.52,15.50,2.95,38.10,4.18,57.30,4.06
418,,,0.60,0.52,14.60,2.41,38.00,4.27,56.90,4.12
420,,,0.60,0.52,14.30,2.31,37.60,4.43,56.50,4.28
422,,,0.40,0.52,14.20,2.30,37.00,4.81,56.20,4.24
424,,,0.40,0.52,13.90,2.47,36.70,4.83,55.80,4.21
426,,,0.20,0.42,13.70,2.50,36.10,4.77,55.20,4.39
428,,,0.10,0.32,13.60,2.41,35.40,4.74,54.80,4.44
430,,,0.10,0.32,13.40,2.46,35.10,4.51,54.50,4.12
432,,,0.00,0.00,12.90,2.47,34.80,4.57,54.10,4.04
434,,,,,12.40,1.96,34.30,4.35,53.70,4.27
436,,,,,12.00,2.21,33.50,3.89,53.10,4.25
438,,,,,11.40,2.07,33.30,3.92,52.90,4.25
440,,,,,10.90,2.28,32.60,3.63,51.80,4.26
442,,,,,10.30,2.31,32.10,3.93,51.40,4.30
444,,,,,10.10,2.23,31.60,4.27,50.90,4.56
446,,,,,10.00,2.16,30.70,2.98,50.40,4.67
448,,,,,9.50,2.46,29.70,2.63,49.40,5.13
450,,,,,9.00,2.11,29.00,2.71,48.60,4.74
452,,,,,8.40,2.17,28.00,2.26,47.90,4.91
454,,,,,7.80,2.44,27.20,2.04,46.60,5.38
456,,,,,7.20,2.15,26.40,2.41,45.60,5.52
458,,,,,6.90,2.47,24.50,2.84,44.90,5.67
460,,,,,6.00,2.31,23.90,3.00,44.70,5.72
462,,,,,5.00,2.05,23.40,2.95,44.20,5.55
464,,,,,4.60,2.07,22.40,3.37,43.10,5.53
466,,,,,4.20,2.15,21.40,3.27,42.30,5.70
468,,,,,3.40,1.96,20.20,3.19,41.20,5.29
470,,,,,3.00,1.94,19.40,3.37,40.10,5.43
472,,,,,2.40,1.51,18.20,3.68,38.80,5.55
474,,,,,2.00,1.41,17.50,3.60,37.40,5.97
476,,,,,1.70,0.95,16.30,2.79,36.30,5.91
478,,,,,1.30,0.67,15.20,3.12,35.00,4.94
480,,,,,0.80,0.63,14.20,2.70,33.70,5.25
482,,,,,0.70,0.67,13.00,2.49,32.50,5.32
484,,,,,0.60,0.70,12.00,2.00,30.50,4.17
486,,,,,0.40,0.52,9.60,2.12,28.80,3.26
488,,,,,0.20,0.42,7.70,2.50,26.60,2.91
490,,,,,0.00,0.00,6.50,1.65,23.90,3.75
492,,,,,,,4.30,1.70,19.90,3.11
494,,,,,,,2.30,1.64,16.00,2.83
496,,,,,,,0.80,0.63,9.60,2.32
498,,,,,,,0.10,0.32,4.30,1.95
500,,,,,,,,,0.50,0.71
501,,,,,,,,,0.00,0.00


==> plots/data/diamonds/alt-dist/wocr/diamonds_alt-dist_wocr_01001_filt.csv <==
X,WOCR-D05-Mean,WOCR-D05-Stdev,WOCR-D10-Mean,WOCR-D10-Stdev,WOCR-D15-Mean,WOCR-D15-Stdev,WOCR-D20-Mean,WOCR-D20-Stdev,WOCR-D25-Mean,WOCR-D25-Stdev
0,30.44,4.48,57.11,5.71,74.89,5.53,88.78,3.87,94.33,2.92
1,30.00,4.09,57.11,5.71,74.89,5.53,88.67,3.97,94.33,2.92
4,29.78,4.35,56.67,5.74,74.67,5.57,88.56,4.03,94.33,2.92
7,29.67,4.56,56.33,5.24,74.56,5.64,88.44,3.91,94.33,2.92
10,29.33,4.42,56.11,5.37,74.33,5.70,88.33,3.81,94.33,2.92
13,29.00,4.56,55.67,5.29,74.11,5.62,88.11,3.92,94.11,2.93
16,28.33,4.53,55.44,5.41,73.89,5.67,88.00,3.84,94.11,2.93
19,28.00,4.39,54.89,5.46,73.78,5.59,88.00,3.84,94.11,2.93
22,27.67,4.47,54.44,5.13,73.67,5.52,87.89,3.98,94.00,2.69
25,27.67,4.47,54.11,5.04,73.33,5.29,87.89,3.98,93.89,2.76
28,27.22,4.24,53.67,5.05,73.00,5.32,87.78,4.06,93.89,2.76
31,26.56,4.42,53.33,4.97,72.78,5.07,87.33,4.24,93.67,2.83
34,26.11,4.26,53.00,5.20,72.56,5.36,87.22,4.41,93.67,2.83
37,25.44,3.68,52.56,5.20,72.44,5.34,87.22,4.41,93.67,2.83
40,25.22,3.73,52.33,5.12,72.00,5.61,87.11,4.31,93.56,2.60
43,24.89,3.69,51.67,5.00,71.78,5.54,87.11,4.31,93.44,2.60
46,24.67,3.67,50.89,4.94,71.44,5.32,87.00,4.39,93.22,2.64
49,24.22,3.80,50.78,4.82,71.11,5.18,86.33,4.09,93.11,2.67
52,24.00,3.97,50.67,4.87,70.89,5.35,86.00,4.03,93.11,2.67
55,23.78,4.18,50.33,4.58,70.89,5.35,85.78,4.21,92.89,2.76
58,23.56,4.16,50.00,5.12,70.78,5.40,85.67,4.03,92.89,2.76
61,23.11,4.11,49.56,5.05,70.56,5.61,85.33,3.81,92.89,2.76
64,22.67,4.30,49.22,5.31,70.44,5.48,84.89,3.66,92.78,2.91
67,22.11,4.20,48.89,5.30,70.11,5.53,84.89,3.66,92.67,2.92
70,21.67,4.47,48.00,5.27,70.00,5.43,84.78,3.83,92.67,2.92
73,21.33,4.69,47.67,5.57,70.00,5.43,84.44,3.94,92.56,2.83
76,20.44,4.69,47.44,5.59,69.89,5.30,84.44,3.94,92.56,2.83
79,20.11,4.48,47.11,5.62,69.78,5.54,84.22,4.27,92.56,2.83
82,19.78,4.60,46.56,5.59,69.56,5.34,84.00,4.61,92.44,2.88
85,19.22,4.12,46.11,5.49,69.33,5.17,84.00,4.61,92.44,2.88
88,19.00,4.44,45.89,5.42,68.89,5.18,83.67,4.82,92.44,2.88
91,18.44,4.72,45.67,5.43,68.56,4.95,83.00,4.82,92.22,2.64
94,17.89,4.48,45.11,5.40,68.44,4.90,82.78,4.92,92.11,2.67
97,17.11,4.91,44.89,5.51,68.22,5.09,82.33,4.74,92.11,2.67
100,16.56,4.85,44.22,5.26,67.89,5.21,82.22,4.94,92.11,2.67
103,16.22,4.52,44.00,5.41,67.44,5.46,82.00,4.80,92.00,2.69
106,15.56,4.00,43.33,5.55,67.11,5.53,81.78,4.84,91.78,2.91
109,15.11,4.04,42.67,5.57,67.00,5.52,81.44,4.72,91.67,3.00
112,14.44,3.71,42.33,5.72,66.56,5.55,80.89,4.91,91.67,3.00
115,13.89,4.31,41.78,5.61,66.44,5.68,80.44,5.08,91.67,3.00
118,13.67,4.30,41.67,5.59,66.22,5.97,80.44,5.08,91.44,3.21
121,12.67,3.81,41.22,5.63,65.89,5.97,80.22,5.17,91.33,3.24
124,12.44,3.81,40.89,5.28,65.33,5.92,79.78,5.52,91.22,3.31
127,12.11,3.86,40.78,5.09,64.78,5.87,79.67,5.43,91.11,3.37
130,11.78,4.02,40.56,5.32,64.33,6.04,79.44,5.29,91.00,3.46
133,11.22,3.73,40.00,5.12,64.11,5.97,79.11,5.09,90.78,3.35
136,10.56,3.81,39.44,4.64,63.67,6.08,79.00,4.97,90.67,3.24
139,10.22,3.73,39.00,4.61,63.33,6.18,78.67,4.66,90.44,3.50
142,10.11,3.59,38.78,4.58,63.22,6.18,78.56,4.61,90.22,3.60
145,10.11,3.59,37.89,4.48,62.89,6.09,78.00,4.80,90.22,3.60
148,9.78,3.60,37.56,4.82,62.89,6.09,77.67,5.22,89.89,3.41
151,9.00,3.35,36.89,4.83,62.67,6.18,77.44,5.17,89.89,3.41
154,8.67,3.00,36.44,5.05,62.11,6.29,77.22,5.17,89.78,3.60
157,8.33,2.69,36.00,5.12,61.78,6.02,77.11,5.37,89.33,3.81
160,8.11,2.85,36.00,5.12,61.22,5.91,77.00,5.39,89.33,3.81
163,7.89,3.10,35.22,4.47,60.67,6.04,77.00,5.39,89.11,3.55
166,7.67,2.92,34.89,4.65,60.11,5.95,77.00,5.39,89.11,3.55
169,7.56,2.83,34.44,4.69,60.00,5.72,76.44,5.88,89.11,3.55
172,6.78,2.64,33.89,4.81,59.67,5.66,76.22,6.00,88.67,3.46
175,6.44,2.60,33.33,4.74,59.22,5.29,76.11,6.03,88.67,3.46
178,6.00,2.65,33.11,4.88,58.78,4.99,75.78,6.14,88.67,3.46
181,5.89,2.62,32.22,5.14,58.67,5.10,75.56,6.37,88.67,3.46
184,5.44,2.24,31.89,4.81,58.56,5.05,75.11,6.11,88.33,3.67
187,4.89,2.71,31.56,5.10,58.44,5.08,75.00,6.00,88.22,3.49
190,4.67,2.74,31.11,5.16,57.67,5.29,74.89,5.90,88.22,3.49
193,4.56,2.51,30.44,5.15,57.33,5.20,74.56,5.77,88.11,3.33
196,4.56,2.51,29.89,5.46,56.67,4.95,73.89,5.78,88.11,3.33
199,4.33,2.55,29.33,5.57,56.33,5.02,73.89,5.78,88.00,3.20
202,3.78,2.11,29.11,5.46,56.00,4.64,73.67,5.77,87.78,3.31
205,3.11,1.54,29.00,5.52,55.56,5.03,73.22,5.74,87.67,3.32
208,2.67,1.50,28.56,5.32,55.00,5.22,73.11,5.82,87.33,3.64
211,2.33,1.41,28.11,5.28,54.78,5.04,73.00,6.02,87.33,3.64
214,2.22,1.39,27.78,5.12,54.11,4.59,72.44,6.09,87.00,3.71
217,2.00,1.50,27.22,4.92,53.89,4.51,72.33,6.04,86.56,3.50
220,1.78,1.48,27.00,4.56,53.89,4.51,72.22,6.00,86.56,3.50
223,1.78,1.48,27.00,4.56,53.78,4.29,71.89,6.17,86.56,3.50
226,1.78,1.48,26.67,4.53,52.89,4.70,71.33,6.08,86.44,3.36
229,1.44,1.01,26.22,4.47,52.56,4.88,70.78,5.70,86.33,3.32
232,1.22,1.20,25.78,4.60,52.33,4.95,70.67,5.85,86.00,3.61
235,1.22,1.20,25.44,4.45,51.44,5.10,70.56,5.81,85.78,3.67
238,1.11,1.05,24.89,4.94,51.00,4.66,70.56,5.81,85.44,3.84
241,1.00,1.00,24.56,4.82,51.00,4.66,70.22,5.85,85.11,4.11
244,1.00,1.00,24.44,4.64,50.44,4.77,70.00,5.92,84.67,3.97
247,0.78,0.67,24.11,4.65,49.78,4.87,69.67,6.02,84.56,4.03
250,0.78,0.67,23.89,4.70,49.56,4.95,69.11,6.37,84.44,4.28
253,0.78,0.67,23.11,5.40,49.33,4.97,69.11,6.37,83.56,4.64
256,0.78,0.67,22.44,5.41,48.44,5.43,69.11,6.37,83.44,4.45
259,0.67,0.71,22.33,5.50,47.89,5.53,69.11,6.37,83.22,4.60
262,0.44,0.53,21.56,5.36,47.67,5.29,68.89,6.31,83.22,4.60
265,0.44,0.53,21.33,5.34,47.11,5.35,68.44,6.62,82.67,3.97
268,0.33,0.50,21.00,5.29,46.56,5.03,68.22,6.70,82.44,3.91
271,0.33,0.50,20.56,5.64,46.22,4.94,67.67,6.60,82.33,3.94
274,0.33,0.50,19.89,5.16,45.78,5.14,67.33,6.78,82.33,3.94
277,0.22,0.44,19.56,4.85,45.44,5.41,67.00,6.75,82.00,3.67
280,,,19.22,4.74,45.22,5.63,66.44,6.75,82.00,3.67
283,,,19.00,4.47,44.78,5.76,66.22,6.92,81.67,3.57
286,,,18.56,4.36,44.11,6.23,65.89,6.60,81.22,3.80
289,,,18.11,4.59,43.67,6.34,65.78,6.70,81.00,3.94
292,,,17.89,4.83,43.22,6.72,65.67,6.75,80.67,3.94
295,,,17.33,4.87,43.11,6.53,65.11,6.70,80.44,4.00
298,,,16.78,4.52,42.56,6.25,64.78,6.50,80.33,3.81
301,,,16.67,4.42,42.00,6.73,64.22,7.03,79.89,4.20
304,,,16.00,4.58,41.44,6.69,64.00,6.98,79.44,4.10
307,,,15.78,4.66,41.44,6.69,63.67,7.00,79.44,4.10
310,,,15.22,4.41,41.11,6.77,63.44,6.82,79.33,4.30
313,,,14.78,4.47,41.00,6.82,63.00,6.86,78.78,4.41
316,,,14.22,4.41,40.33,6.76,62.67,6.95,78.56,4.39
319,,,14.00,4.42,40.00,6.56,62.56,7.14,78.22,4.58
322,,,13.89,4.31,39.56,6.39,62.44,7.18,78.11,4.65
325,,,13.56,4.03,39.11,6.13,62.11,7.10,77.78,4.74
328,,,13.33,3.87,38.67,5.77,61.89,7.06,77.67,4.74
331,,,13.22,3.83,38.33,6.02,61.33,6.98,77.33,4.72
334,,,13.11,3.82,38.11,6.13,60.89,6.85,77.00,5.05
337,,,12.78,3.96,37.78,6.44,60.56,6.84,76.56,5.03
340,,,12.56,3.91,37.22,6.22,60.33,6.56,76.44,5.03
343,,,12.22,3.99,36.67,5.63,60.22,6.53,75.67,5.63
346,,,11.89,3.95,35.89,5.58,59.56,6.91,75.44,5.68
349,,,11.11,3.62,35.44,5.85,58.89,7.47,75.33,5.66
352,,,10.78,3.27,34.89,6.05,58.67,7.58,74.89,5.99
355,,,10.56,3.61,34.11,5.60,58.33,7.25,74.67,6.14
358,,,10.33,3.67,33.44,5.98,57.78,6.91,74.44,6.04
361,,,10.11,3.69,33.00,5.79,57.44,7.07,74.11,6.17
364,,,9.89,3.41,32.22,5.67,57.22,7.03,74.00,6.12
367,,,9.89,3.41,31.89,5.97,56.44,6.84,73.56,6.29
370,,,9.67,3.50,31.22,5.67,56.11,7.11,73.22,6.59
373,,,9.11,3.55,30.44,5.43,56.00,7.21,72.89,6.72
376,,,9.00,3.50,29.67,5.92,55.33,6.82,72.67,6.36
379,,,8.33,3.24,29.22,6.08,55.00,6.80,72.44,6.60
382,,,8.22,3.27,29.11,6.07,54.56,6.35,72.22,6.48
385,,,7.67,2.92,28.67,6.18,54.11,6.03,72.00,6.60
388,,,7.00,2.87,27.89,6.58,53.78,5.91,71.56,7.07
391,,,6.67,2.83,27.33,6.10,53.44,5.70,71.22,6.85
394,,,6.33,2.60,26.78,6.06,53.00,5.77,71.00,6.60
397,,,6.22,2.73,26.22,6.12,52.33,5.61,70.78,6.74
400,,,6.00,2.50,26.00,6.00,51.89,5.58,69.89,6.70
403,,,5.78,2.28,25.44,6.27,51.78,5.56,69.67,6.75
406,,,5.56,2.51,25.11,6.57,51.56,5.64,69.44,6.56
409,,,5.33,2.40,24.56,6.78,51.44,5.83,69.22,6.65
412,,,5.00,2.65,24.00,6.71,51.00,5.89,69.00,6.78
415,,,5.00,2.65,23.67,6.36,50.33,5.68,68.78,6.78
418,,,4.67,2.65,23.11,5.97,49.89,5.44,68.44,7.16
421,,,4.56,2.55,22.89,6.01,49.22,5.21,68.22,7.16
424,,,4.22,2.54,22.44,5.96,48.56,5.25,68.22,7.16
427,,,3.89,2.37,21.78,5.72,48.00,5.34,67.78,7.43
430,,,3.67,2.24,21.11,5.37,47.56,5.43,67.67,7.53
433,,,3.56,2.19,20.56,5.15,46.89,4.96,67.67,7.53
436,,,3.44,2.01,20.11,5.09,46.56,4.75,67.11,7.44
439,,,3.22,1.99,19.89,4.86,46.22,4.71,66.67,7.35
442,,,2.78,1.64,19.11,5.30,45.67,4.69,66.11,7.42
445,,,2.44,1.42,18.56,5.27,45.56,4.69,65.78,7.51
448,,,2.33,1.32,18.44,5.08,45.33,4.69,65.67,7.60
451,,,2.33,1.32,17.89,5.09,44.78,4.82,65.44,7.60
454,,,2.11,1.27,17.67,4.97,44.33,4.64,64.89,7.80
457,,,2.00,1.12,16.89,4.70,44.11,4.37,64.33,7.97
460,,,1.89,1.17,16.44,4.59,43.56,4.50,63.67,8.11
463,,,1.78,1.09,16.00,5.22,43.00,4.50,63.56,8.02
466,,,1.67,1.22,15.33,5.45,42.56,4.45,63.22,7.89
469,,,1.56,1.13,14.22,5.72,42.22,4.52,63.00,8.11
472,,,1.33,1.12,14.00,5.92,41.78,4.66,62.44,8.09
475,,,1.11,1.17,13.89,5.90,40.89,5.13,62.11,7.87
478,,,1.11,1.17,13.56,6.06,40.67,5.39,62.00,7.81
481,,,1.00,1.22,13.11,6.23,40.44,5.03,61.56,7.78
484,,,0.89,1.05,12.67,6.36,40.22,5.29,61.22,7.81
487,,,0.89,1.05,12.33,6.30,39.89,5.18,60.67,7.79
490,,,0.78,1.09,12.00,6.04,39.44,5.57,59.89,7.64
493,,,0.67,1.12,11.44,5.94,39.00,5.43,59.44,7.68
496,,,0.67,1.12,11.00,6.10,38.56,5.41,59.44,7.68
499,,,0.67,1.12,10.67,6.04,38.33,5.34,59.22,7.85
502,,,0.67,1.12,10.22,6.30,37.89,5.40,59.00,7.52
505,,,0.67,1.12,9.89,6.53,37.78,5.29,58.33,7.57
508,,,0.67,1.12,9.78,6.48,37.56,5.03,57.78,7.55
511,,,0.56,1.01,9.33,6.26,37.11,4.86,57.56,7.23
514,,,0.56,1.01,9.22,6.36,36.89,4.91,57.33,6.98
517,,,0.56,1.01,8.67,6.26,36.22,5.36,57.00,6.82
520,,,0.44,0.73,8.56,6.17,35.78,5.31,56.67,6.30
523,,,0.33,0.50,8.22,5.95,35.78,5.31,56.33,6.56
526,,,0.33,0.50,8.00,5.98,35.67,5.15,55.78,6.61
529,,,0.33,0.50,7.67,6.10,34.89,5.04,55.33,6.42
532,,,0.33,0.50,7.44,5.85,34.33,5.02,54.78,6.55
535,,,0.33,0.50,7.33,5.83,33.89,5.01,54.22,6.51
538,,,0.33,0.50,7.22,5.83,33.44,5.17,53.89,6.17
541,,,0.33,0.50,7.00,5.57,33.00,5.17,53.33,5.85
544,,,0.33,0.50,6.78,5.78,32.56,5.22,53.22,5.67
547,,,0.22,0.44,6.44,5.39,32.11,5.69,52.22,5.45
550,,,0.22,0.44,6.11,5.30,31.78,5.63,51.89,5.71
553,,,0.22,0.44,5.89,5.33,31.00,5.24,51.56,5.94
556,,,0.22,0.44,5.89,5.33,30.78,5.36,51.33,5.83
559,,,0.22,0.44,5.67,4.92,30.33,5.07,51.11,5.80
562,,,0.22,0.44,5.33,4.64,30.00,4.80,50.78,5.70
565,,,0.22,0.44,5.33,4.64,29.56,4.72,50.33,5.89
568,,,0.22,0.44,5.00,4.39,28.78,3.99,49.67,5.72
571,,,0.22,0.44,4.89,4.26,28.44,4.03,48.89,5.75
574,,,0.11,0.33,4.56,4.03,27.78,4.06,48.78,5.52
577,,,0.00,0.00,4.33,3.74,27.44,3.94,48.44,5.48
580,,,,,4.11,3.55,26.56,4.00,48.00,5.27
583,,,,,3.89,3.52,26.00,3.84,47.33,5.63
586,,,,,3.78,3.53,25.56,4.00,47.11,5.35
589,,,,,3.67,3.39,25.11,3.82,46.33,5.20
592,,,,,3.56,3.24,24.89,3.82,46.22,5.36
595,,,,,3.44,3.13,24.22,3.90,46.11,5.30
598,,,,,3.33,3.08,23.78,4.15,45.44,4.67
601,,,,,3.33,3.08,23.44,4.16,45.11,4.57
604,,,,,3.11,2.93,23.33,4.15,44.89,4.68
607,,,,,3.00,2.74,23.11,3.72,44.78,4.84
610,,,,,2.67,2.55,22.56,3.43,44.44,4.95
613,,,,,2.33,2.24,22.00,3.61,44.22,4.63
616,,,,,2.22,2.17,21.56,3.57,43.89,4.59
619,,,,,2.22,2.17,21.44,3.43,43.56,4.67
622,,,,,2.22,2.17,21.22,3.35,42.78,4.63
625,,,,,2.22,2.17,20.56,3.57,42.56,4.61
628,,,,,2.11,1.96,20.44,3.43,42.11,4.68
631,,,,,2.11,1.96,20.11,3.62,41.78,5.07
634,,,,,2.11,1.96,19.78,3.38,41.67,5.17
637,,,,,2.00,1.80,19.44,3.32,40.89,5.97
640,,,,,2.00,1.80,19.22,3.49,40.78,5.91
643,,,,,2.00,1.80,19.00,3.39,40.33,5.98
646,,,,,1.89,1.76,18.56,3.64,39.67,5.63
649,,,,,1.89,1.76,18.22,3.93,39.33,5.72
652,,,,,1.56,1.67,17.22,3.90,38.89,5.86
655,,,,,1.56,1.67,17.00,3.87,38.00,5.96
658,,,,,1.56,1.67,16.56,3.64,37.78,5.76
661,,,,,1.44,1.74,16.22,3.60,37.11,5.58
664,,,,,1.44,1.74,15.89,3.82,36.56,5.68
667,,,,,1.33,1.66,15.56,3.88,36.22,5.45
670,,,,,1.22,1.72,15.00,4.00,35.67,4.92
673,,,,,1.11,1.54,14.67,3.94,35.00,4.87
676,,,,,1.11,1.54,14.33,3.74,34.22,4.52
679,,,,,1.00,1.41,14.00,3.67,33.89,4.88
682,,,,,1.00,1.41,13.56,3.75,33.67,4.61
685,,,,,1.00,1.41,13.44,3.57,33.22,4.89
688,,,,,0.78,1.20,13.00,3.67,32.89,4.40
691,,,,,0.78,1.20,12.89,3.69,32.56,4.39
694,,,,,0.78,1.20,12.33,3.67,32.33,4.33
697,,,,,0.78,1.20,12.22,3.53,32.11,4.26
700,,,,,0.78,1.20,11.89,3.14,31.67,4.27
703,,,,,0.67,1.00,11.56,2.79,31.11,4.26
706,,,,,0.67,1.00,11.11,2.93,30.44,4.30
709,,,,,0.44,0.73,10.78,2.91,30.11,3.82
712,,,,,0.33,0.50,10.56,2.79,29.56,3.75
715,,,,,0.33,0.50,10.33,2.87,29.11,3.76
718,,,,,0.33,0.50,10.33,2.87,28.89,3.89
721,,,,,0.22,0.44,10.00,2.92,28.78,3.70
724,,,,,0.22,0.44,9.56,2.79,28.22,3.31
727,,,,,0.22,0.44,9.11,2.80,27.78,3.49
730,,,,,0.22,0.44,8.67,2.92,27.33,3.46
733,,,,,0.22,0.44,8.56,3.13,27.00,3.87
736,,,,,0.22,0.44,8.11,3.30,26.33,3.81
739,,,,,0.22,0.44,7.44,2.88,26.00,4.00
742,,,,,0.22,0.44,7.33,2.74,25.78,4.02
745,,,,,0.22,0.44,7.33,2.74,25.67,4.03
748,,,,,0.22,0.44,7.11,2.76,25.11,3.55
751,,,,,0.22,0.44,6.89,2.67,24.33,3.28
754,,,,,0.22,0.44,6.44,2.60,23.67,3.71
757,,,,,0.22,0.44,6.22,2.68,23.44,3.71
760,,,,,0.22,0.44,6.22,2.68,23.00,3.54
763,,,,,0.22,0.44,6.00,2.74,22.33,3.84
766,,,,,0.11,0.33,5.78,2.68,21.56,3.32
769,,,,,0.11,0.33,5.67,2.55,20.78,3.23
772,,,,,0.11,0.33,5.67,2.55,20.56,3.13
775,,,,,0.00,0.00,5.44,2.51,20.44,3.05
778,,,,,,,5.33,2.45,20.33,3.32
781,,,,,,,5.22,2.59,19.67,3.39
784,,,,,,,4.89,2.37,19.11,3.37
787,,,,,,,4.44,2.13,18.33,3.24
790,,,,,,,4.33,2.00,18.11,3.30
793,,,,,,,4.00,2.12,17.89,3.18
796,,,,,,,3.89,2.26,17.33,3.20
799,,,,,,,3.44,2.07,16.56,3.32
802,,,,,,,3.33,2.00,16.11,3.33
805,,,,,,,2.78,1.86,15.67,3.35
808,,,,,,,2.67,1.73,15.11,3.37
811,,,,,,,2.56,1.67,14.44,3.13
814,,,,,,,2.56,1.67,14.11,3.02
817,,,,,,,2.56,1.67,13.56,2.88
820,,,,,,,2.44,1.81,13.11,2.57
823,,,,,,,2.44,1.81,13.11,2.57
826,,,,,,,2.11,1.62,12.56,2.83
829,,,,,,,1.89,1.45,12.11,2.67
832,,,,,,,1.78,1.39,11.89,2.57
835,,,,,,,1.33,1.22,11.56,3.05
838,,,,,,,1.22,1.09,10.78,3.70
841,,,,,,,1.22,1.09,10.56,3.75
844,,,,,,,1.22,1.09,10.22,3.70
847,,,,,,,1.22,1.09,9.44,3.28
850,,,,,,,1.00,0.87,9.33,3.32
853,,,,,,,0.67,0.71,8.89,3.55
856,,,,,,,0.67,0.71,8.22,3.03
859,,,,,,,0.56,0.53,7.89,2.62
862,,,,,,,0.44,0.53,7.67,2.50
865,,,,,,,0.44,0.53,7.22,2.11
868,,,,,,,0.44,0.53,6.78,1.99
871,,,,,,,0.44,0.53,6.44,1.74
874,,,,,,,0.44,0.53,5.78,1.64
877,,,,,,,0.33,0.50,5.33,2.06
880,,,,,,,0.22,0.44,5.00,2.00
883,,,,,,,0.11,0.33,4.78,2.17
886,,,,,,,,,4.22,2.22
889,,,,,,,,,4.00,2.29
892,,,,,,,,,3.78,2.17
895,,,,,,,,,3.56,2.13
898,,,,,,,,,3.33,2.00
901,,,,,,,,,2.78,2.05
904,,,,,,,,,2.56,2.13
907,,,,,,,,,2.22,2.11
910,,,,,,,,,1.89,1.69
913,,,,,,,,,1.89,1.69
916,,,,,,,,,1.67,1.50
919,,,,,,,,,1.44,1.33
922,,,,,,,,,1.00,0.87
925,,,,,,,,,0.67,0.71
928,,,,,,,,,0.56,0.53
931,,,,,,,,,0.56,0.53
934,,,,,,,,,0.33,0.50
937,,,,,,,,,0.11,0.33
940,,,,,,,,,,
943,,,,,,,,,,
946,,,,,,,,,,
949,,,,,,,,,,
952,,,,,,,,,,
955,,,,,,,,,,
958,,,,,,,,,,
961,,,,,,,,,,
964,,,,,,,,,,
967,,,,,,,,,,
970,,,,,,,,,,
973,,,,,,,,,,
976,,,,,,,,,,
979,,,,,,,,,,
982,,,,,,,,,,
985,,,,,,,,,,
988,,,,,,,,,,
991,,,,,,,,,,
994,,,,,,,,,,
997,,,,,,,,,,
1000,,,,,,,,,,
1001,,,,,,,,,,


==> plots/data/diamonds/diamonds_00151.csv <==
X,Disjoint-Mean,Disjoint-Stdev,Overlap-Mean,Overlap-Stdev,Multi-Disjoint-Mean,Multi-Disjoint-Stdev,Multi-Overlap-Mean,Multi-Overlap-Stdev,KNN-Mean,KNN-Stdev,Baseline-Mean,Baseline-Stdev
0,74.90,3.84,74.78,4.52,74.90,3.84,74.78,4.52,15.70,3.47,73.6,4.0
1,74.60,3.84,74.78,4.52,74.60,3.84,74.67,4.44,15.70,3.47,73.6,4.0
2,74.40,3.72,74.67,4.44,74.40,3.72,74.67,4.44,15.70,3.47,73.6,4.0
3,74.10,4.04,74.56,4.42,74.10,4.04,74.56,4.42,15.60,3.41,73.6,4.0
4,73.80,4.05,74.33,4.53,73.80,4.05,74.56,4.42,15.60,3.41,73.6,4.0
5,73.10,3.87,74.22,4.66,73.10,3.87,74.44,4.59,15.60,3.41,73.6,4.0
6,73.00,3.80,73.89,4.43,73.00,3.80,74.33,4.53,15.60,3.41,73.6,4.0
7,72.80,3.85,73.78,4.32,72.80,3.85,74.33,4.53,15.60,3.41,73.6,4.0
8,72.60,3.84,73.56,4.30,72.60,3.84,74.11,4.54,15.60,3.41,73.6,4.0
9,72.50,3.92,73.11,4.08,72.50,3.92,74.00,4.47,15.60,3.41,73.6,4.0
10,72.30,4.08,72.56,3.84,72.30,4.08,73.89,4.43,15.60,3.41,73.6,4.0
11,71.90,4.07,72.00,3.97,71.90,4.07,73.89,4.43,15.60,3.41,73.6,4.0
12,71.70,4.11,71.78,4.15,71.70,4.11,73.44,4.13,15.60,3.41,73.6,4.0
13,71.50,4.09,71.56,4.36,71.50,4.09,73.22,4.12,15.60,3.41,73.6,4.0
14,71.30,4.22,71.33,4.15,71.30,4.22,72.89,4.08,15.60,3.41,73.6,4.0
15,70.80,4.13,71.22,4.15,70.80,4.13,72.44,3.81,15.60,3.41,73.6,4.0
16,70.30,4.06,71.11,4.31,70.30,4.06,72.33,3.81,15.60,3.41,73.6,4.0
17,70.00,4.16,70.78,4.27,70.00,4.16,71.89,4.11,15.60,3.41,73.6,4.0
18,69.90,4.25,70.67,4.18,69.90,4.25,71.56,4.36,15.60,3.41,73.6,4.0
19,69.70,4.30,70.22,4.09,69.80,4.18,71.56,4.36,15.60,3.41,73.6,4.0
20,69.40,4.35,70.00,4.21,69.60,4.20,71.44,4.25,15.60,3.41,73.6,4.0
21,69.20,4.37,69.78,4.27,69.40,4.20,71.33,4.15,15.60,3.41,73.6,4.0
22,68.90,4.31,69.78,4.27,69.40,4.20,71.22,4.15,15.60,3.41,73.6,4.0
23,68.70,4.45,69.67,4.42,69.30,4.24,71.22,4.15,15.60,3.41,73.6,4.0
24,68.40,4.77,69.67,4.42,69.00,4.57,71.00,3.97,15.60,3.41,73.6,4.0
25,68.10,4.82,69.33,4.42,68.90,4.65,70.89,4.14,15.60,3.41,73.6,4.0
26,67.90,4.70,69.11,4.65,68.60,4.35,70.78,4.27,15.60,3.41,73.6,4.0
27,67.50,4.67,68.78,4.63,68.60,4.35,70.67,4.18,15.60,3.41,73.6,4.0
28,67.10,4.75,68.78,4.63,68.60,4.35,70.56,4.13,15.60,3.41,73.6,4.0
29,66.80,4.78,68.44,4.61,68.60,4.35,70.33,4.03,15.60,3.41,73.6,4.0
30,66.40,4.99,68.22,4.68,68.30,4.42,70.22,4.09,15.60,3.41,73.6,4.0
31,66.00,5.29,67.78,4.79,68.10,4.68,70.00,4.18,15.60,3.41,73.6,4.0
32,65.70,5.12,67.44,4.69,67.80,4.61,69.89,4.28,15.60,3.41,73.6,4.0
33,65.20,5.03,67.33,4.72,67.70,4.72,69.78,4.27,15.60,3.41,73.6,4.0
34,64.60,4.70,67.22,4.84,67.50,4.55,69.78,4.27,15.60,3.41,73.6,4.0
35,64.40,4.60,67.11,4.78,67.20,4.57,69.67,4.12,15.60,3.41,73.6,4.0
36,63.90,4.25,66.89,4.99,67.10,4.72,69.44,4.25,15.60,3.41,73.6,4.0
37,63.80,4.39,66.44,5.20,66.90,4.61,69.33,4.36,15.60,3.41,73.6,4.0
38,63.70,4.47,66.11,5.33,66.80,4.49,69.22,4.41,15.60,3.41,73.6,4.0
39,63.40,4.40,65.78,5.43,66.70,4.35,69.11,4.57,15.60,3.41,73.6,4.0
40,63.10,4.38,65.67,5.48,66.70,4.35,69.11,4.57,15.60,3.41,73.6,4.0
41,62.90,4.33,65.33,5.22,66.50,4.40,68.89,4.57,15.60,3.41,73.6,4.0
42,62.50,4.50,65.00,4.87,66.20,4.29,68.78,4.68,15.50,3.44,73.6,4.0
43,62.40,4.50,64.89,4.94,65.90,4.18,68.67,4.66,15.50,3.44,73.6,4.0
44,62.20,4.47,64.56,4.82,65.60,4.20,68.22,4.79,15.50,3.44,73.6,4.0
45,61.80,4.47,64.22,4.66,65.50,4.03,68.22,4.79,15.50,3.44,73.6,4.0
46,61.40,4.62,63.89,4.88,65.30,4.19,68.22,4.79,15.50,3.44,73.6,4.0
47,61.00,4.35,63.56,4.98,65.20,4.21,68.22,4.79,15.50,3.44,73.6,4.0
48,60.60,4.14,63.11,5.01,64.90,4.18,68.00,4.92,15.50,3.44,73.6,4.0
49,60.10,4.23,62.11,5.16,64.80,4.32,67.56,4.72,15.50,3.44,73.6,4.0
50,59.70,4.55,61.67,5.32,64.60,4.50,67.44,4.69,15.50,3.44,73.6,4.0
51,59.00,4.29,61.44,5.25,64.40,4.43,67.44,4.69,15.50,3.44,73.6,4.0
52,58.70,4.47,60.89,5.25,64.20,4.42,67.33,4.82,15.50,3.44,73.6,4.0
53,57.80,4.08,60.44,5.41,64.00,4.24,67.33,4.82,15.50,3.44,73.6,4.0
54,57.20,4.13,60.11,5.16,64.00,4.24,67.22,4.84,15.50,3.44,73.6,4.0
55,56.90,4.15,59.78,5.19,63.80,4.32,67.11,4.78,15.50,3.44,73.6,4.0
56,56.50,4.28,59.33,5.10,63.70,4.40,67.11,4.78,15.50,3.44,73.6,4.0
57,55.90,4.56,58.56,5.08,63.70,4.40,67.00,4.87,15.50,3.44,73.6,4.0
58,54.80,5.59,58.22,5.12,63.60,4.38,66.67,5.12,15.50,3.44,73.6,4.0
59,54.30,5.36,57.33,5.48,63.60,4.38,66.56,5.29,15.50,3.44,73.6,4.0
60,53.30,5.38,56.67,5.92,63.50,4.40,66.33,5.36,15.50,3.44,73.6,4.0
61,52.90,5.20,56.22,6.20,63.40,4.43,66.11,5.46,15.50,3.44,73.6,4.0
62,51.60,5.44,55.44,6.27,63.40,4.43,65.89,5.37,15.50,3.44,73.6,4.0
63,50.40,5.10,54.22,6.04,63.30,4.30,65.67,5.20,15.50,3.44,73.6,4.0
64,49.20,5.25,53.67,5.72,63.30,4.30,65.56,5.36,15.50,3.44,73.6,4.0
65,48.00,5.06,52.67,5.63,63.20,4.26,65.44,5.22,15.50,3.44,73.6,4.0
66,46.50,4.93,51.22,4.71,63.10,4.25,65.22,5.09,15.50,3.44,73.6,4.0
67,45.40,4.79,49.56,4.13,63.10,4.25,64.89,5.13,15.50,3.44,73.6,4.0
68,43.50,5.17,47.56,3.64,63.00,4.27,64.67,5.20,15.50,3.44,73.6,4.0
69,41.60,5.76,45.11,3.66,62.50,4.28,64.67,5.20,15.50,3.44,73.6,4.0
70,38.60,5.72,42.22,3.99,62.40,4.30,64.67,5.20,15.50,3.44,73.6,4.0
71,32.70,4.85,37.33,6.89,62.30,4.27,64.56,4.95,15.50,3.44,73.6,4.0
72,24.40,5.13,31.78,7.40,62.10,4.36,64.44,4.72,15.50,3.44,73.6,4.0
73,18.90,4.18,25.33,7.48,61.70,4.50,64.22,4.84,15.50,3.44,73.6,4.0
74,12.00,3.06,15.33,5.50,61.50,4.50,64.00,4.58,15.50,3.44,73.6,4.0
75,4.80,2.78,9.22,3.77,61.40,4.48,63.56,4.45,15.50,3.44,73.6,4.0
76,,,,,61.30,4.47,63.44,4.56,15.50,3.44,73.6,4.0
77,,,,,61.30,4.47,63.33,4.69,15.50,3.44,73.6,4.0
78,,,,,61.30,4.47,63.33,4.69,15.50,3.44,73.6,4.0
79,,,,,61.20,4.49,63.00,5.02,15.50,3.44,73.6,4.0
80,,,,,60.70,4.32,63.00,5.02,15.50,3.44,73.6,4.0
81,,,,,60.30,4.37,62.67,5.27,15.50,3.44,73.6,4.0
82,,,,,60.10,4.56,62.56,5.25,15.50,3.44,73.6,4.0
83,,,,,59.90,4.43,62.33,5.07,15.50,3.44,73.6,4.0
84,,,,,59.40,4.30,62.11,5.23,15.50,3.44,73.6,4.0
85,,,,,59.10,4.41,62.00,5.39,15.50,3.44,73.6,4.0
86,,,,,58.90,4.23,61.67,5.59,15.50,3.44,73.6,4.0
87,,,,,58.80,4.39,61.33,5.41,15.50,3.44,73.6,4.0
88,,,,,58.40,4.25,61.11,5.49,15.50,3.44,73.6,4.0
89,,,,,58.30,4.32,60.89,5.21,15.50,3.44,73.6,4.0
90,,,,,57.90,4.58,60.67,5.29,15.50,3.44,73.6,4.0
91,,,,,57.70,4.64,60.56,5.34,15.50,3.44,73.6,4.0
92,,,,,57.50,4.88,60.44,5.27,15.40,3.27,73.6,4.0
93,,,,,57.40,4.77,60.11,5.01,15.30,3.23,73.6,4.0
94,,,,,57.30,4.85,59.78,4.99,15.30,3.23,73.6,4.0
95,,,,,57.20,4.94,59.78,4.99,15.30,3.23,73.6,4.0
96,,,,,56.70,4.92,59.67,5.00,15.30,3.23,73.6,4.0
97,,,,,56.40,5.10,59.33,5.24,15.30,3.23,73.6,4.0
98,,,,,56.20,5.37,59.00,5.45,15.30,3.23,73.6,4.0
99,,,,,55.90,5.13,59.00,5.45,15.30,3.23,73.6,4.0
100,,,,,55.80,5.07,58.78,5.43,15.30,3.23,73.6,4.0
101,,,,,55.70,5.03,58.67,5.22,15.30,3.23,73.6,4.0
102,,,,,55.50,5.10,58.33,5.39,15.30,3.23,73.6,4.0
103,,,,,55.00,5.64,58.11,5.25,15.20,3.29,73.6,4.0
104,,,,,54.60,5.89,57.67,5.29,15.20,3.29,73.6,4.0
105,,,,,54.50,5.93,57.44,5.15,15.20,3.29,73.6,4.0
106,,,,,54.00,5.68,56.78,5.65,15.20,3.29,73.6,4.0
107,,,,,53.70,5.96,56.44,5.85,15.20,3.29,73.6,4.0
108,,,,,53.60,5.95,56.11,6.03,15.10,3.45,73.6,4.0
109,,,,,53.10,5.69,56.00,5.96,15.10,3.45,73.6,4.0
110,,,,,52.80,5.57,55.89,5.75,15.10,3.45,73.6,4.0
111,,,,,52.40,5.34,55.56,5.90,15.10,3.45,73.6,4.0
112,,,,,52.20,5.29,55.56,5.90,15.10,3.45,73.6,4.0
113,,,,,51.90,5.02,55.22,6.06,15.10,3.45,73.6,4.0
114,,,,,51.40,4.79,55.00,6.00,15.10,3.45,73.6,4.0
115,,,,,51.10,4.86,54.56,5.88,15.10,3.45,73.6,4.0
116,,,,,50.70,4.60,54.00,5.74,15.10,3.45,73.6,4.0
117,,,,,50.30,4.30,53.44,5.85,15.00,3.50,73.6,4.0
118,,,,,49.60,4.77,53.11,5.51,15.00,3.50,73.6,4.0
119,,,,,49.00,4.99,52.89,5.37,15.00,3.50,73.6,4.0
120,,,,,48.80,4.94,52.44,5.25,15.00,3.50,73.6,4.0
121,,,,,48.70,4.99,51.89,5.42,15.00,3.50,73.6,4.0
122,,,,,48.00,4.88,51.33,5.05,15.00,3.50,73.6,4.0
123,,,,,47.80,5.12,50.56,4.61,15.00,3.50,73.6,4.0
124,,,,,47.50,5.38,50.44,4.67,14.90,3.35,73.6,4.0
125,,,,,47.40,5.17,49.78,3.70,14.90,3.35,73.6,4.0
126,,,,,46.90,4.91,49.56,3.36,14.90,3.35,73.6,4.0
127,,,,,46.60,4.90,48.78,3.31,14.90,3.35,73.6,4.0
128,,,,,45.70,4.88,47.78,3.60,14.90,3.35,73.6,4.0
129,,,,,45.30,4.83,46.89,3.30,14.90,3.35,73.6,4.0
130,,,,,44.70,4.50,46.33,3.12,14.80,3.43,73.6,4.0
131,,,,,43.90,5.20,45.56,3.47,14.80,3.43,73.6,4.0
132,,,,,43.40,5.36,44.67,3.57,14.80,3.43,73.6,4.0
133,,,,,42.50,5.25,43.78,3.67,14.80,3.43,73.6,4.0
134,,,,,41.60,5.64,43.11,4.20,14.80,3.43,73.6,4.0
135,,,,,41.30,5.77,42.22,4.41,14.80,3.43,73.6,4.0
136,,,,,40.10,6.03,41.22,4.99,14.80,3.43,73.6,4.0
137,,,,,39.50,5.80,40.11,4.65,14.80,3.43,73.6,4.0
138,,,,,38.80,5.83,39.00,4.72,14.80,3.43,73.6,4.0
139,,,,,37.50,5.70,37.44,5.36,14.80,3.43,73.6,4.0
140,,,,,35.40,5.80,34.33,7.07,14.80,3.43,73.6,4.0
141,,,,,33.90,5.97,32.22,7.74,14.80,3.43,73.6,4.0
142,,,,,29.50,5.40,29.11,8.55,14.80,3.43,73.6,4.0
143,,,,,26.80,5.63,25.56,8.57,14.80,3.43,73.6,4.0
144,,,,,21.60,4.62,22.56,7.76,14.80,3.43,73.6,4.0
145,,,,,19.80,4.26,17.89,6.86,14.80,3.43,73.6,4.0
146,,,,,16.20,4.42,12.89,5.28,14.80,3.43,73.6,4.0
147,,,,,13.60,4.35,10.22,3.77,14.80,3.43,73.6,4.0
148,,,,,10.20,3.16,7.89,2.98,14.80,3.43,73.6,4.0
149,,,,,7.70,3.43,5.00,2.12,14.80,3.43,73.6,4.0
150,,,,,4.30,2.83,2.56,1.51,14.80,3.43,73.6,4.0

==> plots/data/diamonds/diamonds_00501.csv <==
X,Disjoint-Mean,Disjoint-Stdev,Overlap-Mean,Overlap-Stdev,Multi-Disjoint-Mean,Multi-Disjoint-Stdev,Multi-Overlap-Mean,Multi-Overlap-Stdev,KNN-Mean,KNN-Stdev,Baseline-Mean,Baseline-Stdev
0,77.70,4.42,75.80,3.94,77.70,4.42,75.80,3.94,15.7,3.47,73.6,4.0
1,77.30,4.19,75.80,3.94,77.30,4.19,75.70,4.08,15.7,3.47,73.6,4.0
2,77.10,4.04,75.70,4.08,77.10,4.04,75.60,4.03,15.7,3.47,73.6,4.0
3,76.80,4.02,75.60,4.03,76.80,4.02,75.60,4.03,15.6,3.41,73.6,4.0
4,76.50,4.22,75.50,4.12,76.50,4.22,75.60,4.03,15.6,3.41,73.6,4.0
5,76.40,4.25,75.20,4.21,76.40,4.25,75.20,4.21,15.6,3.41,73.6,4.0
6,76.30,4.22,75.20,4.21,76.30,4.22,75.20,4.21,15.6,3.41,73.6,4.0
7,76.10,4.12,75.20,4.21,76.10,4.12,75.20,4.21,15.6,3.41,73.6,4.0
8,76.00,4.11,74.90,4.15,76.00,4.11,75.10,4.23,15.6,3.41,73.6,4.0
9,75.80,4.26,74.80,4.05,75.80,4.26,75.10,4.23,15.6,3.41,73.6,4.0
10,75.70,4.32,74.80,4.05,75.70,4.32,75.00,4.27,15.6,3.41,73.6,4.0
11,75.50,4.35,74.60,4.30,75.50,4.35,74.90,4.15,15.6,3.41,73.6,4.0
12,75.40,4.43,74.40,4.38,75.40,4.43,74.80,4.05,15.6,3.41,73.6,4.0
13,75.40,4.43,74.40,4.38,75.40,4.43,74.70,4.16,15.6,3.41,73.6,4.0
14,75.20,4.24,74.40,4.38,75.20,4.24,74.70,4.16,15.6,3.41,73.6,4.0
15,75.10,4.20,74.10,4.46,75.10,4.20,74.70,4.16,15.6,3.41,73.6,4.0
16,74.90,4.20,74.10,4.46,74.90,4.20,74.50,4.25,15.6,3.41,73.6,4.0
17,74.80,4.18,74.00,4.37,74.80,4.18,74.30,4.52,15.6,3.41,73.6,4.0
18,74.80,4.18,73.40,4.40,74.80,4.18,74.30,4.52,15.6,3.41,73.6,4.0
19,74.60,4.20,73.30,4.37,74.60,4.20,74.10,4.63,15.6,3.41,73.6,4.0
20,74.40,4.33,73.10,4.33,74.40,4.33,73.90,4.56,15.6,3.41,73.6,4.0
21,74.40,4.33,72.80,4.13,74.40,4.33,73.90,4.56,15.6,3.41,73.6,4.0
22,74.30,4.35,72.80,4.13,74.30,4.35,73.70,4.30,15.6,3.41,73.6,4.0
23,73.90,4.48,72.50,4.22,73.90,4.48,73.70,4.30,15.6,3.41,73.6,4.0
24,73.80,4.52,72.20,4.37,73.80,4.52,73.30,4.22,15.6,3.41,73.6,4.0
25,73.30,4.14,72.00,4.62,73.30,4.14,73.00,4.14,15.6,3.41,73.6,4.0
26,73.30,4.14,71.70,4.57,73.30,4.14,73.00,4.14,15.6,3.41,73.6,4.0
27,73.30,4.14,71.60,4.58,73.30,4.14,72.90,4.15,15.6,3.41,73.6,4.0
28,73.30,4.14,71.40,4.48,73.30,4.14,72.90,4.15,15.6,3.41,73.6,4.0
29,73.10,4.07,71.30,4.52,73.10,4.07,72.70,4.27,15.6,3.41,73.6,4.0
30,73.10,4.07,71.20,4.54,73.10,4.07,72.50,4.25,15.6,3.41,73.6,4.0
31,73.00,4.06,71.10,4.68,73.00,4.06,72.40,4.35,15.6,3.41,73.6,4.0
32,72.90,4.07,71.10,4.68,72.90,4.07,72.30,4.37,15.6,3.41,73.6,4.0
33,72.70,4.16,70.90,4.33,72.70,4.16,72.10,4.51,15.6,3.41,73.6,4.0
34,72.60,4.06,70.80,4.34,72.60,4.06,71.90,4.75,15.6,3.41,73.6,4.0
35,72.30,4.08,70.70,4.37,72.30,4.08,71.70,4.57,15.6,3.41,73.6,4.0
36,72.10,4.07,70.70,4.37,72.10,4.07,71.60,4.58,15.6,3.41,73.6,4.0
37,72.00,4.08,70.50,4.50,72.00,4.08,71.50,4.60,15.6,3.41,73.6,4.0
38,72.00,4.08,70.50,4.50,72.00,4.08,71.50,4.60,15.6,3.41,73.6,4.0
39,72.00,4.08,70.40,4.38,72.00,4.08,71.40,4.48,15.6,3.41,73.6,4.0
40,71.90,3.96,70.40,4.38,71.90,3.96,71.20,4.54,15.6,3.41,73.6,4.0
41,71.80,4.18,70.30,4.22,71.80,4.18,71.10,4.61,15.6,3.41,73.6,4.0
42,71.60,4.50,70.30,4.22,71.60,4.50,70.90,4.75,15.5,3.44,73.6,4.0
43,71.60,4.50,70.30,4.22,71.60,4.50,70.90,4.75,15.5,3.44,73.6,4.0
44,71.30,4.42,69.90,4.48,71.30,4.42,70.70,4.40,15.5,3.44,73.6,4.0
45,71.30,4.42,69.70,4.45,71.30,4.42,70.60,4.43,15.5,3.44,73.6,4.0
46,70.60,4.55,69.40,4.50,70.60,4.55,70.60,4.43,15.5,3.44,73.6,4.0
47,70.50,4.48,69.30,4.35,70.50,4.48,70.60,4.43,15.5,3.44,73.6,4.0
48,70.40,4.53,69.30,4.35,70.40,4.53,70.60,4.43,15.5,3.44,73.6,4.0
49,70.00,4.11,69.30,4.35,70.00,4.11,70.60,4.43,15.5,3.44,73.6,4.0
50,70.00,4.11,69.20,4.44,70.00,4.11,70.50,4.45,15.5,3.44,73.6,4.0
51,69.80,3.97,69.20,4.44,69.80,3.97,70.40,4.53,15.5,3.44,73.6,4.0
52,69.50,4.20,69.00,4.47,69.50,4.20,70.40,4.53,15.5,3.44,73.6,4.0
53,69.50,4.20,69.00,4.47,69.50,4.20,70.30,4.40,15.5,3.44,73.6,4.0
54,69.50,4.20,68.90,4.56,69.50,4.20,70.30,4.40,15.5,3.44,73.6,4.0
55,69.20,4.05,68.70,4.42,69.20,4.05,70.30,4.40,15.5,3.44,73.6,4.0
56,69.10,3.98,68.50,4.40,69.10,3.98,70.20,4.24,15.5,3.44,73.6,4.0
57,69.00,3.83,68.40,4.48,69.00,3.83,70.20,4.24,15.5,3.44,73.6,4.0
58,68.90,3.70,68.20,4.18,68.90,3.70,70.10,4.33,15.5,3.44,73.6,4.0
59,68.90,3.70,68.10,4.28,68.90,3.70,70.10,4.33,15.5,3.44,73.6,4.0
60,68.60,3.75,68.00,4.29,68.60,3.75,69.90,4.38,15.5,3.44,73.6,4.0
61,68.50,3.69,67.70,4.52,68.50,3.69,69.50,4.50,15.5,3.44,73.6,4.0
62,68.40,3.75,67.60,4.62,68.40,3.75,69.40,4.35,15.5,3.44,73.6,4.0
63,68.20,3.71,67.60,4.62,68.20,3.71,69.40,4.35,15.5,3.44,73.6,4.0
64,68.00,3.53,67.50,4.48,68.00,3.53,69.20,4.21,15.5,3.44,73.6,4.0
65,67.70,3.71,67.00,4.35,67.70,3.71,69.20,4.21,15.5,3.44,73.6,4.0
66,67.60,3.98,66.70,4.42,67.60,3.98,69.00,4.24,15.5,3.44,73.6,4.0
67,67.30,4.32,66.40,4.48,67.30,4.32,69.00,4.24,15.5,3.44,73.6,4.0
68,67.20,4.24,66.10,4.36,67.20,4.24,69.00,4.24,15.5,3.44,73.6,4.0
69,66.90,4.18,65.90,4.28,66.90,4.18,69.00,4.24,15.5,3.44,73.6,4.0
70,66.90,4.18,65.70,4.42,66.90,4.18,68.90,4.33,15.5,3.44,73.6,4.0
71,66.90,4.18,65.60,4.53,66.90,4.18,68.90,4.33,15.5,3.44,73.6,4.0
72,66.80,4.10,65.50,4.40,66.80,4.10,68.80,4.44,15.5,3.44,73.6,4.0
73,66.40,4.06,65.20,4.49,66.40,4.06,68.80,4.44,15.5,3.44,73.6,4.0
74,66.30,3.97,65.20,4.49,66.30,3.97,68.80,4.44,15.5,3.44,73.6,4.0
75,66.20,4.02,65.00,4.37,66.30,3.97,68.70,4.45,15.5,3.44,73.6,4.0
76,65.80,4.02,65.00,4.37,65.90,3.93,68.60,4.33,15.5,3.44,73.6,4.0
77,65.60,3.89,64.50,4.60,65.60,3.89,68.50,4.40,15.5,3.44,73.6,4.0
78,65.60,3.89,64.10,4.75,65.60,3.89,68.10,4.43,15.5,3.44,73.6,4.0
79,65.50,3.87,64.10,4.75,65.50,3.87,68.10,4.43,15.5,3.44,73.6,4.0
80,65.40,3.81,64.00,4.76,65.40,3.81,68.00,4.52,15.5,3.44,73.6,4.0
81,65.10,4.12,64.00,4.76,65.20,4.02,67.80,4.78,15.5,3.44,73.6,4.0
82,65.10,4.12,63.50,4.72,65.20,4.02,67.70,4.62,15.5,3.44,73.6,4.0
83,64.90,3.98,63.40,4.79,65.00,3.89,67.70,4.62,15.5,3.44,73.6,4.0
84,64.60,4.12,63.10,4.72,64.70,4.00,67.60,4.62,15.5,3.44,73.6,4.0
85,64.40,4.25,62.70,4.79,64.50,4.12,67.60,4.62,15.5,3.44,73.6,4.0
86,64.10,4.20,62.40,4.79,64.30,4.22,67.50,4.72,15.5,3.44,73.6,4.0
87,64.00,4.35,62.00,5.08,64.30,4.22,67.40,4.58,15.5,3.44,73.6,4.0
88,63.70,4.30,61.80,5.18,63.90,4.12,67.30,4.45,15.5,3.44,73.6,4.0
89,63.40,4.48,61.50,5.19,63.70,4.11,67.20,4.54,15.5,3.44,73.6,4.0
90,63.20,4.39,61.50,5.19,63.50,4.14,67.10,4.43,15.5,3.44,73.6,4.0
91,63.20,4.39,61.20,4.71,63.50,4.14,66.80,4.13,15.5,3.44,73.6,4.0
92,63.10,4.28,61.20,4.71,63.30,4.22,66.70,4.30,15.4,3.27,73.6,4.0
93,62.90,4.25,60.90,4.77,63.20,4.13,66.40,4.40,15.3,3.23,73.6,4.0
94,62.80,4.29,60.90,4.77,63.10,4.18,66.20,4.34,15.3,3.23,73.6,4.0
95,62.70,4.47,60.70,4.99,62.90,4.38,66.00,4.42,15.3,3.23,73.6,4.0
96,62.30,4.57,60.70,4.99,62.80,4.32,65.90,4.28,15.3,3.23,73.6,4.0
97,62.10,4.46,60.60,5.08,62.70,4.22,65.60,4.12,15.3,3.23,73.6,4.0
98,61.80,4.32,60.50,5.04,62.40,4.06,65.60,4.12,15.3,3.23,73.6,4.0
99,61.80,4.32,60.40,4.99,62.30,4.00,65.40,4.20,15.3,3.23,73.6,4.0
100,61.50,4.62,60.30,4.90,62.10,4.23,65.40,4.20,15.3,3.23,73.6,4.0
101,61.40,4.65,59.90,5.11,62.00,4.27,65.30,4.32,15.3,3.23,73.6,4.0
102,61.10,4.58,59.70,4.92,61.90,4.18,65.20,4.49,15.3,3.23,73.6,4.0
103,61.10,4.58,59.50,4.77,61.90,4.18,65.20,4.49,15.2,3.29,73.6,4.0
104,60.90,4.84,59.30,4.67,61.70,4.42,65.00,4.50,15.2,3.29,73.6,4.0
105,60.80,4.85,59.30,4.67,61.40,4.45,64.90,4.41,15.2,3.29,73.6,4.0
106,60.80,4.85,59.10,4.77,61.30,4.52,64.90,4.41,15.2,3.29,73.6,4.0
107,60.70,4.92,58.90,5.00,61.30,4.52,64.60,4.50,15.2,3.29,73.6,4.0
108,60.60,4.88,58.60,4.97,61.20,4.73,64.60,4.50,15.1,3.45,73.6,4.0
109,60.60,4.88,58.30,4.99,61.20,4.73,64.60,4.50,15.1,3.45,73.6,4.0
110,60.60,4.88,58.00,4.88,61.10,4.68,64.40,4.62,15.1,3.45,73.6,4.0
111,60.30,4.76,57.80,5.07,61.10,4.68,64.10,4.43,15.1,3.45,73.6,4.0
112,60.20,4.89,57.60,4.77,61.10,4.68,64.10,4.43,15.1,3.45,73.6,4.0
113,60.00,4.92,57.40,4.88,61.10,4.68,63.80,4.76,15.1,3.45,73.6,4.0
114,59.80,4.78,57.20,4.80,61.00,4.62,63.80,4.76,15.1,3.45,73.6,4.0
115,59.40,4.74,56.90,4.68,60.90,4.48,63.80,4.76,15.1,3.45,73.6,4.0
116,59.30,4.76,56.20,4.83,60.90,4.48,63.70,4.88,15.1,3.45,73.6,4.0
117,59.00,4.71,56.10,4.95,60.80,4.57,63.40,4.93,15,3.50,73.6,4.0
118,58.60,4.58,55.90,4.82,60.60,4.58,63.40,4.93,15,3.50,73.6,4.0
119,58.60,4.58,55.70,4.97,60.50,4.70,63.30,4.97,15,3.50,73.6,4.0
120,58.10,4.53,55.50,4.84,60.30,4.72,63.10,4.95,15,3.50,73.6,4.0
121,58.00,4.55,55.40,4.86,60.30,4.72,62.90,5.22,15,3.50,73.6,4.0
122,57.50,4.97,55.40,4.86,60.20,4.64,62.70,5.06,15,3.50,73.6,4.0
123,57.50,4.97,54.90,4.68,60.20,4.64,62.60,5.13,15,3.50,73.6,4.0
124,57.50,4.97,54.60,4.38,60.20,4.64,62.20,5.03,14.9,3.35,73.6,4.0
125,57.50,4.97,54.50,4.45,60.10,4.58,61.90,5.28,14.9,3.35,73.6,4.0
126,57.20,4.98,54.20,4.29,60.00,4.55,61.70,5.14,14.9,3.35,73.6,4.0
127,56.90,4.95,53.80,4.13,59.90,4.56,61.70,5.14,14.9,3.35,73.6,4.0
128,56.60,4.58,53.50,3.98,59.80,4.42,61.50,5.40,14.9,3.35,73.6,4.0
129,56.50,4.58,53.40,4.09,59.70,4.52,61.50,5.40,14.9,3.35,73.6,4.0
130,56.40,4.72,53.10,4.31,59.70,4.52,61.50,5.40,14.8,3.43,73.6,4.0
131,56.10,5.13,52.50,4.33,59.60,4.50,61.40,5.34,14.8,3.43,73.6,4.0
132,55.80,5.18,51.90,4.41,59.60,4.50,61.40,5.34,14.8,3.43,73.6,4.0
133,55.40,5.04,51.90,4.41,59.50,4.43,61.10,5.09,14.8,3.43,73.6,4.0
134,55.40,5.04,51.90,4.41,59.30,4.50,61.10,5.09,14.8,3.43,73.6,4.0
135,55.40,5.04,51.80,4.42,59.20,4.61,60.90,4.98,14.8,3.43,73.6,4.0
136,55.30,5.17,51.50,4.30,59.00,4.42,60.80,4.92,14.8,3.43,73.6,4.0
137,55.00,5.37,51.50,4.30,58.90,4.41,60.70,4.95,14.8,3.43,73.6,4.0
138,54.40,4.90,51.20,4.47,58.80,4.26,60.70,4.95,14.8,3.43,73.6,4.0
139,54.10,4.51,51.20,4.47,58.70,4.22,60.70,4.95,14.8,3.43,73.6,4.0
140,53.60,4.40,50.90,3.98,58.70,4.22,60.60,5.02,14.8,3.43,73.6,4.0
141,53.40,4.48,50.70,4.16,58.70,4.22,60.50,5.10,14.8,3.43,73.6,4.0
142,53.10,4.48,50.60,4.25,58.60,4.22,60.50,5.10,14.8,3.43,73.6,4.0
143,52.70,4.74,50.10,3.90,58.60,4.22,60.50,5.10,14.8,3.43,73.6,4.0
144,52.10,4.75,49.90,3.81,58.60,4.22,60.40,5.02,14.8,3.43,73.6,4.0
145,51.90,4.98,49.30,4.16,58.50,4.40,60.10,4.95,14.8,3.43,73.6,4.0
146,51.70,5.01,48.90,4.31,58.30,4.30,59.90,4.84,14.8,3.43,73.6,4.0
147,51.70,5.01,48.40,4.35,58.30,4.30,59.80,4.78,14.8,3.43,73.6,4.0
148,51.30,4.92,48.30,4.45,58.10,4.41,59.80,4.78,14.8,3.43,73.6,4.0
149,50.90,4.82,48.30,4.45,58.00,4.45,59.70,4.90,14.8,3.43,73.6,4.0
150,50.70,4.92,48.20,4.54,57.80,4.71,59.60,4.86,14.8,3.43,73.6,4.0
151,50.30,4.81,48.00,4.47,57.80,4.71,59.20,4.98,14.8,3.43,73.6,4.0
152,49.70,4.76,47.70,4.62,57.80,4.71,59.20,4.98,14.8,3.43,73.6,4.0
153,49.20,5.12,47.60,4.40,57.60,4.84,59.00,5.27,14.8,3.43,73.6,4.0
154,49.00,4.90,47.40,4.65,57.60,4.84,58.90,5.32,14.8,3.43,73.6,4.0
155,48.30,4.88,46.80,4.61,57.40,4.62,58.70,5.23,14.8,3.43,73.6,4.0
156,48.00,5.25,46.30,4.72,57.40,4.62,58.40,5.19,14.8,3.43,73.6,4.0
157,47.80,5.31,45.90,4.79,57.20,4.73,58.30,5.14,14.8,3.43,73.6,4.0
158,47.10,5.28,45.80,4.83,57.20,4.73,58.20,5.12,14.8,3.43,73.6,4.0
159,46.70,5.10,45.40,4.88,57.20,4.73,58.20,5.12,14.8,3.43,73.6,4.0
160,46.30,5.38,45.10,4.95,57.20,4.73,58.20,5.12,14.7,3.33,73.6,4.0
161,45.50,5.38,44.70,4.62,57.10,4.86,58.10,5.17,14.6,3.50,73.6,4.0
162,45.20,5.18,44.30,4.37,57.00,5.03,57.80,5.25,14.6,3.50,73.6,4.0
163,45.10,5.02,44.20,4.32,57.00,5.03,57.70,5.06,14.6,3.50,73.6,4.0
164,44.80,4.96,43.70,4.19,56.90,4.89,57.70,5.06,14.6,3.50,73.6,4.0
165,44.20,5.35,43.20,3.74,56.60,4.88,57.70,5.06,14.6,3.50,73.6,4.0
166,44.20,5.35,42.90,3.51,56.40,4.93,57.40,5.08,14.6,3.50,73.6,4.0
167,43.50,5.70,42.50,3.50,56.40,4.93,57.20,5.12,14.6,3.50,73.6,4.0
168,43.20,5.65,42.30,3.40,56.30,4.97,57.10,5.07,14.6,3.50,73.6,4.0
169,42.90,5.70,42.10,3.28,56.10,5.13,57.00,5.01,14.6,3.50,73.6,4.0
170,42.40,5.87,41.80,3.08,56.00,5.03,56.80,4.94,14.6,3.50,73.6,4.0
171,42.00,5.77,41.30,2.71,55.90,4.89,56.30,4.79,14.6,3.50,73.6,4.0
172,41.60,5.72,40.90,2.96,55.80,5.01,56.30,4.79,14.6,3.50,73.6,4.0
173,41.40,5.80,40.50,2.46,55.60,5.10,56.20,4.80,14.5,3.34,73.6,4.0
174,41.20,5.61,40.10,2.08,55.60,5.10,56.20,4.80,14.5,3.34,73.6,4.0
175,41.10,5.51,39.90,2.33,55.60,5.10,55.70,5.01,14.4,3.27,73.6,4.0
176,40.60,5.83,39.40,2.55,55.40,4.88,55.70,5.01,14.4,3.27,73.6,4.0
177,40.60,5.83,39.10,2.60,55.30,5.03,55.70,5.01,14.4,3.27,73.6,4.0
178,40.40,6.02,38.90,2.69,55.30,5.03,55.70,5.01,14.4,3.27,73.6,4.0
179,40.00,6.02,38.50,2.42,55.10,4.89,55.60,4.81,14.4,3.27,73.6,4.0
180,39.80,6.09,38.20,2.62,55.10,4.89,55.40,4.84,14.4,3.27,73.6,4.0
181,39.60,6.11,37.90,2.60,55.00,4.74,55.40,4.84,14.4,3.27,73.6,4.0
182,39.20,6.03,37.80,2.53,54.90,4.86,55.20,4.78,14.4,3.27,73.6,4.0
183,39.00,5.94,37.50,2.32,54.70,4.85,54.90,4.63,14.4,3.27,73.6,4.0
184,38.50,6.36,37.10,2.42,54.50,4.72,54.60,4.72,14.4,3.27,73.6,4.0
185,38.30,6.18,36.20,2.78,54.30,4.64,54.50,4.60,14.4,3.27,73.6,4.0
186,37.80,6.14,35.90,3.03,54.30,4.64,54.30,4.45,14.4,3.27,73.6,4.0
187,37.40,6.11,35.70,3.16,54.20,4.78,54.10,4.36,14.4,3.27,73.6,4.0
188,37.00,6.34,35.40,3.20,54.20,4.78,53.90,4.48,14.3,3.23,73.6,4.0
189,36.90,6.38,35.10,3.03,54.20,4.78,53.80,4.57,14.3,3.23,73.6,4.0
190,36.20,6.25,34.60,3.24,54.10,4.70,53.70,4.67,14.3,3.23,73.6,4.0
191,35.80,6.41,34.20,3.08,54.10,4.70,53.40,4.95,14.3,3.23,73.6,4.0
192,35.40,6.52,33.90,3.25,53.70,4.92,53.30,4.90,14.3,3.23,73.6,4.0
193,34.70,6.20,33.20,3.61,53.60,4.97,53.10,4.65,14.3,3.23,73.6,4.0
194,34.20,6.44,33.00,3.50,53.60,4.97,52.90,4.41,14.3,3.23,73.6,4.0
195,33.80,6.36,32.40,3.37,53.50,5.10,52.70,4.37,14.2,3.36,73.6,4.0
196,33.30,6.18,32.10,3.60,53.40,5.04,52.70,4.37,14.2,3.36,73.6,4.0
197,32.60,5.48,31.70,3.62,53.40,5.04,52.50,4.45,14.2,3.36,73.6,4.0
198,32.30,5.54,31.00,3.71,53.30,5.06,52.20,4.54,14.2,3.36,73.6,4.0
199,31.40,5.42,30.60,3.63,53.30,5.06,52.10,4.51,14.1,3.51,73.6,4.0
200,30.90,5.74,30.50,3.66,52.90,5.20,51.90,4.68,14.1,3.51,73.6,4.0
201,30.20,6.01,29.90,3.93,52.80,5.07,51.80,4.47,14.1,3.51,73.6,4.0
202,30.10,5.92,29.70,4.00,52.60,4.93,51.70,4.50,14.1,3.51,73.6,4.0
203,29.80,5.98,29.20,4.05,52.50,4.81,51.70,4.50,14.1,3.51,73.6,4.0
204,29.40,5.85,28.70,4.08,52.30,5.10,51.70,4.50,14.1,3.51,73.6,4.0
205,29.00,5.44,28.50,4.17,51.90,5.04,51.60,4.35,14.1,3.51,73.6,4.0
206,28.50,5.56,27.50,4.53,51.70,4.99,51.50,4.38,14.1,3.51,73.6,4.0
207,28.30,5.87,27.40,4.58,51.70,4.99,51.50,4.38,14.1,3.51,73.6,4.0
208,27.80,5.67,26.90,4.51,51.60,4.99,51.40,4.43,14.1,3.51,73.6,4.0
209,27.00,5.33,26.40,4.53,51.30,4.74,51.30,4.22,14.1,3.51,73.6,4.0
210,26.40,5.56,25.80,4.37,51.00,4.90,51.20,4.08,14.1,3.51,73.6,4.0
211,25.90,5.49,24.90,4.23,50.90,4.93,51.10,4.12,14,3.46,73.6,4.0
212,24.80,5.33,24.20,3.99,50.70,4.85,51.10,4.12,14,3.46,73.6,4.0
213,24.20,5.43,23.80,4.05,50.50,4.99,50.80,4.24,13.9,3.63,73.6,4.0
214,23.70,5.17,23.30,4.00,50.20,5.09,50.30,4.24,13.9,3.63,73.6,4.0
215,23.30,5.03,22.20,3.39,50.10,5.13,50.10,4.20,13.9,3.63,73.6,4.0
216,22.70,5.01,21.30,3.56,49.90,5.15,50.10,4.20,13.9,3.63,73.6,4.0
217,21.80,4.96,20.50,3.54,49.80,5.20,50.10,4.20,13.9,3.63,73.6,4.0
218,21.40,5.30,20.20,3.68,49.50,5.08,50.00,4.27,13.9,3.63,73.6,4.0
219,21.00,5.01,19.60,3.47,49.30,5.17,49.80,4.47,13.9,3.63,73.6,4.0
220,20.80,4.98,19.50,3.57,48.90,5.32,49.60,4.48,13.9,3.63,73.6,4.0
221,20.30,5.01,18.70,3.65,48.80,5.25,49.60,4.48,13.9,3.63,73.6,4.0
222,19.70,5.17,18.00,3.02,48.60,5.36,49.30,4.42,13.9,3.63,73.6,4.0
223,19.00,4.97,17.30,2.71,48.60,5.36,49.30,4.42,13.8,3.61,73.6,4.0
224,17.90,4.84,16.70,2.41,48.30,5.25,48.90,4.41,13.8,3.61,73.6,4.0
225,17.30,4.79,16.40,2.72,48.10,5.30,48.70,4.45,13.8,3.61,73.6,4.0
226,16.60,4.81,15.70,2.98,47.90,5.57,48.40,4.65,13.8,3.61,73.6,4.0
227,16.20,4.83,14.90,2.47,47.90,5.57,48.20,4.54,13.8,3.61,73.6,4.0
228,15.70,4.76,14.70,2.31,47.80,5.53,48.00,4.50,13.8,3.61,73.6,4.0
229,14.70,4.00,14.40,2.50,47.50,5.40,47.90,4.58,13.8,3.61,73.6,4.0
230,14.30,4.24,13.80,2.49,47.20,5.18,47.80,4.66,13.8,3.61,73.6,4.0
231,13.50,4.03,13.40,2.32,47.00,5.48,47.70,4.76,13.8,3.61,73.6,4.0
232,12.70,3.95,12.60,2.17,47.00,5.48,47.60,4.88,13.8,3.61,73.6,4.0
233,11.70,3.86,12.10,2.28,46.80,5.31,47.30,4.85,13.8,3.61,73.6,4.0
234,10.40,3.13,11.40,2.37,46.60,5.62,47.00,4.83,13.8,3.61,73.6,4.0
235,9.40,2.46,10.50,2.27,46.10,5.59,46.60,4.86,13.7,3.47,73.6,4.0
236,8.20,3.01,9.90,1.97,45.90,5.86,46.30,4.74,13.7,3.47,73.6,4.0
237,7.70,3.20,9.50,1.96,45.90,5.86,46.20,4.54,13.7,3.47,73.6,4.0
238,6.30,3.71,8.90,2.02,45.90,5.86,46.10,4.36,13.7,3.47,73.6,4.0
239,5.90,3.35,7.40,2.59,45.60,6.19,46.10,4.36,13.7,3.47,73.6,4.0
240,5.40,3.06,6.60,2.55,45.30,6.27,45.90,4.56,13.7,3.47,73.6,4.0
241,4.60,2.59,5.30,2.00,45.30,6.27,45.50,4.35,13.7,3.47,73.6,4.0
242,3.00,2.00,4.20,2.10,45.20,6.46,45.50,4.35,13.7,3.47,73.6,4.0
243,2.20,1.48,3.40,2.07,45.20,6.46,45.40,4.48,13.7,3.47,73.6,4.0
244,1.30,1.16,2.40,1.96,45.00,6.65,45.20,4.26,13.6,3.31,73.6,4.0
245,0.60,0.52,1.40,1.35,45.00,6.65,44.90,4.12,13.6,3.31,73.6,4.0
246,0.30,0.48,0.70,0.67,44.90,6.52,44.80,4.21,13.5,3.31,73.6,4.0
247,0.10,0.32,0.60,0.52,44.90,6.52,44.80,4.21,13.5,3.31,73.6,4.0
248,0.00,0.00,0.10,0.32,44.90,6.52,44.70,4.03,13.4,3.27,73.6,4.0
249,0.00,0.00,0.00,0.00,44.70,6.46,44.60,4.09,13.4,3.27,73.6,4.0
250,0.00,0.00,0.00,0.00,44.60,6.47,44.20,3.85,13.4,3.27,73.6,4.0
251,,,,,44.50,6.50,44.00,3.68,13.4,3.27,73.6,4.0
252,,,,,44.50,6.50,43.80,3.91,13.3,3.13,73.6,4.0
253,,,,,44.20,6.65,43.50,3.66,13.3,3.13,73.6,4.0
254,,,,,44.10,6.52,43.30,3.71,13.3,3.13,73.6,4.0
255,,,,,44.00,6.43,43.30,3.71,13.3,3.13,73.6,4.0
256,,,,,44.00,6.43,43.10,3.70,13.3,3.13,73.6,4.0
257,,,,,43.90,6.30,43.10,3.70,13.2,3.08,73.6,4.0
258,,,,,43.70,6.18,42.90,3.57,13.1,2.92,73.6,4.0
259,,,,,43.50,5.95,42.90,3.57,13,2.94,73.6,4.0
260,,,,,43.40,5.97,42.80,3.68,13,2.94,73.6,4.0
261,,,,,43.20,5.90,42.70,3.74,13,2.94,73.6,4.0
262,,,,,43.10,6.03,42.40,3.63,12.9,2.96,73.6,4.0
263,,,,,42.80,6.18,42.40,3.63,12.9,2.96,73.6,4.0
264,,,,,42.60,6.28,42.40,3.63,12.9,2.96,73.6,4.0
265,,,,,42.40,6.20,42.20,3.39,12.9,2.96,73.6,4.0
266,,,,,42.10,6.05,42.10,3.48,12.9,2.96,73.6,4.0
267,,,,,41.90,5.78,42.00,3.43,12.9,2.96,73.6,4.0
268,,,,,41.90,5.78,41.40,3.66,12.9,2.96,73.6,4.0
269,,,,,41.70,5.85,41.40,3.66,12.9,2.96,73.6,4.0
270,,,,,41.50,5.85,41.20,3.68,12.7,2.98,73.6,4.0
271,,,,,41.40,5.83,40.90,3.60,12.7,2.98,73.6,4.0
272,,,,,41.20,5.61,40.90,3.60,12.7,2.98,73.6,4.0
273,,,,,41.00,5.73,40.40,3.03,12.7,2.98,73.6,4.0
274,,,,,40.90,5.86,40.30,3.02,12.7,2.98,73.6,4.0
275,,,,,40.90,5.86,40.30,3.02,12.7,2.98,73.6,4.0
276,,,,,40.90,5.86,40.10,2.47,12.7,2.98,73.6,4.0
277,,,,,40.90,5.86,40.00,2.49,12.7,2.98,73.6,4.0
278,,,,,40.80,5.75,39.90,2.42,12.7,2.98,73.6,4.0
279,,,,,40.80,5.75,39.90,2.42,12.6,2.95,73.6,4.0
280,,,,,40.60,5.80,39.80,2.57,12.6,2.95,73.6,4.0
281,,,,,40.60,5.80,39.50,2.68,12.6,2.95,73.6,4.0
282,,,,,40.50,5.70,39.40,2.84,12.6,2.95,73.6,4.0
283,,,,,40.40,5.89,39.20,2.86,12.6,2.95,73.6,4.0
284,,,,,40.40,5.89,38.90,2.96,12.6,2.95,73.6,4.0
285,,,,,40.30,5.77,38.50,3.17,12.6,2.95,73.6,4.0
286,,,,,40.10,5.93,38.50,3.17,12.6,2.95,73.6,4.0
287,,,,,39.90,5.80,38.10,3.07,12.6,2.95,73.6,4.0
288,,,,,39.90,5.80,38.00,3.09,12.6,2.95,73.6,4.0
289,,,,,39.90,5.80,37.70,2.98,12.6,2.95,73.6,4.0
290,,,,,39.80,5.96,37.70,2.98,12.6,2.95,73.6,4.0
291,,,,,39.70,6.02,37.70,2.98,12.5,3.14,73.6,4.0
292,,,,,39.30,5.77,37.60,2.88,12.5,3.14,73.6,4.0
293,,,,,39.20,5.79,37.50,2.64,12.5,3.14,73.6,4.0
294,,,,,39.20,5.79,37.40,2.67,12.5,3.14,73.6,4.0
295,,,,,38.90,5.63,37.20,2.78,12.5,3.14,73.6,4.0
296,,,,,38.90,5.63,37.10,2.92,12.5,3.14,73.6,4.0
297,,,,,38.70,5.58,37.00,2.98,12.5,3.14,73.6,4.0
298,,,,,38.60,5.76,36.70,3.02,12.4,3.17,73.6,4.0
299,,,,,38.10,5.99,36.30,3.27,12.4,3.17,73.6,4.0
300,,,,,38.00,6.15,36.20,3.19,12.3,3.37,73.6,4.0
301,,,,,38.00,6.15,35.80,3.36,12.3,3.37,73.6,4.0
302,,,,,37.70,6.31,35.70,3.43,12.3,3.37,73.6,4.0
303,,,,,37.70,6.31,35.60,3.47,12.3,3.37,73.6,4.0
304,,,,,37.60,6.24,35.40,3.60,12.3,3.37,73.6,4.0
305,,,,,37.50,6.28,35.40,3.60,12.3,3.37,73.6,4.0
306,,,,,37.30,6.46,35.30,3.68,12.3,3.37,73.6,4.0
307,,,,,37.10,6.47,35.00,3.46,12.3,3.37,73.6,4.0
308,,,,,37.00,6.38,35.00,3.46,12.3,3.37,73.6,4.0
309,,,,,37.00,6.38,34.70,3.59,12.3,3.37,73.6,4.0
310,,,,,36.60,6.10,34.60,3.50,12.3,3.37,73.6,4.0
311,,,,,36.40,6.00,34.20,3.61,12.3,3.37,73.6,4.0
312,,,,,36.40,6.00,34.20,3.61,12.3,3.37,73.6,4.0
313,,,,,36.30,5.96,34.10,3.73,12.3,3.37,73.6,4.0
314,,,,,36.10,6.06,33.90,3.60,12.3,3.37,73.6,4.0
315,,,,,36.00,6.22,33.90,3.60,12.3,3.37,73.6,4.0
316,,,,,36.00,6.22,33.80,3.58,12.2,3.39,73.6,4.0
317,,,,,35.70,6.33,33.60,3.57,12.2,3.39,73.6,4.0
318,,,,,35.70,6.33,33.50,3.57,12.2,3.39,73.6,4.0
319,,,,,35.60,6.29,33.30,3.83,12.2,3.39,73.6,4.0
320,,,,,35.30,6.36,33.10,3.93,12.2,3.39,73.6,4.0
321,,,,,34.80,6.12,32.50,4.30,12.2,3.39,73.6,4.0
322,,,,,34.60,6.13,32.50,4.30,12.2,3.39,73.6,4.0
323,,,,,34.50,6.31,32.20,4.39,12.2,3.39,73.6,4.0
324,,,,,34.30,6.25,32.00,4.35,12.2,3.39,73.6,4.0
325,,,,,34.10,6.17,31.90,4.33,12.2,3.39,73.6,4.0
326,,,,,33.90,6.23,31.80,4.08,12.2,3.39,73.6,4.0
327,,,,,33.90,6.23,31.70,3.83,12.2,3.39,73.6,4.0
328,,,,,33.70,6.38,31.40,3.60,12.2,3.39,73.6,4.0
329,,,,,33.50,6.52,31.10,3.63,12.2,3.39,73.6,4.0
330,,,,,33.30,6.36,31.10,3.63,12.2,3.39,73.6,4.0
331,,,,,33.10,6.40,30.90,3.67,12.2,3.39,73.6,4.0
332,,,,,33.00,6.29,30.90,3.67,12.2,3.39,73.6,4.0
333,,,,,33.00,6.29,30.80,3.68,12.2,3.39,73.6,4.0
334,,,,,32.90,6.23,30.80,3.68,12.2,3.39,73.6,4.0
335,,,,,32.40,5.93,30.50,3.69,12.2,3.39,73.6,4.0
336,,,,,32.40,5.93,30.50,3.69,12.2,3.39,73.6,4.0
337,,,,,32.30,5.91,30.40,3.72,12.1,3.41,73.6,4.0
338,,,,,32.10,5.88,30.00,3.94,12.1,3.41,73.6,4.0
339,,,,,32.00,5.87,29.70,4.08,12.1,3.41,73.6,4.0
340,,,,,31.70,6.11,29.50,3.89,12.1,3.41,73.6,4.0
341,,,,,31.40,6.06,29.50,3.89,12.1,3.41,73.6,4.0
342,,,,,31.40,6.06,29.30,3.77,12.1,3.41,73.6,4.0
343,,,,,31.30,5.95,29.30,3.77,12.1,3.41,73.6,4.0
344,,,,,31.20,6.07,29.30,3.77,12.1,3.41,73.6,4.0
345,,,,,31.00,5.98,29.20,3.77,11.9,3.41,73.6,4.0
346,,,,,30.90,5.93,29.00,3.94,11.9,3.41,73.6,4.0
347,,,,,30.50,5.80,28.80,4.13,11.9,3.41,73.6,4.0
348,,,,,30.30,5.56,28.70,3.89,11.9,3.41,73.6,4.0
349,,,,,30.20,5.45,28.50,3.81,11.9,3.41,73.6,4.0
350,,,,,30.10,5.45,28.30,3.97,11.9,3.41,73.6,4.0
351,,,,,29.70,5.44,28.00,4.22,11.9,3.41,73.6,4.0
352,,,,,29.50,5.48,27.90,4.20,11.9,3.41,73.6,4.0
353,,,,,29.40,5.66,27.90,4.20,11.9,3.41,73.6,4.0
354,,,,,29.30,5.56,27.70,4.32,11.9,3.41,73.6,4.0
355,,,,,29.10,5.49,27.70,4.32,11.9,3.41,73.6,4.0
356,,,,,29.10,5.49,27.60,4.09,11.9,3.41,73.6,4.0
357,,,,,28.90,5.49,27.40,4.09,11.8,3.36,73.6,4.0
358,,,,,28.40,5.76,26.90,4.51,11.8,3.36,73.6,4.0
359,,,,,28.30,5.68,26.80,4.64,11.8,3.36,73.6,4.0
360,,,,,28.10,5.65,26.50,5.02,11.8,3.36,73.6,4.0
361,,,,,27.70,5.87,26.40,4.81,11.8,3.36,73.6,4.0
362,,,,,27.60,5.91,26.40,4.81,11.8,3.36,73.6,4.0
363,,,,,27.40,5.80,26.30,4.62,11.6,3.17,73.6,4.0
364,,,,,27.40,5.80,26.20,4.44,11.6,3.17,73.6,4.0
365,,,,,27.30,5.87,26.00,4.52,11.6,3.17,73.6,4.0
366,,,,,27.00,6.02,25.70,4.60,11.6,3.17,73.6,4.0
367,,,,,26.90,5.86,25.50,4.79,11.6,3.17,73.6,4.0
368,,,,,26.80,5.98,25.40,4.90,11.5,3.03,73.6,4.0
369,,,,,26.60,6.02,25.10,4.77,11.5,3.03,73.6,4.0
370,,,,,26.50,6.10,24.90,4.63,11.4,2.88,73.6,4.0
371,,,,,26.40,6.06,24.90,4.63,11.4,2.88,73.6,4.0
372,,,,,26.20,5.92,24.80,4.59,11.4,2.88,73.6,4.0
373,,,,,25.80,5.81,24.50,4.35,11.4,2.88,73.6,4.0
374,,,,,25.70,5.77,24.30,4.22,11.4,2.88,73.6,4.0
375,,,,,25.40,5.56,23.90,3.96,11.4,2.88,73.6,4.0
376,,,,,25.20,5.69,23.70,3.86,11.4,2.88,73.6,4.0
377,,,,,25.00,5.66,23.60,3.86,11.4,2.88,73.6,4.0
378,,,,,24.30,5.27,23.30,3.62,11.4,2.88,73.6,4.0
379,,,,,24.10,5.02,22.90,3.63,11.4,2.88,73.6,4.0
380,,,,,23.80,4.85,22.60,3.69,11.4,2.88,73.6,4.0
381,,,,,23.60,4.86,22.10,3.25,11.4,2.88,73.6,4.0
382,,,,,23.40,5.06,21.80,3.08,11.4,2.88,73.6,4.0
383,,,,,23.30,5.19,21.50,3.27,11.4,2.88,73.6,4.0
384,,,,,23.00,5.37,21.00,3.33,11.4,2.88,73.6,4.0
385,,,,,22.80,5.53,20.80,3.52,11.4,2.88,73.6,4.0
386,,,,,22.70,5.52,20.70,3.53,11.4,2.88,73.6,4.0
387,,,,,22.60,5.52,20.60,3.34,11.4,2.88,73.6,4.0
388,,,,,22.60,5.52,20.50,3.37,11.4,2.88,73.6,4.0
389,,,,,22.10,5.45,20.30,3.53,11.4,2.88,73.6,4.0
390,,,,,22.10,5.45,20.20,3.61,11.3,2.75,73.6,4.0
391,,,,,21.90,5.22,20.00,3.62,11.3,2.75,73.6,4.0
392,,,,,21.80,5.12,19.60,3.41,11.3,2.75,73.6,4.0
393,,,,,21.50,5.13,19.50,3.50,11.3,2.75,73.6,4.0
394,,,,,21.40,5.13,19.40,3.63,11.2,2.78,73.6,4.0
395,,,,,21.20,4.89,19.10,3.70,11.2,2.78,73.6,4.0
396,,,,,21.00,4.85,18.90,3.63,11.2,2.78,73.6,4.0
397,,,,,20.60,4.84,18.80,3.65,11.1,2.69,73.6,4.0
398,,,,,20.30,4.47,18.80,3.65,11.1,2.69,73.6,4.0
399,,,,,20.10,4.43,18.60,3.63,11.1,2.69,73.6,4.0
400,,,,,19.70,4.60,18.40,3.37,11.1,2.69,73.6,4.0
401,,,,,19.60,4.70,18.10,3.38,11.1,2.69,73.6,4.0
402,,,,,19.40,4.95,17.80,3.08,11.1,2.69,73.6,4.0
403,,,,,19.20,4.98,17.40,2.99,11.1,2.69,73.6,4.0
404,,,,,19.10,4.91,17.40,2.99,11.1,2.69,73.6,4.0
405,,,,,19.00,4.90,17.20,3.16,11.1,2.69,73.6,4.0
406,,,,,18.90,4.91,17.10,3.14,11.1,2.69,73.6,4.0
407,,,,,18.70,4.81,16.90,2.85,11.1,2.69,73.6,4.0
408,,,,,18.50,4.88,16.80,2.97,11.1,2.69,73.6,4.0
409,,,,,18.10,4.58,16.70,2.95,11.1,2.69,73.6,4.0
410,,,,,18.10,4.58,16.40,2.91,11.1,2.69,73.6,4.0
411,,,,,18.00,4.71,16.30,2.79,11.1,2.69,73.6,4.0
412,,,,,17.40,4.40,16.20,2.94,11.1,2.69,73.6,4.0
413,,,,,17.10,4.63,16.00,3.20,11.1,2.69,73.6,4.0
414,,,,,16.90,4.56,15.90,3.07,11.1,2.69,73.6,4.0
415,,,,,16.70,4.60,15.70,3.13,11,2.91,73.6,4.0
416,,,,,16.70,4.60,15.50,2.95,11,2.91,73.6,4.0
417,,,,,16.50,4.62,15.10,2.96,11,2.91,73.6,4.0
418,,,,,16.30,4.40,14.60,2.41,11,2.91,73.6,4.0
419,,,,,16.10,4.41,14.50,2.42,11,2.91,73.6,4.0
420,,,,,15.80,4.05,14.30,2.31,11,2.91,73.6,4.0
421,,,,,15.70,3.92,14.30,2.31,11,2.91,73.6,4.0
422,,,,,15.40,4.22,14.20,2.30,11,2.91,73.6,4.0
423,,,,,15.20,4.49,14.20,2.30,11,2.91,73.6,4.0
424,,,,,14.90,4.36,13.90,2.47,11,2.91,73.6,4.0
425,,,,,14.80,4.26,13.80,2.30,11,2.91,73.6,4.0
426,,,,,14.80,4.26,13.70,2.50,10.9,2.77,73.6,4.0
427,,,,,14.80,4.26,13.70,2.50,10.9,2.77,73.6,4.0
428,,,,,14.70,4.16,13.60,2.41,10.9,2.77,73.6,4.0
429,,,,,14.50,4.22,13.50,2.42,10.9,2.77,73.6,4.0
430,,,,,14.10,4.28,13.40,2.46,10.9,2.77,73.6,4.0
431,,,,,14.00,4.22,13.20,2.44,10.9,2.77,73.6,4.0
432,,,,,13.50,3.92,12.90,2.47,10.9,2.77,73.6,4.0
433,,,,,13.20,4.08,12.60,2.12,10.9,2.77,73.6,4.0
434,,,,,12.70,4.06,12.40,1.96,10.9,2.77,73.6,4.0
435,,,,,12.30,3.97,12.10,2.28,10.9,2.77,73.6,4.0
436,,,,,12.10,3.81,12.00,2.21,10.9,2.77,73.6,4.0
437,,,,,12.10,3.81,11.60,2.17,10.9,2.77,73.6,4.0
438,,,,,12.00,3.71,11.40,2.07,10.8,2.74,73.6,4.0
439,,,,,11.90,3.63,11.20,2.10,10.8,2.74,73.6,4.0
440,,,,,11.70,3.74,10.90,2.28,10.8,2.74,73.6,4.0
441,,,,,11.40,3.63,10.80,2.30,10.8,2.74,73.6,4.0
442,,,,,10.80,3.58,10.30,2.31,10.8,2.74,73.6,4.0
443,,,,,10.70,3.65,10.10,2.23,10.8,2.74,73.6,4.0
444,,,,,10.60,3.75,10.10,2.23,10.8,2.74,73.6,4.0
445,,,,,10.40,3.60,10.10,2.23,10.8,2.74,73.6,4.0
446,,,,,10.20,3.43,10.00,2.16,10.8,2.74,73.6,4.0
447,,,,,9.50,3.47,9.80,2.35,10.8,2.74,73.6,4.0
448,,,,,9.30,3.47,9.50,2.46,10.8,2.74,73.6,4.0
449,,,,,9.10,3.63,9.20,1.99,10.8,2.74,73.6,4.0
450,,,,,8.80,3.33,9.00,2.11,10.7,2.87,73.6,4.0
451,,,,,8.40,3.31,8.90,2.02,10.7,2.87,73.6,4.0
452,,,,,8.10,3.54,8.40,2.17,10.7,2.87,73.6,4.0
453,,,,,8.00,3.74,8.20,2.30,10.7,2.87,73.6,4.0
454,,,,,7.70,3.77,7.80,2.44,10.7,2.87,73.6,4.0
455,,,,,7.00,3.59,7.20,2.15,10.7,2.87,73.6,4.0
456,,,,,6.90,3.48,7.20,2.15,10.7,2.87,73.6,4.0
457,,,,,6.40,3.34,7.00,2.49,10.7,2.87,73.6,4.0
458,,,,,6.00,3.20,6.90,2.47,10.7,2.87,73.6,4.0
459,,,,,5.90,3.03,6.70,2.31,10.7,2.87,73.6,4.0
460,,,,,5.40,2.72,6.00,2.31,10.7,2.87,73.6,4.0
461,,,,,5.00,2.62,5.60,2.07,10.7,2.87,73.6,4.0
462,,,,,4.70,2.45,5.00,2.05,10.7,2.87,73.6,4.0
463,,,,,4.60,2.46,4.70,2.06,10.7,2.87,73.6,4.0
464,,,,,4.50,2.37,4.60,2.07,10.7,2.87,73.6,4.0
465,,,,,4.40,2.50,4.40,1.90,10.7,2.87,73.6,4.0
466,,,,,4.20,2.62,4.20,2.15,10.7,2.87,73.6,4.0
467,,,,,3.40,2.37,3.70,2.31,10.7,2.87,73.6,4.0
468,,,,,3.20,2.15,3.40,1.96,10.7,2.87,73.6,4.0
469,,,,,3.10,2.13,3.30,1.95,10.7,2.87,73.6,4.0
470,,,,,2.90,2.13,3.00,1.94,10.7,2.87,73.6,4.0
471,,,,,2.50,1.65,2.70,1.64,10.7,2.87,73.6,4.0
472,,,,,2.40,1.65,2.40,1.51,10.7,2.87,73.6,4.0
473,,,,,2.20,1.69,2.00,1.41,10.7,2.87,73.6,4.0
474,,,,,1.80,1.69,2.00,1.41,10.7,2.87,73.6,4.0
475,,,,,1.60,1.43,1.80,1.14,10.7,2.87,73.6,4.0
476,,,,,1.30,1.16,1.70,0.95,10.7,2.87,73.6,4.0
477,,,,,1.10,0.99,1.60,0.97,10.7,2.87,73.6,4.0
478,,,,,1.00,0.94,1.30,0.67,10.7,2.87,73.6,4.0
479,,,,,1.00,0.94,1.10,0.57,10.7,2.87,73.6,4.0
480,,,,,1.00,0.94,0.80,0.63,10.7,2.87,73.6,4.0
481,,,,,0.90,0.88,0.80,0.63,10.7,2.87,73.6,4.0
482,,,,,0.60,0.70,0.70,0.67,10.7,2.87,73.6,4.0
483,,,,,0.40,0.52,0.70,0.67,10.7,2.87,73.6,4.0
484,,,,,0.40,0.52,0.60,0.70,10.7,2.87,73.6,4.0
485,,,,,0.30,0.48,0.40,0.52,10.7,2.87,73.6,4.0
486,,,,,0.30,0.48,0.40,0.52,10.7,2.87,73.6,4.0
487,,,,,0.30,0.48,0.20,0.42,10.7,2.87,73.6,4.0
488,,,,,0.20,0.42,0.20,0.42,10.6,2.76,73.6,4.0
489,,,,,0.10,0.32,0.20,0.42,10.6,2.76,73.6,4.0
490,,,,,0.10,0.32,0.00,0.00,10.6,2.76,73.6,4.0
491,,,,,0.10,0.32,0.00,0.00,10.6,2.76,73.6,4.0
492,,,,,0.10,0.32,0.00,0.00,10.6,2.76,73.6,4.0
493,,,,,0.00,0.00,0.00,0.00,10.6,2.76,73.6,4.0
494,,,,,0.00,0.00,0.00,0.00,10.6,2.76,73.6,4.0
495,,,,,0.00,0.00,0.00,0.00,10.6,2.76,73.6,4.0
496,,,,,0.00,0.00,0.00,0.00,10.5,2.68,73.6,4.0
497,,,,,0.00,0.00,0.00,0.00,10.5,2.68,73.6,4.0
498,,,,,0.00,0.00,0.00,0.00,10.5,2.68,73.6,4.0
499,,,,,0.00,0.00,0.00,0.00,10.5,2.68,73.6,4.0
500,,,,,0.00,0.00,0.00,0.00,10.5,2.68,73.6,4.0

==> plots/data/diamonds/diamonds_01001.csv <==
X,Disjoint-Mean,Disjoint-Stdev,Overlap-Mean,Overlap-Stdev,Multi-Disjoint-Mean,Multi-Disjoint-Stdev,Multi-Overlap-Mean,Multi-Overlap-Stdev,KNN-Mean,KNN-Stdev,Baseline-Mean,Baseline-Stdev
0,75.20,4.10,74.89,5.53,75.20,4.10,74.89,5.53,15.7,3.47,73.6,4.0
1,75.20,4.10,74.89,5.53,75.20,4.10,74.89,5.53,15.7,3.47,73.6,4.0
2,75.20,4.10,74.89,5.53,75.20,4.10,74.89,5.53,15.7,3.47,73.6,4.0
3,75.10,4.15,74.78,5.59,75.10,4.15,74.78,5.59,15.6,3.41,73.6,4.0
4,74.80,4.05,74.67,5.57,74.80,4.05,74.67,5.57,15.6,3.41,73.6,4.0
5,74.80,4.05,74.67,5.57,74.80,4.05,74.67,5.57,15.6,3.41,73.6,4.0
6,74.80,4.05,74.44,5.55,74.80,4.05,74.67,5.57,15.6,3.41,73.6,4.0
7,74.80,4.05,74.44,5.55,74.80,4.05,74.56,5.64,15.6,3.41,73.6,4.0
8,74.80,4.05,74.33,5.48,74.80,4.05,74.56,5.64,15.6,3.41,73.6,4.0
9,74.70,4.11,74.22,5.63,74.70,4.11,74.44,5.55,15.6,3.41,73.6,4.0
10,74.70,4.11,74.22,5.63,74.70,4.11,74.33,5.70,15.6,3.41,73.6,4.0
11,74.60,4.22,74.11,5.62,74.60,4.22,74.33,5.70,15.6,3.41,73.6,4.0
12,74.20,4.13,74.00,5.79,74.20,4.13,74.11,5.62,15.6,3.41,73.6,4.0
13,74.20,4.13,74.00,5.79,74.20,4.13,74.11,5.62,15.6,3.41,73.6,4.0
14,74.20,4.13,74.00,5.79,74.20,4.13,74.00,5.79,15.6,3.41,73.6,4.0
15,74.20,4.13,73.89,5.67,74.20,4.13,73.89,5.67,15.6,3.41,73.6,4.0
16,73.80,3.97,73.78,5.59,73.80,3.97,73.89,5.67,15.6,3.41,73.6,4.0
17,73.70,3.86,73.56,5.46,73.70,3.86,73.89,5.67,15.6,3.41,73.6,4.0
18,73.50,3.95,73.56,5.46,73.50,3.95,73.78,5.59,15.6,3.41,73.6,4.0
19,73.20,4.24,73.56,5.46,73.20,4.24,73.78,5.59,15.6,3.41,73.6,4.0
20,73.20,4.24,73.33,5.22,73.20,4.24,73.78,5.59,15.6,3.41,73.6,4.0
21,73.10,4.15,73.22,5.17,73.10,4.15,73.67,5.52,15.6,3.41,73.6,4.0
22,72.90,4.18,73.11,5.13,72.90,4.18,73.67,5.52,15.6,3.41,73.6,4.0
23,72.70,4.42,73.00,5.05,72.70,4.42,73.56,5.46,15.6,3.41,73.6,4.0
24,72.60,4.53,72.89,5.11,72.60,4.53,73.44,5.41,15.6,3.41,73.6,4.0
25,72.30,4.42,72.78,4.99,72.30,4.42,73.33,5.29,15.6,3.41,73.6,4.0
26,72.20,4.34,72.78,4.99,72.20,4.34,73.22,5.26,15.6,3.41,73.6,4.0
27,72.00,4.52,72.67,5.07,72.00,4.52,73.22,5.26,15.6,3.41,73.6,4.0
28,72.00,4.52,72.44,5.27,72.00,4.52,73.00,5.32,15.6,3.41,73.6,4.0
29,71.80,4.69,72.44,5.27,71.80,4.69,73.00,5.32,15.6,3.41,73.6,4.0
30,71.60,4.95,72.33,5.24,71.60,4.95,72.89,5.18,15.6,3.41,73.6,4.0
31,71.50,5.08,72.22,5.47,71.50,5.08,72.78,5.07,15.6,3.41,73.6,4.0
32,71.30,4.99,72.22,5.47,71.30,4.99,72.67,5.29,15.6,3.41,73.6,4.0
33,71.20,4.94,72.11,5.62,71.20,4.94,72.56,5.36,15.6,3.41,73.6,4.0
34,71.00,5.16,72.00,5.61,71.00,5.16,72.56,5.36,15.6,3.41,73.6,4.0
35,71.00,5.16,71.78,5.49,71.00,5.16,72.56,5.36,15.6,3.41,73.6,4.0
36,71.00,5.16,71.56,5.29,71.00,5.16,72.56,5.36,15.6,3.41,73.6,4.0
37,71.00,5.16,71.44,5.32,71.00,5.16,72.44,5.34,15.6,3.41,73.6,4.0
38,70.90,5.02,71.11,5.18,70.90,5.02,72.22,5.72,15.6,3.41,73.6,4.0
39,70.90,5.02,71.11,5.18,70.90,5.02,72.11,5.62,15.6,3.41,73.6,4.0
40,70.80,4.98,71.00,5.41,70.80,4.98,72.00,5.61,15.6,3.41,73.6,4.0
41,70.80,4.98,70.89,5.30,70.80,4.98,71.89,5.53,15.6,3.41,73.6,4.0
42,70.80,4.98,70.89,5.30,70.80,4.98,71.78,5.54,15.5,3.44,73.6,4.0
43,70.70,4.88,70.89,5.30,70.70,4.88,71.78,5.54,15.5,3.44,73.6,4.0
44,70.60,4.79,70.89,5.30,70.60,4.79,71.56,5.43,15.5,3.44,73.6,4.0
45,70.40,4.79,70.67,5.43,70.40,4.79,71.56,5.43,15.5,3.44,73.6,4.0
46,70.40,4.79,70.67,5.43,70.40,4.79,71.44,5.32,15.5,3.44,73.6,4.0
47,70.30,4.88,70.67,5.43,70.30,4.88,71.33,5.22,15.5,3.44,73.6,4.0
48,70.30,4.88,70.56,5.34,70.30,4.88,71.22,5.26,15.5,3.44,73.6,4.0
49,70.20,4.73,70.56,5.34,70.20,4.73,71.11,5.18,15.5,3.44,73.6,4.0
50,69.80,4.66,70.33,5.12,69.80,4.66,71.00,5.41,15.5,3.44,73.6,4.0
51,69.70,4.55,70.22,5.04,69.70,4.55,70.89,5.35,15.5,3.44,73.6,4.0
52,69.50,4.38,69.78,5.29,69.50,4.38,70.89,5.35,15.5,3.44,73.6,4.0
53,69.50,4.38,69.78,5.29,69.50,4.38,70.89,5.35,15.5,3.44,73.6,4.0
54,69.30,4.37,69.78,5.29,69.30,4.37,70.89,5.35,15.5,3.44,73.6,4.0
55,69.20,4.54,69.78,5.29,69.20,4.54,70.89,5.35,15.5,3.44,73.6,4.0
56,69.20,4.54,69.78,5.29,69.20,4.54,70.78,5.40,15.5,3.44,73.6,4.0
57,69.00,4.78,69.78,5.29,69.00,4.78,70.78,5.40,15.5,3.44,73.6,4.0
58,68.80,4.83,69.78,5.29,68.80,4.83,70.78,5.40,15.5,3.44,73.6,4.0
59,68.80,4.83,69.67,5.52,68.80,4.83,70.78,5.40,15.5,3.44,73.6,4.0
60,68.70,4.72,69.67,5.52,68.70,4.72,70.67,5.55,15.5,3.44,73.6,4.0
61,68.70,4.72,69.67,5.52,68.70,4.72,70.56,5.61,15.5,3.44,73.6,4.0
62,68.70,4.72,69.44,5.34,68.70,4.72,70.44,5.48,15.5,3.44,73.6,4.0
63,68.70,4.72,69.33,5.22,68.70,4.72,70.44,5.48,15.5,3.44,73.6,4.0
64,68.50,4.84,69.33,5.22,68.50,4.84,70.44,5.48,15.5,3.44,73.6,4.0
65,68.20,4.69,69.33,5.22,68.20,4.69,70.33,5.36,15.5,3.44,73.6,4.0
66,68.20,4.69,69.11,5.06,68.20,4.69,70.22,5.59,15.5,3.44,73.6,4.0
67,68.20,4.69,68.78,4.94,68.20,4.69,70.11,5.53,15.5,3.44,73.6,4.0
68,68.20,4.69,68.67,5.07,68.20,4.69,70.11,5.53,15.5,3.44,73.6,4.0
69,68.00,4.71,68.67,5.07,68.00,4.71,70.00,5.43,15.5,3.44,73.6,4.0
70,68.00,4.71,68.44,5.05,68.00,4.71,70.00,5.43,15.5,3.44,73.6,4.0
71,68.00,4.71,68.33,5.00,68.00,4.71,70.00,5.43,15.5,3.44,73.6,4.0
72,68.00,4.71,68.22,4.97,68.00,4.71,70.00,5.43,15.5,3.44,73.6,4.0
73,68.00,4.71,68.22,4.97,68.00,4.71,70.00,5.43,15.5,3.44,73.6,4.0
74,68.00,4.71,68.22,4.97,68.00,4.71,70.00,5.43,15.5,3.44,73.6,4.0
75,67.70,4.69,68.00,5.20,67.70,4.69,70.00,5.43,15.5,3.44,73.6,4.0
76,67.70,4.69,67.89,5.25,67.70,4.69,69.89,5.30,15.5,3.44,73.6,4.0
77,67.60,4.58,67.78,5.33,67.60,4.58,69.78,5.54,15.5,3.44,73.6,4.0
78,67.50,4.55,67.22,5.45,67.50,4.55,69.78,5.54,15.5,3.44,73.6,4.0
79,67.50,4.55,67.22,5.45,67.50,4.55,69.78,5.54,15.5,3.44,73.6,4.0
80,67.50,4.55,67.22,5.45,67.50,4.55,69.78,5.54,15.5,3.44,73.6,4.0
81,67.50,4.55,66.89,5.33,67.50,4.55,69.56,5.34,15.5,3.44,73.6,4.0
82,67.40,4.65,66.89,5.33,67.40,4.65,69.56,5.34,15.5,3.44,73.6,4.0
83,67.30,4.55,66.89,5.33,67.30,4.55,69.33,5.17,15.5,3.44,73.6,4.0
84,67.00,4.62,66.67,5.41,67.00,4.62,69.33,5.17,15.5,3.44,73.6,4.0
85,66.90,4.75,66.67,5.41,66.90,4.75,69.33,5.17,15.5,3.44,73.6,4.0
86,66.70,4.85,66.56,5.41,66.70,4.85,69.22,5.24,15.5,3.44,73.6,4.0
87,66.60,4.88,66.44,5.53,66.60,4.88,69.00,5.29,15.5,3.44,73.6,4.0
88,66.50,4.74,66.33,5.39,66.50,4.74,68.89,5.18,15.5,3.44,73.6,4.0
89,66.50,4.74,66.33,5.39,66.50,4.74,68.67,5.02,15.5,3.44,73.6,4.0
90,66.30,4.85,66.11,5.62,66.30,4.85,68.67,5.02,15.5,3.44,73.6,4.0
91,66.20,4.87,66.11,5.62,66.20,4.87,68.56,4.95,15.5,3.44,73.6,4.0
92,66.20,4.87,66.11,5.62,66.20,4.87,68.56,4.95,15.4,3.27,73.6,4.0
93,66.00,4.97,65.89,5.64,66.00,4.97,68.44,4.90,15.3,3.23,73.6,4.0
94,65.70,5.03,65.67,5.77,65.70,5.03,68.44,4.90,15.3,3.23,73.6,4.0
95,65.60,4.99,65.11,5.93,65.60,4.99,68.44,4.90,15.3,3.23,73.6,4.0
96,65.30,5.29,65.00,5.79,65.30,5.29,68.22,5.09,15.3,3.23,73.6,4.0
97,65.30,5.29,65.00,5.79,65.30,5.29,68.22,5.09,15.3,3.23,73.6,4.0
98,65.10,5.13,64.89,5.90,65.10,5.13,68.11,5.16,15.3,3.23,73.6,4.0
99,64.90,5.22,64.89,5.90,64.90,5.22,68.00,5.24,15.3,3.23,73.6,4.0
100,64.60,5.19,64.78,5.97,64.60,5.19,67.89,5.21,15.3,3.23,73.6,4.0
101,64.40,5.27,64.78,5.97,64.40,5.27,67.67,5.55,15.3,3.23,73.6,4.0
102,64.40,5.27,64.78,5.97,64.40,5.27,67.56,5.48,15.3,3.23,73.6,4.0
103,63.80,5.14,64.67,5.89,63.80,5.14,67.44,5.46,15.2,3.29,73.6,4.0
104,63.80,5.14,64.22,5.67,63.80,5.14,67.33,5.43,15.2,3.29,73.6,4.0
105,63.60,5.46,64.11,5.80,63.60,5.46,67.22,5.43,15.2,3.29,73.6,4.0
106,63.50,5.48,63.89,5.88,63.50,5.48,67.11,5.53,15.2,3.29,73.6,4.0
107,63.50,5.48,63.44,6.04,63.50,5.48,67.00,5.52,15.2,3.29,73.6,4.0
108,63.40,5.32,63.33,6.22,63.40,5.32,67.00,5.52,15.1,3.45,73.6,4.0
109,63.40,5.32,63.00,6.02,63.40,5.32,67.00,5.52,15.1,3.45,73.6,4.0
110,63.20,5.49,63.00,6.02,63.20,5.49,66.89,5.64,15.1,3.45,73.6,4.0
111,63.10,5.57,62.89,5.99,63.10,5.57,66.67,5.59,15.1,3.45,73.6,4.0
112,63.10,5.57,62.67,6.04,63.10,5.57,66.56,5.55,15.1,3.45,73.6,4.0
113,62.70,5.54,62.67,6.04,62.70,5.54,66.56,5.55,15.1,3.45,73.6,4.0
114,62.40,5.82,62.56,6.11,62.40,5.82,66.56,5.55,15.1,3.45,73.6,4.0
115,62.20,6.09,62.44,6.09,62.20,6.09,66.44,5.68,15.1,3.45,73.6,4.0
116,62.20,6.09,62.22,6.18,62.20,6.09,66.44,5.68,15.1,3.45,73.6,4.0
117,62.20,6.09,62.22,6.18,62.20,6.09,66.44,5.68,15,3.50,73.6,4.0
118,62.10,6.05,62.00,6.04,62.10,6.05,66.22,5.97,15,3.50,73.6,4.0
119,61.90,6.17,61.78,6.02,61.90,6.17,66.00,5.83,15,3.50,73.6,4.0
120,61.80,6.21,61.33,5.83,61.80,6.21,66.00,5.83,15,3.50,73.6,4.0
121,61.60,6.31,60.89,5.86,61.60,6.31,65.89,5.97,15,3.50,73.6,4.0
122,61.30,6.40,60.78,5.76,61.30,6.40,65.56,5.83,15,3.50,73.6,4.0
123,61.30,6.40,60.56,5.68,61.30,6.40,65.33,5.92,15,3.50,73.6,4.0
124,61.10,6.21,60.33,5.63,61.10,6.21,65.33,5.92,14.9,3.35,73.6,4.0
125,60.70,5.87,60.22,5.76,60.70,5.87,65.22,6.02,14.9,3.35,73.6,4.0
126,60.40,5.46,60.11,5.90,60.40,5.46,64.89,6.01,14.9,3.35,73.6,4.0
127,60.10,5.30,60.00,5.87,60.10,5.30,64.78,5.87,14.9,3.35,73.6,4.0
128,59.70,5.58,60.00,5.87,59.70,5.58,64.44,6.06,14.9,3.35,73.6,4.0
129,59.50,5.76,59.78,5.85,59.50,5.76,64.33,6.04,14.9,3.35,73.6,4.0
130,59.50,5.76,59.78,5.85,59.50,5.76,64.33,6.04,14.8,3.43,73.6,4.0
131,59.30,5.58,59.56,5.96,59.30,5.58,64.33,6.04,14.8,3.43,73.6,4.0
132,59.20,5.63,59.33,5.89,59.20,5.63,64.11,5.97,14.8,3.43,73.6,4.0
133,59.00,5.46,59.33,5.89,59.00,5.46,64.11,5.97,14.8,3.43,73.6,4.0
134,59.00,5.46,59.22,6.04,59.00,5.46,64.00,6.06,14.8,3.43,73.6,4.0
135,58.90,5.53,59.11,6.19,58.90,5.53,63.78,5.97,14.8,3.43,73.6,4.0
136,58.70,5.50,59.00,6.16,58.70,5.50,63.67,6.08,14.8,3.43,73.6,4.0
137,58.30,5.27,58.44,6.04,58.30,5.27,63.33,6.18,14.8,3.43,73.6,4.0
138,58.20,5.31,58.44,6.04,58.20,5.31,63.33,6.18,14.8,3.43,73.6,4.0
139,58.10,5.28,58.33,6.08,58.10,5.28,63.33,6.18,14.8,3.43,73.6,4.0
140,58.10,5.28,58.22,5.97,58.10,5.28,63.22,6.18,14.8,3.43,73.6,4.0
141,58.00,5.44,58.00,6.10,58.00,5.44,63.22,6.18,14.8,3.43,73.6,4.0
142,58.00,5.44,57.78,6.10,58.00,5.44,63.22,6.18,14.8,3.43,73.6,4.0
143,57.40,5.21,57.67,6.16,57.40,5.21,63.11,6.15,14.8,3.43,73.6,4.0
144,57.20,5.14,57.56,6.31,57.20,5.14,63.00,6.24,14.8,3.43,73.6,4.0
145,57.00,5.14,57.44,6.23,57.00,5.14,62.89,6.09,14.8,3.43,73.6,4.0
146,56.80,5.05,57.33,6.18,56.80,5.05,62.89,6.09,14.8,3.43,73.6,4.0
147,56.60,5.13,57.33,6.18,56.60,5.13,62.89,6.09,14.8,3.43,73.6,4.0
148,56.50,5.06,57.22,6.16,56.50,5.06,62.89,6.09,14.8,3.43,73.6,4.0
149,56.20,4.76,56.67,5.92,56.20,4.76,62.78,6.08,14.8,3.43,73.6,4.0
150,56.00,4.85,56.33,5.77,56.00,4.85,62.78,6.08,14.8,3.43,73.6,4.0
151,56.00,4.85,56.00,5.89,56.00,4.85,62.67,6.18,14.8,3.43,73.6,4.0
152,55.80,5.14,55.89,6.03,55.80,5.14,62.33,6.18,14.8,3.43,73.6,4.0
153,55.80,5.14,55.89,6.03,55.80,5.14,62.22,6.30,14.8,3.43,73.6,4.0
154,55.80,5.14,55.56,5.98,55.80,5.14,62.11,6.29,14.8,3.43,73.6,4.0
155,55.80,5.14,55.00,6.18,55.80,5.14,62.00,6.08,14.8,3.43,73.6,4.0
156,55.60,5.34,54.89,6.13,55.60,5.34,61.78,6.02,14.8,3.43,73.6,4.0
157,55.30,5.21,54.67,5.79,55.30,5.21,61.78,6.02,14.8,3.43,73.6,4.0
158,55.00,4.94,54.67,5.79,55.00,4.94,61.78,6.02,14.8,3.43,73.6,4.0
159,54.60,4.58,54.56,5.55,54.60,4.58,61.56,6.00,14.8,3.43,73.6,4.0
160,54.60,4.58,54.33,5.55,54.60,4.58,61.22,5.91,14.7,3.33,73.6,4.0
161,54.50,4.58,54.22,5.59,54.50,4.58,61.00,6.08,14.6,3.50,73.6,4.0
162,54.50,4.58,54.00,5.66,54.50,4.58,60.89,6.23,14.6,3.50,73.6,4.0
163,54.40,4.62,53.78,5.47,54.40,4.62,60.67,6.04,14.6,3.50,73.6,4.0
164,54.30,4.67,53.78,5.47,54.30,4.67,60.33,6.10,14.6,3.50,73.6,4.0
165,54.00,4.67,53.67,5.55,54.00,4.67,60.33,6.10,14.6,3.50,73.6,4.0
166,53.80,4.64,53.44,5.39,53.80,4.64,60.11,5.95,14.6,3.50,73.6,4.0
167,53.50,4.97,53.33,5.15,53.50,4.97,60.11,5.95,14.6,3.50,73.6,4.0
168,53.50,4.97,53.33,5.15,53.50,4.97,60.00,5.72,14.6,3.50,73.6,4.0
169,53.40,4.99,53.33,5.15,53.40,4.99,60.00,5.72,14.6,3.50,73.6,4.0
170,53.00,5.03,53.00,5.24,53.00,5.03,59.89,5.82,14.6,3.50,73.6,4.0
171,52.90,5.07,53.00,5.24,52.90,5.07,59.78,5.78,14.6,3.50,73.6,4.0
172,52.60,4.84,52.67,5.55,52.60,4.84,59.67,5.66,14.6,3.50,73.6,4.0
173,52.20,4.61,52.33,5.52,52.20,4.61,59.56,5.64,14.5,3.34,73.6,4.0
174,51.80,4.76,51.89,5.13,51.80,4.76,59.33,5.29,14.5,3.34,73.6,4.0
175,51.50,4.84,51.44,4.67,51.50,4.84,59.22,5.29,14.4,3.27,73.6,4.0
176,51.40,4.65,51.33,4.64,51.40,4.65,59.11,5.46,14.4,3.27,73.6,4.0
177,51.20,4.32,51.22,4.63,51.20,4.32,58.78,4.99,14.4,3.27,73.6,4.0
178,51.00,4.14,51.11,4.43,51.00,4.14,58.78,4.99,14.4,3.27,73.6,4.0
179,50.80,3.97,51.00,4.44,50.80,3.97,58.67,5.10,14.4,3.27,73.6,4.0
180,50.70,4.00,50.89,4.34,50.70,4.00,58.67,5.10,14.4,3.27,73.6,4.0
181,50.60,4.09,50.56,4.39,50.60,4.09,58.67,5.10,14.4,3.27,73.6,4.0
182,50.50,4.09,50.33,4.39,50.50,4.09,58.56,5.05,14.4,3.27,73.6,4.0
183,50.20,3.97,50.33,4.39,50.20,3.97,58.56,5.05,14.4,3.27,73.6,4.0
184,49.80,3.85,50.11,4.14,49.80,3.85,58.56,5.05,14.4,3.27,73.6,4.0
185,49.50,3.50,49.78,4.18,49.50,3.50,58.56,5.05,14.4,3.27,73.6,4.0
186,49.40,3.34,49.56,4.07,49.40,3.34,58.56,5.05,14.4,3.27,73.6,4.0
187,49.20,3.19,49.22,4.06,49.20,3.19,58.44,5.08,14.4,3.27,73.6,4.0
188,48.80,3.01,49.11,3.89,48.80,3.01,58.44,5.08,14.3,3.23,73.6,4.0
189,48.60,2.84,49.00,3.91,48.60,2.84,58.11,5.18,14.3,3.23,73.6,4.0
190,48.60,2.84,48.78,4.02,48.60,2.84,57.67,5.29,14.3,3.23,73.6,4.0
191,48.50,2.99,48.44,4.07,48.50,2.99,57.67,5.29,14.3,3.23,73.6,4.0
192,48.30,3.06,48.44,4.07,48.30,3.06,57.33,5.20,14.3,3.23,73.6,4.0
193,48.20,3.22,48.11,4.26,48.20,3.22,57.33,5.20,14.3,3.23,73.6,4.0
194,47.80,3.36,47.67,4.61,47.80,3.36,57.22,5.07,14.3,3.23,73.6,4.0
195,47.60,3.37,47.44,4.36,47.60,3.37,56.89,4.86,14.2,3.36,73.6,4.0
196,47.50,3.37,47.44,4.36,47.50,3.37,56.67,4.95,14.2,3.36,73.6,4.0
197,47.20,3.49,47.33,4.42,47.20,3.49,56.44,5.03,14.2,3.36,73.6,4.0
198,46.90,3.48,47.11,4.37,46.90,3.48,56.33,5.02,14.2,3.36,73.6,4.0
199,46.40,3.31,46.89,4.43,46.40,3.31,56.33,5.02,14.1,3.51,73.6,4.0
200,46.10,3.14,46.78,4.52,46.10,3.14,56.33,5.02,14.1,3.51,73.6,4.0
201,45.70,2.98,46.56,4.67,45.70,2.98,56.11,4.88,14.1,3.51,73.6,4.0
202,45.60,2.80,46.44,4.82,45.60,2.80,56.00,4.64,14.1,3.51,73.6,4.0
203,45.30,2.91,46.11,4.78,45.30,2.91,55.89,4.68,14.1,3.51,73.6,4.0
204,45.00,2.62,45.89,5.04,45.00,2.62,55.89,4.68,14.1,3.51,73.6,4.0
205,44.30,2.45,45.78,5.07,44.30,2.45,55.56,5.03,14.1,3.51,73.6,4.0
206,43.70,2.26,45.67,5.07,43.70,2.26,55.56,5.03,14.1,3.51,73.6,4.0
207,43.40,2.41,45.67,5.07,43.40,2.41,55.22,5.26,14.1,3.51,73.6,4.0
208,43.30,2.36,45.56,4.90,43.30,2.36,55.00,5.22,14.1,3.51,73.6,4.0
209,43.20,2.49,45.22,5.07,43.20,2.49,54.89,5.28,14.1,3.51,73.6,4.0
210,42.80,2.35,45.11,5.16,42.80,2.35,54.89,5.28,14.1,3.51,73.6,4.0
211,42.30,2.16,44.89,5.42,42.30,2.16,54.78,5.04,14,3.46,73.6,4.0
212,42.00,2.16,44.67,5.52,42.10,2.23,54.44,4.69,14,3.46,73.6,4.0
213,41.80,2.25,44.67,5.52,42.00,2.36,54.33,4.61,13.9,3.63,73.6,4.0
214,41.50,1.90,44.44,5.34,41.70,2.00,54.11,4.59,13.9,3.63,73.6,4.0
215,41.50,1.90,44.44,5.34,41.70,2.00,54.00,4.58,13.9,3.63,73.6,4.0
216,41.20,2.15,44.33,5.52,41.40,2.27,54.00,4.58,13.9,3.63,73.6,4.0
217,41.10,2.23,44.22,5.63,41.30,2.36,53.89,4.51,13.9,3.63,73.6,4.0
218,40.90,2.38,44.22,5.63,41.10,2.51,53.89,4.51,13.9,3.63,73.6,4.0
219,40.90,2.38,43.89,5.60,41.10,2.51,53.89,4.51,13.9,3.63,73.6,4.0
220,40.80,2.35,43.56,5.59,41.00,2.49,53.89,4.51,13.9,3.63,73.6,4.0
221,40.70,2.36,42.89,5.33,40.90,2.51,53.78,4.29,13.9,3.63,73.6,4.0
222,40.70,2.36,42.44,5.41,40.90,2.51,53.78,4.29,13.9,3.63,73.6,4.0
223,40.70,2.36,42.00,5.50,40.90,2.51,53.78,4.29,13.8,3.61,73.6,4.0
224,40.40,2.50,41.78,5.43,40.60,2.67,53.78,4.29,13.8,3.61,73.6,4.0
225,39.90,2.47,41.56,5.59,40.10,2.56,53.78,4.29,13.8,3.61,73.6,4.0
226,39.80,2.49,41.33,5.83,40.00,2.54,52.89,4.70,13.8,3.61,73.6,4.0
227,39.70,2.21,41.33,5.83,39.90,2.28,52.78,4.68,13.8,3.61,73.6,4.0
228,39.70,2.21,41.22,5.87,39.90,2.28,52.67,4.69,13.8,3.61,73.6,4.0
229,39.30,2.16,40.89,5.97,39.60,2.22,52.56,4.88,13.8,3.61,73.6,4.0
230,39.00,2.40,40.67,6.04,39.30,2.26,52.44,4.90,13.8,3.61,73.6,4.0
231,38.50,2.55,40.44,5.68,38.90,2.42,52.33,4.95,13.8,3.61,73.6,4.0
232,38.00,3.06,40.33,5.72,38.40,3.03,52.33,4.95,13.8,3.61,73.6,4.0
233,37.90,3.07,40.00,5.68,38.30,3.06,52.11,4.88,13.8,3.61,73.6,4.0
234,37.70,3.13,39.89,5.58,38.10,3.07,51.78,4.94,13.8,3.61,73.6,4.0
235,37.60,3.20,39.56,5.64,37.90,3.14,51.44,5.10,13.7,3.47,73.6,4.0
236,37.30,3.33,39.44,5.46,37.80,3.26,51.11,4.57,13.7,3.47,73.6,4.0
237,37.20,3.36,39.33,5.55,37.80,3.26,51.11,4.57,13.7,3.47,73.6,4.0
238,37.10,3.31,38.89,5.42,37.70,3.27,51.00,4.66,13.7,3.47,73.6,4.0
239,37.00,3.37,38.67,5.52,37.50,3.31,51.00,4.66,13.7,3.47,73.6,4.0
240,36.70,3.47,38.22,5.40,37.20,3.39,51.00,4.66,13.7,3.47,73.6,4.0
241,36.50,3.57,38.22,5.40,37.00,3.43,51.00,4.66,13.7,3.47,73.6,4.0
242,36.30,3.40,38.00,5.63,36.90,3.48,50.89,4.76,13.7,3.47,73.6,4.0
243,36.10,3.67,37.56,5.75,36.60,3.84,50.78,4.87,13.7,3.47,73.6,4.0
244,35.70,3.33,37.11,5.58,36.40,3.69,50.44,4.77,13.6,3.31,73.6,4.0
245,35.50,3.24,36.56,5.29,36.10,3.60,50.22,4.92,13.6,3.31,73.6,4.0
246,35.20,3.12,36.44,5.20,36.00,3.62,50.11,5.01,13.5,3.31,73.6,4.0
247,35.00,3.40,36.11,5.23,35.90,3.78,49.78,4.87,13.5,3.31,73.6,4.0
248,34.70,3.27,35.89,5.11,35.80,3.97,49.78,4.87,13.4,3.27,73.6,4.0
249,34.50,3.44,35.78,5.12,35.40,4.20,49.67,4.97,13.4,3.27,73.6,4.0
250,34.50,3.44,35.67,5.17,35.40,4.20,49.56,4.95,13.4,3.27,73.6,4.0
251,34.20,3.74,35.56,4.98,35.30,4.22,49.56,4.95,13.4,3.27,73.6,4.0
252,34.00,3.62,35.33,4.80,35.00,3.92,49.33,4.97,13.3,3.13,73.6,4.0
253,34.00,3.62,35.00,4.90,34.90,3.70,49.33,4.97,13.3,3.13,73.6,4.0
254,33.70,3.59,34.78,4.79,34.70,3.83,49.22,5.14,13.3,3.13,73.6,4.0
255,33.70,3.59,34.67,4.82,34.40,3.89,48.67,5.32,13.3,3.13,73.6,4.0
256,33.40,3.60,34.56,4.93,34.30,3.89,48.44,5.43,13.3,3.13,73.6,4.0
257,33.20,3.61,34.44,4.93,34.00,3.89,48.44,5.43,13.2,3.08,73.6,4.0
258,33.20,3.61,34.11,4.62,33.80,3.82,48.11,5.44,13.1,2.92,73.6,4.0
259,33.10,3.67,33.89,4.54,33.80,3.82,47.89,5.53,13,2.94,73.6,4.0
260,33.00,3.65,33.89,4.54,33.70,3.83,47.67,5.29,13,2.94,73.6,4.0
261,32.50,3.66,33.78,4.66,33.60,3.95,47.67,5.29,13,2.94,73.6,4.0
262,32.20,3.52,33.78,4.66,33.20,3.74,47.67,5.29,12.9,2.96,73.6,4.0
263,31.60,3.50,33.44,4.48,33.00,3.62,47.44,5.32,12.9,2.96,73.6,4.0
264,31.40,3.60,32.89,4.59,32.80,3.68,47.22,5.24,12.9,2.96,73.6,4.0
265,31.30,3.56,32.67,4.69,32.80,3.68,47.11,5.35,12.9,2.96,73.6,4.0
266,31.10,3.54,32.44,4.88,32.60,3.69,47.00,5.39,12.9,2.96,73.6,4.0
267,30.90,3.73,32.44,4.88,32.60,3.69,46.56,5.03,12.9,2.96,73.6,4.0
268,30.90,3.73,32.44,4.88,32.60,3.69,46.56,5.03,12.9,2.96,73.6,4.0
269,30.60,3.84,32.33,4.95,32.40,3.81,46.44,5.08,12.9,2.96,73.6,4.0
270,30.40,3.57,32.22,4.82,32.30,3.97,46.22,4.94,12.7,2.98,73.6,4.0
271,30.20,3.61,31.89,4.94,32.30,3.97,46.22,4.94,12.7,2.98,73.6,4.0
272,30.10,3.78,31.78,5.07,32.20,3.82,45.89,5.11,12.7,2.98,73.6,4.0
273,30.00,3.74,31.67,4.82,32.20,3.82,45.89,5.11,12.7,2.98,73.6,4.0
274,29.80,3.52,31.33,4.82,32.00,3.97,45.78,5.14,12.7,2.98,73.6,4.0
275,29.50,3.60,31.00,4.74,31.80,4.18,45.78,5.14,12.7,2.98,73.6,4.0
276,29.30,3.65,30.56,4.77,31.60,4.27,45.67,5.27,12.7,2.98,73.6,4.0
277,29.00,3.83,30.56,4.77,31.50,4.35,45.44,5.41,12.7,2.98,73.6,4.0
278,28.90,3.78,30.44,4.90,31.30,4.35,45.33,5.57,12.7,2.98,73.6,4.0
279,28.80,3.77,30.22,5.07,31.20,4.21,45.33,5.57,12.6,2.95,73.6,4.0
280,28.50,3.84,30.11,5.21,31.00,4.00,45.22,5.63,12.6,2.95,73.6,4.0
281,28.10,4.20,29.78,5.33,30.60,4.01,45.11,5.64,12.6,2.95,73.6,4.0
282,27.90,4.28,29.44,5.22,30.60,4.01,45.11,5.64,12.6,2.95,73.6,4.0
283,27.80,4.42,29.22,5.19,30.40,4.12,44.78,5.76,12.6,2.95,73.6,4.0
284,27.70,4.40,28.89,5.18,30.30,4.06,44.56,5.90,12.6,2.95,73.6,4.0
285,27.60,4.55,28.89,5.18,30.30,4.06,44.44,5.94,12.6,2.95,73.6,4.0
286,27.20,4.39,28.67,5.24,30.20,3.97,44.11,6.23,12.6,2.95,73.6,4.0
287,27.20,4.39,28.44,5.22,30.20,3.97,44.00,6.04,12.6,2.95,73.6,4.0
288,26.70,4.08,28.11,5.13,30.10,3.90,43.67,6.34,12.6,2.95,73.6,4.0
289,26.60,4.09,28.11,5.13,30.10,3.90,43.67,6.34,12.6,2.95,73.6,4.0
290,26.50,4.06,27.78,5.40,30.10,3.90,43.33,6.65,12.6,2.95,73.6,4.0
291,26.40,4.06,27.56,5.29,29.90,3.70,43.33,6.65,12.5,3.14,73.6,4.0
292,26.20,3.97,27.44,5.10,29.80,3.82,43.22,6.72,12.5,3.14,73.6,4.0
293,26.20,3.97,27.11,5.16,29.80,3.82,43.22,6.72,12.5,3.14,73.6,4.0
294,26.20,3.97,27.11,5.16,29.80,3.82,43.11,6.53,12.5,3.14,73.6,4.0
295,26.20,3.97,27.00,4.97,29.80,3.82,43.11,6.53,12.5,3.14,73.6,4.0
296,25.70,4.22,26.44,4.72,29.80,3.82,42.89,6.35,12.5,3.14,73.6,4.0
297,25.60,4.35,26.22,4.63,29.80,3.82,42.67,6.20,12.5,3.14,73.6,4.0
298,25.20,4.44,26.22,4.63,29.60,4.09,42.56,6.25,12.4,3.17,73.6,4.0
299,25.00,4.59,25.67,4.44,29.60,4.09,42.44,6.31,12.4,3.17,73.6,4.0
300,24.70,4.40,25.33,4.77,29.50,4.09,42.33,6.40,12.3,3.37,73.6,4.0
301,24.30,4.24,25.33,4.77,29.40,4.09,42.00,6.73,12.3,3.37,73.6,4.0
302,24.00,4.29,24.67,4.47,29.30,3.92,42.00,6.73,12.3,3.37,73.6,4.0
303,23.90,4.18,24.56,4.59,29.10,3.87,41.89,6.88,12.3,3.37,73.6,4.0
304,23.80,3.97,24.44,4.67,29.10,3.87,41.44,6.69,12.3,3.37,73.6,4.0
305,23.50,4.28,24.44,4.67,28.80,3.74,41.44,6.69,12.3,3.37,73.6,4.0
306,23.10,4.38,24.33,4.50,28.60,3.69,41.44,6.69,12.3,3.37,73.6,4.0
307,22.70,4.37,24.11,4.43,28.50,3.66,41.44,6.69,12.3,3.37,73.6,4.0
308,22.40,4.58,23.44,4.67,28.40,3.69,41.22,6.92,12.3,3.37,73.6,4.0
309,21.90,4.41,23.22,4.63,28.30,3.68,41.22,6.92,12.3,3.37,73.6,4.0
310,21.80,4.37,23.22,4.63,28.30,3.68,41.11,6.77,12.3,3.37,73.6,4.0
311,21.50,4.30,22.89,4.54,28.10,3.67,41.11,6.77,12.3,3.37,73.6,4.0
312,21.10,4.28,22.67,4.50,28.00,3.77,41.11,6.77,12.3,3.37,73.6,4.0
313,21.10,4.28,22.33,4.44,28.00,3.77,41.00,6.82,12.3,3.37,73.6,4.0
314,20.90,4.15,22.00,4.53,27.80,3.79,40.56,6.65,12.3,3.37,73.6,4.0
315,20.90,4.15,21.56,4.72,27.80,3.79,40.33,6.76,12.3,3.37,73.6,4.0
316,20.80,4.24,21.33,4.74,27.70,3.92,40.33,6.76,12.2,3.39,73.6,4.0
317,20.70,4.22,21.22,4.58,27.70,3.92,40.22,6.69,12.2,3.39,73.6,4.0
318,20.20,4.21,21.11,4.43,27.50,4.03,40.11,6.77,12.2,3.39,73.6,4.0
319,19.90,3.90,20.78,4.35,27.30,4.16,40.00,6.56,12.2,3.39,73.6,4.0
320,19.50,4.20,20.44,4.67,27.30,4.16,40.00,6.56,12.2,3.39,73.6,4.0
321,19.40,4.20,20.22,4.84,27.00,3.89,39.89,6.49,12.2,3.39,73.6,4.0
322,19.30,4.11,20.11,4.73,26.90,3.73,39.56,6.39,12.2,3.39,73.6,4.0
323,19.10,4.15,20.11,4.73,26.90,3.73,39.33,6.04,12.2,3.39,73.6,4.0
324,18.90,4.01,19.67,4.80,26.80,3.85,39.11,6.13,12.2,3.39,73.6,4.0
325,18.80,4.16,19.11,4.78,26.70,3.86,39.11,6.13,12.2,3.39,73.6,4.0
326,18.60,4.25,18.89,4.88,26.70,3.86,39.00,5.92,12.2,3.39,73.6,4.0
327,18.50,4.38,18.78,4.71,26.70,3.86,38.89,5.75,12.2,3.39,73.6,4.0
328,18.10,4.33,18.67,4.58,26.60,3.89,38.67,5.77,12.2,3.39,73.6,4.0
329,17.80,4.44,18.67,4.58,26.60,3.89,38.56,5.92,12.2,3.39,73.6,4.0
330,17.70,4.45,18.11,4.20,26.50,4.01,38.44,5.94,12.2,3.39,73.6,4.0
331,17.50,4.40,17.89,4.43,26.50,4.01,38.33,6.02,12.2,3.39,73.6,4.0
332,17.20,4.44,17.89,4.43,26.50,4.01,38.22,6.08,12.2,3.39,73.6,4.0
333,16.70,4.22,17.67,4.36,26.50,4.01,38.22,6.08,12.2,3.39,73.6,4.0
334,16.70,4.22,17.44,4.25,26.50,4.01,38.11,6.13,12.2,3.39,73.6,4.0
335,16.60,4.35,16.89,4.34,26.40,4.03,38.00,6.20,12.2,3.39,73.6,4.0
336,16.50,4.30,16.78,4.24,26.20,4.26,37.89,6.35,12.2,3.39,73.6,4.0
337,16.00,4.16,16.78,4.24,26.00,4.37,37.78,6.44,12.1,3.41,73.6,4.0
338,15.90,4.18,16.33,3.71,26.00,4.37,37.44,6.27,12.1,3.41,73.6,4.0
339,15.80,4.16,16.00,4.15,25.90,4.41,37.22,6.22,12.1,3.41,73.6,4.0
340,15.50,4.12,15.78,4.09,25.80,4.54,37.22,6.22,12.1,3.41,73.6,4.0
341,15.30,3.86,15.67,3.97,25.50,4.60,37.11,5.99,12.1,3.41,73.6,4.0
342,15.10,3.87,15.56,4.16,25.40,4.62,36.78,5.85,12.1,3.41,73.6,4.0
343,14.90,4.09,15.33,4.15,25.40,4.62,36.67,5.63,12.1,3.41,73.6,4.0
344,14.80,4.10,15.33,4.15,25.40,4.62,36.33,5.72,12.1,3.41,73.6,4.0
345,14.70,3.89,15.11,4.11,25.10,4.53,36.22,5.80,11.9,3.41,73.6,4.0
346,14.40,3.89,14.89,3.82,25.00,4.35,35.89,5.58,11.9,3.41,73.6,4.0
347,14.30,3.77,14.33,3.84,24.80,4.32,35.78,5.45,11.9,3.41,73.6,4.0
348,14.20,3.71,14.22,4.06,24.70,4.27,35.56,5.70,11.9,3.41,73.6,4.0
349,13.90,3.60,14.22,4.06,24.70,4.27,35.44,5.85,11.9,3.41,73.6,4.0
350,13.70,3.20,14.22,4.06,24.60,4.27,35.44,5.85,11.9,3.41,73.6,4.0
351,13.60,3.31,13.67,4.24,24.60,4.27,35.11,5.97,11.9,3.41,73.6,4.0
352,13.30,3.37,13.44,4.16,24.60,4.27,34.89,6.05,11.9,3.41,73.6,4.0
353,13.20,3.19,13.22,3.96,24.50,4.30,34.67,6.06,11.9,3.41,73.6,4.0
354,12.70,2.71,12.89,3.89,24.50,4.30,34.22,5.70,11.9,3.41,73.6,4.0
355,12.30,2.67,12.78,3.73,24.40,4.40,34.11,5.60,11.9,3.41,73.6,4.0
356,12.20,2.53,12.56,3.57,24.30,4.45,33.89,5.88,11.9,3.41,73.6,4.0
357,12.10,2.69,12.33,3.54,24.30,4.45,33.67,6.02,11.8,3.36,73.6,4.0
358,11.60,3.03,12.11,3.86,24.20,4.42,33.44,5.98,11.8,3.36,73.6,4.0
359,11.40,2.91,12.00,3.87,24.20,4.42,33.11,5.78,11.8,3.36,73.6,4.0
360,11.20,2.86,11.89,3.95,24.20,4.42,33.00,5.79,11.8,3.36,73.6,4.0
361,11.00,2.75,11.78,4.06,23.90,4.36,33.00,5.79,11.8,3.36,73.6,4.0
362,11.00,2.75,11.56,3.71,23.90,4.36,32.89,5.84,11.8,3.36,73.6,4.0
363,10.80,2.97,11.22,3.38,23.80,4.34,32.67,5.57,11.6,3.17,73.6,4.0
364,10.30,2.95,10.89,3.44,23.70,4.40,32.22,5.67,11.6,3.17,73.6,4.0
365,10.20,3.05,10.67,3.71,23.70,4.40,31.89,5.97,11.6,3.17,73.6,4.0
366,9.80,2.82,10.44,3.54,23.60,4.50,31.89,5.97,11.6,3.17,73.6,4.0
367,9.60,2.59,10.11,3.98,23.40,4.38,31.89,5.97,11.6,3.17,73.6,4.0
368,9.50,2.51,10.00,4.03,23.40,4.38,31.89,5.97,11.5,3.03,73.6,4.0
369,9.20,2.53,9.78,3.90,23.40,4.38,31.56,5.88,11.5,3.03,73.6,4.0
370,8.80,2.53,9.33,3.81,23.40,4.38,31.22,5.67,11.4,2.88,73.6,4.0
371,8.50,2.32,9.22,4.06,23.30,4.50,31.11,5.51,11.4,2.88,73.6,4.0
372,8.20,2.04,9.00,3.81,23.30,4.50,30.78,5.33,11.4,2.88,73.6,4.0
373,8.10,2.18,8.56,3.71,23.30,4.50,30.44,5.43,11.4,2.88,73.6,4.0
374,8.10,2.18,8.44,3.57,23.30,4.50,29.89,5.58,11.4,2.88,73.6,4.0
375,8.00,2.16,7.89,3.41,23.20,4.32,29.67,5.92,11.4,2.88,73.6,4.0
376,7.90,2.08,7.78,3.38,23.00,4.40,29.67,5.92,11.4,2.88,73.6,4.0
377,7.60,1.96,7.44,3.36,23.00,4.40,29.56,6.11,11.4,2.88,73.6,4.0
378,7.10,1.91,7.11,3.02,22.90,4.23,29.56,6.11,11.4,2.88,73.6,4.0
379,6.70,2.06,7.11,3.02,22.80,4.29,29.22,6.08,11.4,2.88,73.6,4.0
380,6.60,2.01,7.00,2.96,22.80,4.29,29.22,6.08,11.4,2.88,73.6,4.0
381,6.30,1.57,6.78,2.91,22.50,3.95,29.22,6.08,11.4,2.88,73.6,4.0
382,6.00,1.56,6.67,2.83,22.30,4.00,29.11,6.07,11.4,2.88,73.6,4.0
383,5.60,1.35,6.67,2.83,22.20,3.79,28.89,6.41,11.4,2.88,73.6,4.0
384,5.40,1.26,6.44,2.92,22.20,3.79,28.78,6.28,11.4,2.88,73.6,4.0
385,5.40,1.26,6.00,2.87,22.10,3.93,28.67,6.18,11.4,2.88,73.6,4.0
386,5.00,1.56,6.00,2.87,22.00,3.94,28.56,6.25,11.4,2.88,73.6,4.0
387,4.80,1.40,5.78,2.82,22.00,3.94,28.33,6.30,11.4,2.88,73.6,4.0
388,4.50,1.65,5.67,3.04,21.90,4.07,27.89,6.58,11.4,2.88,73.6,4.0
389,4.50,1.65,5.67,3.04,21.50,3.95,27.78,6.48,11.4,2.88,73.6,4.0
390,4.40,1.65,5.44,2.88,21.30,3.77,27.56,6.31,11.3,2.75,73.6,4.0
391,3.80,1.32,5.44,2.88,21.20,3.68,27.33,6.10,11.3,2.75,73.6,4.0
392,3.60,1.51,5.11,2.67,21.10,3.73,27.22,6.02,11.3,2.75,73.6,4.0
393,3.50,1.35,4.89,2.47,21.10,3.73,27.11,5.93,11.3,2.75,73.6,4.0
394,3.40,1.43,4.67,2.60,21.00,3.80,26.78,6.06,11.2,2.78,73.6,4.0
395,3.20,1.23,4.56,2.51,20.80,3.82,26.56,6.17,11.2,2.78,73.6,4.0
396,3.10,1.10,4.33,2.40,20.70,3.83,26.44,6.11,11.2,2.78,73.6,4.0
397,2.70,0.82,4.22,2.33,20.60,3.89,26.22,6.12,11.1,2.69,73.6,4.0
398,2.60,0.70,4.22,2.33,20.60,3.89,26.11,6.11,11.1,2.69,73.6,4.0
399,2.30,0.48,4.00,2.18,20.60,3.89,26.11,6.11,11.1,2.69,73.6,4.0
400,2.10,0.57,3.89,2.03,20.50,4.01,26.00,6.00,11.1,2.69,73.6,4.0
401,2.10,0.57,3.89,2.03,20.40,3.98,26.00,6.00,11.1,2.69,73.6,4.0
402,2.10,0.57,3.67,1.80,20.30,3.74,25.89,5.93,11.1,2.69,73.6,4.0
403,2.00,0.47,3.44,1.59,20.30,3.74,25.44,6.27,11.1,2.69,73.6,4.0
404,2.00,0.47,3.33,1.50,20.10,3.90,25.44,6.27,11.1,2.69,73.6,4.0
405,1.90,0.57,3.33,1.50,20.00,4.03,25.44,6.27,11.1,2.69,73.6,4.0
406,1.70,0.67,3.33,1.50,19.80,3.71,25.11,6.57,11.1,2.69,73.6,4.0
407,1.60,0.84,3.11,1.54,19.80,3.71,25.00,6.58,11.1,2.69,73.6,4.0
408,1.50,0.85,2.89,1.54,19.80,3.71,24.67,6.89,11.1,2.69,73.6,4.0
409,1.40,0.97,2.78,1.64,19.80,3.71,24.56,6.78,11.1,2.69,73.6,4.0
410,1.40,0.97,2.78,1.64,19.60,3.63,24.44,6.80,11.1,2.69,73.6,4.0
411,1.40,0.97,2.56,1.81,19.60,3.63,24.11,6.57,11.1,2.69,73.6,4.0
412,1.40,0.97,2.33,1.80,19.40,3.47,24.00,6.71,11.1,2.69,73.6,4.0
413,1.30,0.95,2.11,1.83,19.30,3.40,24.00,6.71,11.1,2.69,73.6,4.0
414,1.30,0.95,2.11,1.83,19.20,3.49,23.78,6.40,11.1,2.69,73.6,4.0
415,1.30,0.95,2.11,1.83,19.20,3.49,23.67,6.36,11,2.91,73.6,4.0
416,1.30,0.95,2.11,1.83,19.20,3.49,23.67,6.36,11,2.91,73.6,4.0
417,1.30,0.95,1.89,1.62,19.20,3.49,23.33,6.18,11,2.91,73.6,4.0
418,1.30,0.95,1.67,1.41,19.20,3.49,23.11,5.97,11,2.91,73.6,4.0
419,1.20,0.92,1.56,1.51,19.10,3.63,23.11,5.97,11,2.91,73.6,4.0
420,1.00,0.82,1.44,1.42,19.00,3.74,23.00,6.18,11,2.91,73.6,4.0
421,1.00,0.82,1.44,1.42,18.80,3.97,22.89,6.01,11,2.91,73.6,4.0
422,0.90,0.74,1.33,1.32,18.80,3.97,22.67,5.89,11,2.91,73.6,4.0
423,0.90,0.74,1.11,1.17,18.80,3.97,22.44,5.96,11,2.91,73.6,4.0
424,0.60,0.52,1.00,1.22,18.80,3.97,22.44,5.96,11,2.91,73.6,4.0
425,0.40,0.52,0.89,1.05,18.80,3.97,22.44,5.96,11,2.91,73.6,4.0
426,0.40,0.52,0.56,0.73,18.70,4.14,22.11,5.71,10.9,2.77,73.6,4.0
427,0.40,0.52,0.56,0.73,18.60,3.92,21.78,5.72,10.9,2.77,73.6,4.0
428,0.40,0.52,0.56,0.73,18.50,4.03,21.56,5.50,10.9,2.77,73.6,4.0
429,0.30,0.48,0.56,0.73,18.50,4.03,21.33,5.48,10.9,2.77,73.6,4.0
430,0.20,0.42,0.56,0.73,18.40,4.09,21.11,5.37,10.9,2.77,73.6,4.0
431,0.20,0.42,0.44,0.73,18.20,4.05,20.89,5.40,10.9,2.77,73.6,4.0
432,0.20,0.42,0.44,0.73,18.10,3.98,20.78,5.31,10.9,2.77,73.6,4.0
433,0.10,0.32,0.44,0.73,18.10,3.98,20.56,5.15,10.9,2.77,73.6,4.0
434,0.10,0.32,0.44,0.73,18.10,3.98,20.56,5.15,10.9,2.77,73.6,4.0
435,0.10,0.32,0.44,0.73,18.00,4.11,20.33,5.10,10.9,2.77,73.6,4.0
436,0.10,0.32,0.33,0.50,17.90,4.15,20.11,5.09,10.9,2.77,73.6,4.0
437,0.00,0.00,0.33,0.50,17.90,4.15,19.89,4.86,10.9,2.77,73.6,4.0
438,0.00,0.00,0.33,0.50,17.80,4.21,19.89,4.86,10.8,2.74,73.6,4.0
439,0.00,0.00,0.33,0.50,17.80,4.21,19.89,4.86,10.8,2.74,73.6,4.0
440,0.00,0.00,0.33,0.50,17.70,4.30,19.78,4.66,10.8,2.74,73.6,4.0
441,0.00,0.00,0.33,0.50,17.50,4.22,19.56,4.90,10.8,2.74,73.6,4.0
442,0.00,0.00,0.33,0.50,17.40,4.01,19.11,5.30,10.8,2.74,73.6,4.0
443,0.00,0.00,0.33,0.50,17.40,4.01,18.89,5.23,10.8,2.74,73.6,4.0
444,0.00,0.00,0.33,0.50,17.40,4.01,18.67,5.24,10.8,2.74,73.6,4.0
445,0.00,0.00,0.33,0.50,17.20,4.08,18.56,5.27,10.8,2.74,73.6,4.0
446,0.00,0.00,0.22,0.44,17.00,3.92,18.56,5.27,10.8,2.74,73.6,4.0
447,0.00,0.00,0.22,0.44,17.00,3.92,18.44,5.08,10.8,2.74,73.6,4.0
448,0.00,0.00,0.22,0.44,17.00,3.92,18.44,5.08,10.8,2.74,73.6,4.0
449,0.00,0.00,0.22,0.44,17.00,3.92,18.11,5.04,10.8,2.74,73.6,4.0
450,0.00,0.00,0.00,0.00,16.90,4.04,17.89,5.09,10.7,2.87,73.6,4.0
451,0.00,0.00,0.00,0.00,16.60,4.33,17.89,5.09,10.7,2.87,73.6,4.0
452,0.00,0.00,0.00,0.00,16.60,4.33,17.78,5.04,10.7,2.87,73.6,4.0
453,0.00,0.00,0.00,0.00,16.60,4.33,17.78,5.04,10.7,2.87,73.6,4.0
454,0.00,0.00,0.00,0.00,16.50,4.30,17.67,4.97,10.7,2.87,73.6,4.0
455,,,,,16.50,4.30,17.56,4.95,10.7,2.87,73.6,4.0
456,,,,,16.40,4.30,17.33,4.92,10.7,2.87,73.6,4.0
457,,,,,16.20,4.37,16.89,4.70,10.7,2.87,73.6,4.0
458,,,,,16.10,4.51,16.67,4.72,10.7,2.87,73.6,4.0
459,,,,,16.00,4.62,16.56,4.61,10.7,2.87,73.6,4.0
460,,,,,15.90,4.58,16.44,4.59,10.7,2.87,73.6,4.0
461,,,,,15.90,4.58,16.22,4.76,10.7,2.87,73.6,4.0
462,,,,,15.90,4.58,16.11,4.99,10.7,2.87,73.6,4.0
463,,,,,15.80,4.49,16.00,5.22,10.7,2.87,73.6,4.0
464,,,,,15.50,4.20,16.00,5.22,10.7,2.87,73.6,4.0
465,,,,,15.50,4.20,15.89,5.21,10.7,2.87,73.6,4.0
466,,,,,15.20,4.02,15.33,5.45,10.7,2.87,73.6,4.0
467,,,,,15.20,4.02,15.11,5.56,10.7,2.87,73.6,4.0
468,,,,,15.20,4.02,14.89,5.49,10.7,2.87,73.6,4.0
469,,,,,15.20,4.02,14.22,5.72,10.7,2.87,73.6,4.0
470,,,,,15.20,4.02,14.22,5.72,10.7,2.87,73.6,4.0
471,,,,,15.20,4.02,14.22,5.72,10.7,2.87,73.6,4.0
472,,,,,15.10,4.07,14.00,5.92,10.7,2.87,73.6,4.0
473,,,,,15.00,4.22,14.00,5.92,10.7,2.87,73.6,4.0
474,,,,,14.90,4.04,13.89,5.90,10.7,2.87,73.6,4.0
475,,,,,14.90,4.04,13.89,5.90,10.7,2.87,73.6,4.0
476,,,,,14.80,3.94,13.89,5.90,10.7,2.87,73.6,4.0
477,,,,,14.40,3.60,13.78,5.85,10.7,2.87,73.6,4.0
478,,,,,14.40,3.60,13.56,6.06,10.7,2.87,73.6,4.0
479,,,,,14.30,3.59,13.33,6.04,10.7,2.87,73.6,4.0
480,,,,,14.20,3.61,13.11,6.23,10.7,2.87,73.6,4.0
481,,,,,14.00,3.71,13.11,6.23,10.7,2.87,73.6,4.0
482,,,,,13.90,3.87,13.00,6.18,10.7,2.87,73.6,4.0
483,,,,,13.80,3.88,12.89,6.21,10.7,2.87,73.6,4.0
484,,,,,13.80,3.88,12.67,6.36,10.7,2.87,73.6,4.0
485,,,,,13.80,3.88,12.44,6.27,10.7,2.87,73.6,4.0
486,,,,,13.40,3.81,12.44,6.27,10.7,2.87,73.6,4.0
487,,,,,13.30,3.86,12.33,6.30,10.7,2.87,73.6,4.0
488,,,,,13.20,3.77,12.22,6.08,10.6,2.76,73.6,4.0
489,,,,,13.20,3.77,12.00,6.04,10.6,2.76,73.6,4.0
490,,,,,13.10,3.70,12.00,6.04,10.6,2.76,73.6,4.0
491,,,,,12.80,3.61,11.67,5.70,10.6,2.76,73.6,4.0
492,,,,,12.70,3.71,11.56,5.75,10.6,2.76,73.6,4.0
493,,,,,12.70,3.71,11.44,5.94,10.6,2.76,73.6,4.0
494,,,,,12.60,3.60,11.33,5.92,10.6,2.76,73.6,4.0
495,,,,,12.60,3.60,11.22,6.06,10.6,2.76,73.6,4.0
496,,,,,12.60,3.60,11.00,6.10,10.5,2.68,73.6,4.0
497,,,,,12.60,3.60,10.67,6.04,10.5,2.68,73.6,4.0
498,,,,,12.50,3.57,10.67,6.04,10.5,2.68,73.6,4.0
499,,,,,12.40,3.37,10.67,6.04,10.5,2.68,73.6,4.0
500,,,,,12.30,3.37,10.56,6.15,10.5,2.68,73.6,4.0
501,,,,,12.20,3.19,10.44,6.33,10.5,2.68,73.6,4.0
502,,,,,12.20,3.19,10.22,6.30,10.5,2.68,73.6,4.0
503,,,,,12.10,3.21,10.00,6.42,10.5,2.68,73.6,4.0
504,,,,,12.00,3.09,10.00,6.42,10.5,2.68,73.6,4.0
505,,,,,12.00,3.09,9.89,6.53,10.5,2.68,73.6,4.0
506,,,,,12.00,3.09,9.78,6.48,10.5,2.68,73.6,4.0
507,,,,,11.60,2.50,9.78,6.48,10.5,2.68,73.6,4.0
508,,,,,11.40,2.63,9.78,6.48,10.5,2.68,73.6,4.0
509,,,,,11.30,2.71,9.56,6.06,10.5,2.68,73.6,4.0
510,,,,,11.20,2.57,9.44,6.15,10.5,2.68,73.6,4.0
511,,,,,11.20,2.57,9.33,6.26,10.5,2.68,73.6,4.0
512,,,,,11.10,2.51,9.22,6.36,10.5,2.68,73.6,4.0
513,,,,,11.10,2.51,9.22,6.36,10.5,2.68,73.6,4.0
514,,,,,11.10,2.51,9.22,6.36,10.5,2.68,73.6,4.0
515,,,,,11.00,2.62,9.00,6.28,10.5,2.68,73.6,4.0
516,,,,,10.90,2.77,8.67,6.26,10.5,2.68,73.6,4.0
517,,,,,10.90,2.77,8.67,6.26,10.5,2.68,73.6,4.0
518,,,,,10.80,2.90,8.56,6.17,10.5,2.68,73.6,4.0
519,,,,,10.70,2.79,8.56,6.17,10.5,2.68,73.6,4.0
520,,,,,10.60,2.72,8.56,6.17,10.5,2.68,73.6,4.0
521,,,,,10.60,2.72,8.33,6.06,10.5,2.68,73.6,4.0
522,,,,,10.50,2.68,8.33,6.06,10.5,2.68,73.6,4.0
523,,,,,10.50,2.68,8.22,5.95,10.5,2.68,73.6,4.0
524,,,,,10.40,2.67,8.11,6.07,10.5,2.68,73.6,4.0
525,,,,,10.30,2.67,8.00,5.98,10.5,2.68,73.6,4.0
526,,,,,10.30,2.67,8.00,5.98,10.5,2.68,73.6,4.0
527,,,,,9.80,2.53,7.78,6.02,10.5,2.68,73.6,4.0
528,,,,,9.50,2.68,7.78,6.02,10.5,2.68,73.6,4.0
529,,,,,9.40,2.72,7.67,6.10,10.5,2.68,73.6,4.0
530,,,,,9.30,2.58,7.67,6.10,10.5,2.68,73.6,4.0
531,,,,,9.30,2.58,7.44,5.85,10.5,2.68,73.6,4.0
532,,,,,9.30,2.58,7.44,5.85,10.5,2.68,73.6,4.0
533,,,,,9.30,2.58,7.44,5.85,10.5,2.68,73.6,4.0
534,,,,,9.20,2.70,7.44,5.85,10.5,2.68,73.6,4.0
535,,,,,9.10,2.85,7.33,5.83,10.5,2.68,73.6,4.0
536,,,,,9.10,2.85,7.33,5.83,10.5,2.68,73.6,4.0
537,,,,,9.00,2.94,7.33,5.83,10.4,2.59,73.6,4.0
538,,,,,8.90,2.85,7.22,5.83,10.4,2.59,73.6,4.0
539,,,,,8.90,2.85,7.11,5.62,10.4,2.59,73.6,4.0
540,,,,,8.90,2.85,7.00,5.57,10.4,2.59,73.6,4.0
541,,,,,8.80,2.94,7.00,5.57,10.4,2.59,73.6,4.0
542,,,,,8.80,2.94,6.89,5.67,10.4,2.59,73.6,4.0
543,,,,,8.80,2.94,6.78,5.78,10.4,2.59,73.6,4.0
544,,,,,8.50,2.80,6.78,5.78,10.4,2.59,73.6,4.0
545,,,,,8.40,2.67,6.78,5.78,10.4,2.59,73.6,4.0
546,,,,,8.30,2.58,6.67,5.68,10.3,2.75,73.6,4.0
547,,,,,8.20,2.39,6.44,5.39,10.3,2.75,73.6,4.0
548,,,,,8.00,2.21,6.33,5.27,10.3,2.75,73.6,4.0
549,,,,,8.00,2.21,6.22,5.17,10.3,2.75,73.6,4.0
550,,,,,8.00,2.21,6.11,5.30,10.3,2.75,73.6,4.0
551,,,,,7.80,2.35,6.00,5.41,10.3,2.75,73.6,4.0
552,,,,,7.70,2.36,6.00,5.41,10.3,2.75,73.6,4.0
553,,,,,7.70,2.36,5.89,5.33,10.2,2.78,73.6,4.0
554,,,,,7.70,2.36,5.89,5.33,10.1,2.96,73.6,4.0
555,,,,,7.70,2.36,5.89,5.33,10.1,2.96,73.6,4.0
556,,,,,7.50,2.37,5.89,5.33,10.1,2.96,73.6,4.0
557,,,,,7.40,2.32,5.78,5.12,10.1,2.96,73.6,4.0
558,,,,,7.30,2.45,5.78,5.12,10.1,2.96,73.6,4.0
559,,,,,7.20,2.30,5.67,4.92,10.1,2.96,73.6,4.0
560,,,,,7.00,2.00,5.44,4.72,10.1,2.96,73.6,4.0
561,,,,,6.70,1.89,5.44,4.72,10.1,2.96,73.6,4.0
562,,,,,6.70,1.89,5.33,4.64,10.1,2.96,73.6,4.0
563,,,,,6.60,1.90,5.33,4.64,10,3.16,73.6,4.0
564,,,,,6.60,1.90,5.33,4.64,10,3.16,73.6,4.0
565,,,,,6.60,1.90,5.33,4.64,9.9,3.07,73.6,4.0
566,,,,,6.40,1.78,5.11,4.57,9.9,3.07,73.6,4.0
567,,,,,6.30,1.83,5.11,4.57,9.9,3.07,73.6,4.0
568,,,,,6.30,1.83,5.00,4.39,9.9,3.07,73.6,4.0
569,,,,,6.20,1.69,4.89,4.26,9.9,3.07,73.6,4.0
570,,,,,6.20,1.69,4.89,4.26,9.9,3.07,73.6,4.0
571,,,,,6.10,1.60,4.89,4.26,9.9,3.07,73.6,4.0
572,,,,,6.10,1.60,4.89,4.26,9.9,3.07,73.6,4.0
573,,,,,6.10,1.60,4.78,4.27,9.9,3.07,73.6,4.0
574,,,,,6.00,1.41,4.56,4.03,9.9,3.07,73.6,4.0
575,,,,,6.00,1.41,4.56,4.03,9.9,3.07,73.6,4.0
576,,,,,5.90,1.37,4.44,3.88,9.9,3.07,73.6,4.0
577,,,,,5.90,1.37,4.33,3.74,9.9,3.07,73.6,4.0
578,,,,,5.70,1.42,4.22,3.60,9.9,3.07,73.6,4.0
579,,,,,5.60,1.51,4.22,3.60,9.9,3.07,73.6,4.0
580,,,,,5.60,1.51,4.11,3.55,9.9,3.07,73.6,4.0
581,,,,,5.60,1.51,4.00,3.67,9.9,3.07,73.6,4.0
582,,,,,5.60,1.51,3.89,3.52,9.9,3.07,73.6,4.0
583,,,,,5.50,1.58,3.89,3.52,9.9,3.07,73.6,4.0
584,,,,,5.40,1.71,3.89,3.52,9.9,3.07,73.6,4.0
585,,,,,5.40,1.71,3.78,3.53,9.9,3.07,73.6,4.0
586,,,,,5.30,1.57,3.78,3.53,9.9,3.07,73.6,4.0
587,,,,,5.30,1.57,3.78,3.53,9.9,3.07,73.6,4.0
588,,,,,5.10,1.66,3.78,3.53,9.9,3.07,73.6,4.0
589,,,,,4.80,1.69,3.67,3.39,9.9,3.07,73.6,4.0
590,,,,,4.70,1.57,3.56,3.24,9.9,3.07,73.6,4.0
591,,,,,4.70,1.57,3.56,3.24,9.8,3.12,73.6,4.0
592,,,,,4.20,1.48,3.56,3.24,9.7,3.02,73.6,4.0
593,,,,,4.20,1.48,3.56,3.24,9.7,3.02,73.6,4.0
594,,,,,4.20,1.48,3.56,3.24,9.6,3.10,73.6,4.0
595,,,,,4.20,1.48,3.44,3.13,9.6,3.10,73.6,4.0
596,,,,,4.20,1.48,3.44,3.13,9.6,3.10,73.6,4.0
597,,,,,4.20,1.48,3.33,3.08,9.6,3.10,73.6,4.0
598,,,,,4.20,1.48,3.33,3.08,9.6,3.10,73.6,4.0
599,,,,,4.20,1.48,3.33,3.08,9.6,3.10,73.6,4.0
600,,,,,4.20,1.48,3.33,3.08,9.6,3.10,73.6,4.0
601,,,,,4.20,1.48,3.33,3.08,9.6,3.10,73.6,4.0
602,,,,,4.20,1.48,3.22,2.99,9.5,3.03,73.6,4.0
603,,,,,4.10,1.60,3.11,2.93,9.5,3.03,73.6,4.0
604,,,,,4.00,1.70,3.11,2.93,9.5,3.03,73.6,4.0
605,,,,,3.80,1.48,3.11,2.93,9.5,3.03,73.6,4.0
606,,,,,3.40,1.07,3.00,2.74,9.5,3.03,73.6,4.0
607,,,,,3.20,1.03,3.00,2.74,9.5,3.03,73.6,4.0
608,,,,,3.00,1.05,2.78,2.68,9.5,3.03,73.6,4.0
609,,,,,2.90,1.20,2.67,2.55,9.5,3.03,73.6,4.0
610,,,,,2.90,1.20,2.67,2.55,9.5,3.03,73.6,4.0
611,,,,,2.90,1.20,2.56,2.55,9.5,3.03,73.6,4.0
612,,,,,2.90,1.20,2.56,2.55,9.5,3.03,73.6,4.0
613,,,,,2.90,1.20,2.33,2.24,9.5,3.03,73.6,4.0
614,,,,,2.80,1.23,2.33,2.24,9.5,3.03,73.6,4.0
615,,,,,2.80,1.23,2.33,2.24,9.5,3.03,73.6,4.0
616,,,,,2.70,1.25,2.22,2.17,9.5,3.03,73.6,4.0
617,,,,,2.60,1.07,2.22,2.17,9.5,3.03,73.6,4.0
618,,,,,2.50,0.97,2.22,2.17,9.5,3.03,73.6,4.0
619,,,,,2.50,0.97,2.22,2.17,9.5,3.03,73.6,4.0
620,,,,,2.50,0.97,2.22,2.17,9.5,3.03,73.6,4.0
621,,,,,2.50,0.97,2.22,2.17,9.5,3.03,73.6,4.0
622,,,,,2.50,0.97,2.22,2.17,9.4,2.95,73.6,4.0
623,,,,,2.50,0.97,2.22,2.17,9.4,2.95,73.6,4.0
624,,,,,2.50,0.97,2.22,2.17,9.4,2.95,73.6,4.0
625,,,,,2.30,0.95,2.22,2.17,9.3,2.91,73.6,4.0
626,,,,,2.20,0.92,2.22,2.17,9.2,2.90,73.6,4.0
627,,,,,2.20,0.92,2.11,1.96,9.2,2.90,73.6,4.0
628,,,,,2.20,0.92,2.11,1.96,9.2,2.90,73.6,4.0
629,,,,,2.20,0.92,2.11,1.96,9.2,2.90,73.6,4.0
630,,,,,2.10,0.99,2.11,1.96,9.1,2.85,73.6,4.0
631,,,,,2.00,0.94,2.11,1.96,9.1,2.85,73.6,4.0
632,,,,,2.00,0.94,2.11,1.96,9.1,2.85,73.6,4.0
633,,,,,2.00,0.94,2.11,1.96,9.1,2.85,73.6,4.0
634,,,,,2.00,0.94,2.11,1.96,9.1,2.85,73.6,4.0
635,,,,,2.00,0.94,2.11,1.96,9.1,2.85,73.6,4.0
636,,,,,1.90,0.99,2.11,1.96,9.1,2.85,73.6,4.0
637,,,,,1.80,1.14,2.00,1.80,9.1,2.85,73.6,4.0
638,,,,,1.80,1.14,2.00,1.80,9.1,2.85,73.6,4.0
639,,,,,1.80,1.14,2.00,1.80,9.1,2.85,73.6,4.0
640,,,,,1.80,1.14,2.00,1.80,9.1,2.85,73.6,4.0
641,,,,,1.80,1.14,2.00,1.80,9.1,2.85,73.6,4.0
642,,,,,1.80,1.14,2.00,1.80,9.1,2.85,73.6,4.0
643,,,,,1.70,1.25,2.00,1.80,9.1,2.85,73.6,4.0
644,,,,,1.70,1.25,2.00,1.80,9.1,2.85,73.6,4.0
645,,,,,1.70,1.25,2.00,1.80,9.1,2.85,73.6,4.0
646,,,,,1.70,1.25,1.89,1.76,9.1,2.85,73.6,4.0
647,,,,,1.60,1.26,1.89,1.76,9.1,2.85,73.6,4.0
648,,,,,1.50,1.18,1.89,1.76,9.1,2.85,73.6,4.0
649,,,,,1.50,1.18,1.89,1.76,9.1,2.85,73.6,4.0
650,,,,,1.50,1.18,1.78,1.79,9,2.83,73.6,4.0
651,,,,,1.40,0.97,1.78,1.79,8.9,2.73,73.6,4.0
652,,,,,1.30,0.95,1.56,1.67,8.8,2.70,73.6,4.0
653,,,,,1.30,0.95,1.56,1.67,8.7,2.58,73.6,4.0
654,,,,,1.30,0.95,1.56,1.67,8.7,2.58,73.6,4.0
655,,,,,1.30,0.95,1.56,1.67,8.7,2.58,73.6,4.0
656,,,,,1.30,0.95,1.56,1.67,8.7,2.58,73.6,4.0
657,,,,,1.30,0.95,1.56,1.67,8.7,2.58,73.6,4.0
658,,,,,1.30,0.95,1.56,1.67,8.7,2.58,73.6,4.0
659,,,,,1.30,0.95,1.56,1.67,8.7,2.58,73.6,4.0
660,,,,,1.30,0.95,1.56,1.67,8.6,2.76,73.6,4.0
661,,,,,1.30,0.95,1.44,1.74,8.6,2.76,73.6,4.0
662,,,,,1.30,0.95,1.44,1.74,8.6,2.76,73.6,4.0
663,,,,,1.30,0.95,1.44,1.74,8.6,2.76,73.6,4.0
664,,,,,1.30,0.95,1.44,1.74,8.6,2.76,73.6,4.0
665,,,,,1.30,0.95,1.44,1.74,8.6,2.76,73.6,4.0
666,,,,,1.30,0.95,1.44,1.74,8.6,2.76,73.6,4.0
667,,,,,1.30,0.95,1.33,1.66,8.6,2.76,73.6,4.0
668,,,,,1.20,0.92,1.33,1.66,8.6,2.76,73.6,4.0
669,,,,,1.10,0.88,1.22,1.72,8.6,2.76,73.6,4.0
670,,,,,1.10,0.88,1.22,1.72,8.5,2.68,73.6,4.0
671,,,,,1.10,0.88,1.11,1.54,8.5,2.68,73.6,4.0
672,,,,,1.10,0.88,1.11,1.54,8.5,2.68,73.6,4.0
673,,,,,1.10,0.88,1.11,1.54,8.5,2.68,73.6,4.0
674,,,,,1.10,0.88,1.11,1.54,8.5,2.68,73.6,4.0
675,,,,,1.10,0.88,1.11,1.54,8.5,2.68,73.6,4.0
676,,,,,1.10,0.88,1.11,1.54,8.5,2.68,73.6,4.0
677,,,,,1.10,0.88,1.00,1.41,8.5,2.68,73.6,4.0
678,,,,,1.10,0.88,1.00,1.41,8.5,2.68,73.6,4.0
679,,,,,1.10,0.88,1.00,1.41,8.5,2.68,73.6,4.0
680,,,,,1.10,0.88,1.00,1.41,8.5,2.68,73.6,4.0
681,,,,,1.10,0.88,1.00,1.41,8.5,2.68,73.6,4.0
682,,,,,1.10,0.88,1.00,1.41,8.5,2.68,73.6,4.0
683,,,,,1.10,0.88,1.00,1.41,8.5,2.68,73.6,4.0
684,,,,,1.10,0.88,1.00,1.41,8.5,2.68,73.6,4.0
685,,,,,1.10,0.88,1.00,1.41,8.4,2.59,73.6,4.0
686,,,,,1.10,0.88,0.89,1.17,8.3,2.50,73.6,4.0
687,,,,,1.00,0.67,0.89,1.17,8.3,2.50,73.6,4.0
688,,,,,0.80,0.63,0.78,1.20,8.3,2.50,73.6,4.0
689,,,,,0.80,0.63,0.78,1.20,8.3,2.50,73.6,4.0
690,,,,,0.80,0.63,0.78,1.20,8.3,2.50,73.6,4.0
691,,,,,0.80,0.63,0.78,1.20,8.3,2.50,73.6,4.0
692,,,,,0.80,0.63,0.78,1.20,8.3,2.50,73.6,4.0
693,,,,,0.70,0.67,0.78,1.20,8.2,2.49,73.6,4.0
694,,,,,0.70,0.67,0.78,1.20,8.2,2.49,73.6,4.0
695,,,,,0.70,0.67,0.78,1.20,8.1,2.56,73.6,4.0
696,,,,,0.40,0.52,0.78,1.20,8,2.67,73.6,4.0
697,,,,,0.40,0.52,0.78,1.20,8,2.67,73.6,4.0
698,,,,,0.40,0.52,0.78,1.20,8,2.67,73.6,4.0
699,,,,,0.40,0.52,0.78,1.20,8,2.67,73.6,4.0
700,,,,,0.40,0.52,0.78,1.20,8,2.67,73.6,4.0
701,,,,,0.40,0.52,0.78,1.20,8,2.67,73.6,4.0
702,,,,,0.40,0.52,0.67,1.00,8,2.67,73.6,4.0
703,,,,,0.40,0.52,0.67,1.00,8,2.67,73.6,4.0
704,,,,,0.40,0.52,0.67,1.00,8,2.67,73.6,4.0
705,,,,,0.40,0.52,0.67,1.00,8,2.67,73.6,4.0
706,,,,,0.30,0.48,0.67,1.00,8,2.67,73.6,4.0
707,,,,,0.30,0.48,0.67,1.00,7.9,2.81,73.6,4.0
708,,,,,0.20,0.42,0.44,0.73,7.9,2.81,73.6,4.0
709,,,,,0.20,0.42,0.44,0.73,7.8,2.70,73.6,4.0
710,,,,,0.20,0.42,0.33,0.50,7.8,2.70,73.6,4.0
711,,,,,0.20,0.42,0.33,0.50,7.8,2.70,73.6,4.0
712,,,,,0.20,0.42,0.33,0.50,7.8,2.70,73.6,4.0
713,,,,,0.20,0.42,0.33,0.50,7.8,2.70,73.6,4.0
714,,,,,0.20,0.42,0.33,0.50,7.8,2.70,73.6,4.0
715,,,,,0.20,0.42,0.33,0.50,7.8,2.70,73.6,4.0
716,,,,,0.20,0.42,0.33,0.50,7.8,2.70,73.6,4.0
717,,,,,0.20,0.42,0.33,0.50,7.7,2.87,73.6,4.0

==> plots/data/diamonds/diamonds_knn_00001_filt.csv <==
X,KNN-Mean,KNN-Stdev,NuPCR-Mean,NuPCR-Stdev
0,15.80,3.19,74.89,5.53
8,15.80,3.19,74.56,5.64
18,15.70,3.43,73.78,5.59
28,15.70,3.43,73.00,5.32
38,15.70,3.43,72.22,5.72
48,15.50,3.44,71.22,5.26
58,15.40,3.44,70.78,5.40
68,15.40,3.44,70.11,5.53
78,15.30,3.50,69.78,5.54
88,15.30,3.50,68.89,5.18
98,15.10,3.48,68.11,5.16
108,14.90,3.35,67.00,5.52
118,14.80,3.46,66.22,5.97
128,14.50,3.50,64.44,6.06
138,14.50,3.50,63.33,6.18
148,14.40,3.53,62.89,6.09
158,14.40,3.53,61.78,6.02
168,14.40,3.53,60.00,5.72
178,14.40,3.53,58.78,4.99
188,14.30,3.50,58.44,5.08
198,14.20,3.29,56.33,5.02
208,14.00,3.09,55.00,5.22
218,13.90,3.14,53.89,4.51
228,13.80,3.19,52.67,4.69
238,13.60,3.24,51.00,4.66
248,13.60,3.24,49.78,4.87
258,13.60,3.24,48.11,5.44
268,13.40,3.27,46.56,5.03
278,13.20,3.52,45.33,5.57
288,13.20,3.52,43.67,6.34
298,13.20,3.52,42.56,6.25
308,13.20,3.52,41.22,6.92
318,13.10,3.51,40.11,6.77
328,13.00,3.53,38.67,5.77
338,13.00,3.53,37.44,6.27
348,12.90,3.60,35.56,5.70
358,12.90,3.60,33.44,5.98
368,12.60,3.44,31.89,5.97
378,12.50,3.50,29.56,6.11
388,12.50,3.50,27.89,6.58
398,12.10,3.63,26.11,6.11
408,12.00,3.71,24.67,6.89
418,11.80,3.61,23.11,5.97
428,11.80,3.61,21.56,5.50
438,11.70,3.59,19.89,4.86
448,11.60,3.66,18.44,5.08
458,11.30,3.56,16.67,4.72
468,11.20,3.43,14.89,5.49
478,11.20,3.43,13.56,6.06
488,11.00,3.40,12.22,6.08
498,10.90,3.48,10.67,6.04
508,10.80,3.43,9.78,6.48
518,10.60,3.27,8.56,6.17
528,10.50,3.17,7.78,6.02
538,10.50,3.17,7.22,5.83
548,10.40,3.17,6.33,5.27
558,10.30,3.23,5.78,5.12
568,10.10,3.41,5.00,4.39
578,9.90,3.28,4.22,3.60
588,9.50,2.84,3.78,3.53
598,9.40,2.76,3.33,3.08
608,9.20,2.57,2.78,2.68
618,9.00,2.45,2.22,2.17
628,9.00,2.45,2.11,1.96
638,8.70,2.63,2.00,1.80
648,8.60,2.55,1.89,1.76
658,8.60,2.55,1.56,1.67
668,8.60,2.55,1.33,1.66
678,8.40,2.32,1.00,1.41
688,8.20,2.04,0.78,1.20
698,8.00,1.76,0.78,1.20
708,7.80,1.69,0.44,0.73
718,7.50,1.65,,
728,7.30,1.49,,
738,7.30,1.49,,
748,7.30,1.49,,
758,7.10,1.73,,
768,7.10,1.73,,
778,7.00,1.83,,
788,6.60,1.78,,
798,6.60,1.78,,
808,6.50,1.72,,
818,6.40,1.71,,
828,6.10,1.52,,
838,6.10,1.52,,
848,5.90,1.66,,
858,5.80,1.48,,
868,5.60,1.51,,
878,5.50,1.43,,
888,5.40,1.58,,
898,5.40,1.58,,
908,5.30,1.64,,
918,5.10,1.73,,
928,4.90,1.85,,
938,4.80,1.93,,
948,4.70,1.95,,
958,4.50,1.96,,
968,4.40,2.01,,
978,4.40,2.01,,
988,4.30,2.00,,
998,4.20,1.99,,
1008,4.10,2.08,,
1018,4.10,2.08,,
1028,4.00,2.16,,
1038,3.90,1.97,,
1048,3.80,1.99,,
1058,3.70,2.06,,
1068,3.60,2.17,,
1078,3.50,2.32,,
1088,3.50,2.32,,
1098,3.20,2.20,,
1108,3.20,2.20,,
1118,3.10,2.08,,
1128,2.90,2.13,,
1138,2.80,2.04,,
1148,2.80,2.04,,
1158,2.80,2.04,,
1168,2.80,2.04,,
1178,2.70,2.06,,
1188,2.60,2.12,,
1198,2.50,1.96,,
1208,2.50,1.96,,
1218,2.30,1.70,,
1228,2.10,1.66,,
1238,2.10,1.66,,
1248,2.10,1.66,,
1258,2.00,1.56,,
1268,1.90,1.66,,
1278,1.90,1.66,,
1288,1.90,1.66,,
1298,1.80,1.69,,
1308,1.60,1.58,,
1318,1.60,1.58,,
1328,1.60,1.58,,
1338,1.50,1.51,,
1348,1.50,1.51,,
1358,1.50,1.51,,
1368,1.30,1.42,,
1378,1.20,1.48,,
1388,1.20,1.48,,
1398,1.10,1.37,,
1408,0.90,1.10,,
1418,0.90,1.10,,
1428,0.90,1.10,,
1438,0.90,1.10,,
1448,0.80,0.92,,
1458,0.80,0.92,,
1468,0.80,0.92,,
1478,0.80,0.92,,
1488,0.80,0.92,,
1498,0.80,0.92,,
1508,0.80,0.92,,
1518,0.70,0.82,,
1528,0.70,0.82,,
1538,0.60,0.70,,
1548,0.50,0.53,,
1558,0.50,0.53,,
1568,0.50,0.53,,
1578,0.50,0.53,,
1588,0.50,0.53,,
1598,0.50,0.53,,
1608,0.40,0.52,,
1618,0.40,0.52,,
1628,0.40,0.52,,
1638,0.40,0.52,,
1648,0.40,0.52,,
1658,0.40,0.52,,
1668,0.40,0.52,,
1678,0.40,0.52,,
1688,0.40,0.52,,
1698,0.40,0.52,,
1708,0.40,0.52,,
1718,0.40,0.52,,
1728,0.30,0.48,,
1738,0.30,0.48,,
1748,0.30,0.48,,
1758,0.30,0.48,,
1768,0.20,0.42,,
1778,0.20,0.42,,
1788,0.10,0.32,,
1798,0.10,0.32,,
1808,0.10,0.32,,
1813,0.10,0.32,,
1814,0.00,0.00,,


==> plots/data/diamonds/gurobi/diamonds_gurobi_00501.csv <==
ocr,wocr
0.002917,0.000000
0.002977,0.000000
0.004256,0.000000
0.004262,0.000000
0.004265,0.000000
0.004267,0.000000
0.004270,0.000000
0.004270,0.000000
0.004271,0.000000
0.004274,0.000000
0.004278,0.000000
0.004279,0.000000
0.004281,0.000000
0.004281,0.000000
0.004282,0.000000
0.004288,0.000000
0.004295,0.000000
0.004298,0.000000
0.004299,0.000000
0.004300,0.000000
0.004301,0.000000
0.004301,0.000000
0.004302,0.000000
0.004302,0.000000
0.004303,0.000000
0.004304,0.000000
0.004306,0.000000
0.004306,0.000000
0.004306,0.000000
0.004309,0.000000
0.004309,0.000000
0.004310,0.000000
0.004310,0.000000
0.004311,0.000000
0.004311,0.000000
0.004311,0.000000
0.004312,0.000000
0.004312,0.000000
0.004313,0.000000
0.004313,0.000000
0.004314,0.000000
0.004315,0.000000
0.004316,0.000000
0.004317,0.000000
0.004319,0.000000
0.004321,0.000000
0.004322,0.000000
0.004322,0.000000
0.004323,0.000000
0.004324,0.000000
0.004327,0.000000
0.004327,0.000000
0.004329,0.000000
0.004330,0.000000
0.004330,0.000000
0.004330,0.000000
0.004331,0.000000
0.004331,0.000000
0.004331,0.000000
0.004333,0.000000
0.004334,0.000000
0.004334,0.000000
0.004335,0.000000
0.004335,0.000000
0.004335,0.000000
0.004336,0.000000
0.004336,0.000000
0.004337,0.000000
0.004337,0.000000
0.004338,0.000000
0.004341,0.000000
0.004341,0.000000
0.004342,0.000000
0.004342,0.000000
0.004343,0.000000
0.004344,0.000000
0.004345,0.000000
0.004345,0.000000
0.004345,0.000000
0.004345,0.000000
0.004347,0.000000
0.004347,0.000000
0.004348,0.000000
0.004348,0.000000
0.004352,0.000000
0.004353,0.000000
0.004355,0.000000
0.004355,0.000000
0.004355,0.000000
0.004356,0.000000
0.004356,0.000000
0.004356,0.000000
0.004356,0.000000
0.004358,0.000000
0.004358,0.000000
0.004360,0.000000
0.004360,0.000000
0.004362,0.000000
0.004363,0.000000
0.004364,0.000000
0.004365,0.000000
0.004367,0.000000
0.004369,0.000000
0.004370,0.000000
0.004371,0.000000
0.004371,0.000000
0.004373,0.000000
0.004375,0.000000
0.004375,0.000000
0.004376,0.000000
0.004378,0.000000
0.004379,0.000000
0.004379,0.000000
0.004380,0.000000
0.004380,0.000000
0.004381,0.000000
0.004381,0.000000
0.004382,0.000000
0.004383,0.000000
0.004383,0.000000
0.004385,0.000000
0.004386,0.000000
0.004386,0.000000
0.004386,0.000000
0.004387,0.000000
0.004391,0.000000
0.004391,0.000000
0.004392,0.000000
0.004393,0.000000
0.004394,0.000000
0.004394,0.000000
0.004395,0.000000
0.004396,0.000000
0.004396,0.000000
0.004396,0.000000
0.004396,0.000000
0.004397,0.000000
0.004398,0.000000
0.004399,0.000000
0.004401,0.000000
0.004404,0.000000
0.004405,0.000000
0.004406,0.000000
0.004407,0.000000
0.004408,0.000000
0.004408,0.000000
0.004409,0.000000
0.004411,0.000000
0.004412,0.000000
0.004413,0.000000
0.004413,0.000000
0.004414,0.000000
0.004416,0.000000
0.004418,0.000000
0.004420,0.000000
0.004420,0.000000
0.004420,0.000000
0.004421,0.000000
0.004423,0.000000
0.004423,0.000000
0.004424,0.000000
0.004425,0.000000
0.004426,0.000000
0.004430,0.000000
0.004430,0.000000
0.004432,0.000000
0.004432,0.000000
0.004433,0.000000
0.004433,0.000000
0.004434,0.000000
0.004438,0.000000
0.004439,0.000000
0.004442,0.000000
0.004442,0.000000
0.004443,0.000000
0.004443,0.000000
0.004446,0.000000
0.004446,0.000000
0.004449,0.000000
0.004454,0.000000
0.004455,0.000000
0.004458,0.000000
0.004458,0.000000
0.004459,0.000000
0.004463,0.000000
0.004464,0.000000
0.004464,0.000000
0.004465,0.000000
0.004465,0.000000
0.004466,0.000000
0.004467,0.000000
0.004469,0.000000
0.004471,0.000000
0.004471,0.000000
0.004474,0.000000
0.004476,0.000000
0.004477,0.000000
0.004482,0.000000
0.004483,0.000000
0.004484,0.000000
0.004485,0.000000
0.004485,0.000000
0.004491,0.000000
0.004492,0.000000
0.004493,0.000000
0.004499,0.000000
0.004502,0.000000
0.004515,0.000000
0.004517,0.000000
0.004517,0.000000
0.004521,0.000000
0.004526,0.000000
0.004526,0.000000
0.004530,0.000000
0.004531,0.000000
0.004532,0.000000
0.004538,0.000000
0.004538,0.000000
0.004539,0.000000
0.004539,0.000000
0.004544,0.000000
0.004545,0.000000
0.004546,0.000000
0.004548,0.000000
0.004548,0.000000
0.004552,0.000000
0.004556,0.000000
0.004559,0.000000
0.004559,0.000000
0.004563,0.000000
0.004570,0.000000
0.004573,0.002671
0.004578,0.002710
0.004589,0.002889
0.004593,0.002931
0.004593,0.002947
0.004602,0.002962
0.004619,0.002984
0.004625,0.003006
0.004647,0.003682
0.004670,0.004287
0.004727,0.004529
0.054178,0.144048
0.062929,0.152114
0.063813,0.171630
0.064917,0.172630
0.068046,0.175362
0.068231,0.203010
0.068891,0.229300
0.069345,0.229378
0.069784,0.264430
0.069801,0.274343
0.069957,0.386769
0.070036,0.390569
0.070284,0.469651
0.071137,0.504028
0.071239,0.693627
0.071315,0.728425
0.071524,1.082667
0.071595,1.343781
0.071800,1.663869
0.072272,1.931614
0.072363,2.294190
0.072408,2.319695
0.072488,2.402101
0.072645,2.754681
0.072720,2.854798
0.072795,3.102283
0.072816,3.224970
0.073302,4.150472
0.073418,4.256876
0.073645,4.678707
0.073686,4.882580
0.073854,5.756991
0.074443,6.676067
0.074809,7.206446
0.075333,7.270649
0.075600,7.575991
0.075737,9.693994
0.076175,12.957968
0.076677,13.542063
0.076978,14.634331
0.077083,15.440430
0.077178,15.862103
0.077332,16.495615
0.077678,17.901778
0.077998,18.050593
0.078585,18.211787
0.079079,18.426359
0.079104,18.541282
0.080152,18.711118
0.080329,20.543187
0.080655,20.893539
0.081005,22.168529
0.081038,22.699692
0.081223,22.949481
0.081237,23.270069
0.081941,23.456373
0.082075,24.127167
0.082137,24.167288
0.082160,24.923388
0.082189,25.428250
0.082418,25.465169
0.083239,26.947254
0.083317,27.741595
0.084985,27.849027
0.085448,27.903213
0.085837,28.108341
0.085912,28.324164
0.086003,28.396472
0.086619,28.406677
0.086717,28.535849
0.086768,28.927117
0.086850,29.250688
0.087333,29.317333
0.087598,29.641226
0.087641,29.918795
0.087645,30.106320
0.088358,30.172503
0.088611,30.509424
0.088779,30.630492
0.089792,30.633272
0.089799,30.678016
0.090162,31.245909
0.091346,31.740224
0.091663,31.886979
0.091870,31.909719
0.092789,31.946542
0.092945,32.301397
0.093532,32.662648
0.094346,32.861835
0.094557,33.129332
0.094649,33.187456
0.095423,33.564858
0.096574,33.675971
0.097106,33.765846
0.097226,33.908800
0.097794,34.011649
0.097839,34.392801
0.097855,34.424713
0.098294,34.546226
0.098674,34.602310
0.098750,34.623629
0.099406,34.687115
0.099674,34.720907
0.100281,34.857592
0.101205,34.857971
0.101823,34.917749
0.102268,35.007104
0.102422,35.205381
0.102440,35.264733
0.102695,35.274031
0.103476,35.295735
0.103750,35.459008
0.105598,35.544171
0.106046,35.570993
0.106230,35.717210
0.106554,35.938493
0.106871,36.258330
0.108301,36.336167
0.109980,36.611421
0.110608,36.627448
0.111908,36.643883
0.112373,36.653864
0.112454,36.666951
0.112747,36.828490
0.112863,36.871452
0.113150,36.904797
0.114373,36.986341
0.114428,37.018750
0.115787,37.085200
0.116174,37.190231
0.116328,37.220934
0.117940,37.278847
0.118744,37.298296
0.121219,37.359735
0.122184,37.374384
0.122198,37.580032
0.122994,37.630272
0.123572,37.634874
0.123718,37.644001
0.124877,37.680444
0.125581,37.692427
0.126224,37.697256
0.127617,37.704966
0.128268,37.738751
0.133170,37.772560
0.133743,37.840134
0.133799,37.841684
0.134801,37.919423
0.135560,38.067592
0.136072,38.166535
0.137427,38.307351
0.139009,38.308020
0.139521,38.335566
0.139725,38.583312
0.141225,38.740554
0.141241,38.837886
0.144278,38.847799
0.144394,38.883884
0.146859,38.911353
0.147125,38.993181
0.149995,39.547714
0.150283,40.021111
0.157211,40.297281
0.157607,40.325283
0.158313,40.783418
0.161098,40.792447
0.161129,40.906868
0.163401,41.160467
0.165890,41.563054
0.168271,41.739737
0.168900,41.758422
0.169212,41.758521
0.169932,41.906676
0.175149,42.146524
0.178491,42.221757
0.186901,43.414985
0.186990,43.939036
0.193479,43.944189
0.194986,44.066415
0.202895,44.087344
0.203345,44.833935
0.208041,44.884818
0.217381,45.327405
0.217915,45.464114
0.217954,45.834432
0.218784,46.078758
0.221100,46.233040
0.231264,46.712312
0.234246,46.744355
0.235716,47.212421
0.237469,47.341814
0.264647,47.536803
0.268859,47.820557
0.292029,48.200939
0.298404,48.383672
0.387427,48.475591
0.388645,49.000705
0.396463,49.061308
0.399098,49.137544
0.423786,49.160487
0.437788,49.504829
0.548915,49.513522
0.559018,50.473951
0.560940,50.908010
0.584883,51.283789
0.646045,51.290634
0.658004,51.376543
0.756830,51.535629
0.802431,51.815509
0.922260,51.881381
0.946933,52.054461
0.976239,52.245726
1.036583,53.127698
1.044232,53.156102
1.046359,53.262748
1.082816,53.394063
1.148715,53.406575
1.161803,53.459511
1.396118,53.558004
1.406015,54.126962
1.430871,54.163236
1.448043,54.842893
1.466764,54.936915
1.472129,55.245375
1.510820,55.903441
1.674137,55.969038
1.683831,56.663743
1.741275,56.704193
1.824504,56.768045
1.829851,56.954152
1.878568,57.132594
1.893862,57.240473
1.960879,57.254996
2.002226,57.424831
2.045751,57.487467
2.082904,57.638430
2.089858,57.651897
2.210816,57.724416
2.221612,57.741454
2.271545,57.996353
2.286874,58.012245
2.326438,58.043649
2.434002,58.138239
2.450806,58.176205
2.468019,58.205988
2.470094,58.298524
2.550372,58.321428
2.571421,58.648490
2.728733,58.828098
2.954229,58.968642
2.978522,59.057731
3.151266,59.215587
3.233846,59.375202
3.371827,59.644823
3.556754,59.676843
3.615967,59.796396
3.639890,59.958165
3.704568,60.088875
3.750816,60.103300
3.923579,60.213909
4.016191,60.214689
4.034039,60.244509
4.268807,60.622123
4.344625,60.635351
4.369079,60.769561
5.005407,60.814799
5.083784,60.816207
5.135225,60.844055
5.350013,60.901578
5.496311,61.252285
5.524850,61.288940
5.773332,61.421935
5.796975,61.702822
6.064779,61.979521
6.101386,62.347076
6.340541,62.615991
6.560164,62.734266
6.974531,63.013642
6.987564,63.265542
6.992394,63.784418
7.243760,63.853997
7.414618,63.968785
7.437164,64.081167
7.451225,64.144695
7.564505,64.280735
8.148046,64.394622
8.168048,64.469489
8.318681,64.597027
8.358461,64.640206
8.378869,64.789315
8.451276,64.845897
8.755184,64.887801
8.817911,65.240992
9.017924,65.800969
9.198657,65.821748
9.364097,65.999370
9.608626,66.082811
9.784220,66.102906
9.872224,66.532379
9.908164,66.549020
10.188637,66.601302
10.271226,66.776948
10.338745,66.828900
10.384629,67.029564
10.586819,67.092264
10.681784,67.281199
10.772159,67.324494
10.789593,67.387648
10.912781,67.528741
11.246446,67.611735
11.563283,67.907874
11.567312,68.112922
11.815269,68.212861
11.909521,68.275663
11.922510,68.431685
12.001858,68.497993
12.133945,68.509347
12.181923,68.547694
12.276719,68.583608
12.420250,68.871800
12.432206,68.882263
12.448919,68.885580
12.562621,68.923453
12.800469,69.239854
12.804663,69.489310
12.836737,69.857128
12.875147,69.923911
12.994524,70.180052
13.111908,70.373071
13.215193,70.455971
13.503115,70.485593
13.667923,70.558001
13.803729,70.778513
13.829734,70.943087
13.951876,70.951356
14.021990,71.303678
14.198623,71.373738
14.249309,71.436137
14.368155,71.443539
14.464852,71.658327
14.554033,72.032656
14.662131,72.044835
14.688340,72.228709
15.051806,72.334857
15.336469,72.385791
15.357179,72.586421
15.421694,72.664080
15.497341,72.724207
15.853326,72.790412
16.280556,73.046010
16.300656,73.147836
16.467205,73.156912
16.546436,73.165108
16.713389,73.268438
16.737479,73.326351
16.747697,73.598080
16.974480,73.671938
17.003109,73.675277
17.016393,73.706217
17.017666,73.854931
17.123474,73.859203
17.311759,74.156976
17.521431,74.199952
17.541313,74.253933
17.595336,74.257562
17.678055,74.402413
17.681823,74.417396
17.726249,74.433967
17.766273,74.479012
17.980489,74.634588
17.986168,74.669215
18.058159,74.812248
18.186896,74.851038
18.284358,74.909198
18.441152,75.270881
18.450850,75.443330
18.662103,75.507902
18.700559,75.650905
18.778077,75.654365
18.791185,75.706767
18.979768,75.761968
19.069007,75.889881
19.259087,75.926563
19.264559,75.971436
19.297461,76.048231
19.359371,76.117848
19.422076,76.165176
19.818428,76.329875
20.153346,76.342128
20.340697,76.380903
20.438182,76.564592
20.484064,76.665348
20.512795,76.753765
20.657737,76.863370
20.683439,76.873483
20.698751,76.962665
20.716318,77.060780
20.778355,77.091447
20.871070,77.164119
20.871669,77.350015
20.881426,77.368713
20.996503,77.585043
21.013458,77.597249
21.039681,77.780580
21.079158,78.042305
21.090479,78.234300
21.113702,78.513300
21.207699,78.574923
21.246941,78.597899
21.304207,78.620860
21.356484,78.622994
21.519016,78.668533
21.552607,78.740377
21.562522,79.022681
21.575358,79.094950
21.578161,79.118419
21.725660,79.120176
21.813335,79.136084
21.821813,79.232601
21.837832,79.315234
21.837933,79.372536
21.878969,79.416076
21.882488,79.424461
21.956555,79.433027
22.014868,79.465484
22.035720,79.576104
22.072870,79.602128
22.080160,79.620274
22.121257,79.693001
22.129604,80.029313
22.201473,80.072430
22.257553,80.193361
22.349287,80.206162
22.385085,80.291893
22.405927,80.397234
22.427667,80.613245
22.436224,80.637059
22.452584,80.680058
22.471518,80.724038
22.515103,80.918787
22.517137,81.030498
22.541703,81.037065
22.579964,81.056430
22.601106,81.167615
22.646771,81.239740
22.742521,81.296193
22.801141,81.320605
22.886849,81.344215
22.959954,81.367567
22.972285,81.740441
22.991703,81.997427
23.043959,82.029971
23.140395,82.043103
23.141827,82.048250
23.180704,82.055835
23.240703,82.059528
23.247000,82.167229
23.325130,82.197080
23.326312,82.221596
23.326312,82.310752
23.363228,82.349456
23.411228,82.486404
23.417803,82.511226
23.422345,82.603978
23.428600,82.648179
23.482459,82.757401
23.496020,82.865971
23.517229,82.869839
23.524003,82.905683
23.551275,82.935199
23.559459,83.114003
23.579699,83.171571
23.600908,83.201823
23.610016,83.223927
23.626420,83.441523
23.648466,83.456816
23.675167,83.482346
23.732628,83.567058
23.740624,83.567732
23.765508,83.663601
23.819179,83.851687
23.827547,83.943068
23.841948,83.953756
23.865804,83.998393
23.866117,84.033092
23.892515,84.112457
23.910565,84.381662
23.933930,84.649033
23.961365,84.720027
23.984484,84.737112
23.996247,84.762415
24.026304,84.794406
24.029588,84.838543
24.083674,84.864456
24.104166,84.914260
24.125716,85.061601
24.142652,85.077179
24.144627,85.100944
24.151076,85.132052
24.158439,85.152930
24.158892,85.155350
24.166664,85.262834
24.168350,85.306364
24.170183,85.357153
24.190130,85.393112
24.201435,85.694851
24.217306,85.813587
24.246415,85.815693
24.269304,85.910727
24.274721,85.969279
24.280647,86.004824
24.285073,86.081133
24.296907,86.322856
24.307513,86.324471
24.315358,86.333328
24.321629,86.343319
24.326090,86.371981
24.337492,86.379470
24.373899,86.406886
24.387372,86.430525
24.417911,86.506579
24.429762,86.535498
24.453274,86.696068
24.453720,86.732813
24.510203,86.886599
24.520563,86.927879
24.534498,86.980902
24.559835,87.006223
24.564221,87.101015
24.568103,87.173296
24.595449,87.559062
24.600456,87.564660
24.607212,87.569114
24.628273,87.608687
24.629298,87.676296
24.632836,87.741336
24.670341,87.744905
24.684671,87.810791
24.686187,88.172412
24.688855,88.390695
24.693499,88.513102
24.706881,88.624304
24.720026,88.681011
24.747282,88.785834
24.770465,88.786227
24.771298,88.792618
24.797219,88.857274
24.810606,88.881868
24.845775,88.906165
24.899430,88.949924
24.908864,88.980011
24.912723,88.988631
24.924433,88.991384
24.931570,89.099261
24.946297,89.220468
24.981453,89.255028
24.994049,89.255978
24.995652,89.299901
24.996017,89.378057
24.996927,89.522110
25.025272,89.702486
25.042991,89.774494
25.078905,89.790409
25.114014,89.910216
25.166771,89.931934
25.167341,89.944092
25.177635,89.964683
25.181744,90.014846
25.201996,90.077912
25.247698,90.121286
25.252823,90.171394
25.290377,90.179062
25.295049,90.193773
25.296409,90.221375
25.298216,90.326256
25.320168,90.448947
25.346842,90.451954
25.346925,90.479178
25.347851,90.655970
25.363659,90.660811
25.365619,90.718445
25.368718,90.805505
25.415293,90.853103
25.418287,90.876325
25.461778,91.025467
25.465934,91.081803
25.472346,91.162577
25.494071,91.200321
25.495996,91.211196
25.498815,91.318066
25.513643,91.353365
25.516728,91.402425
25.533136,91.458367
25.538678,91.530582
25.554540,91.534669
25.559211,91.554033
25.563385,91.586964
25.565838,91.685930
25.568433,91.719126
25.570427,91.722762
25.643192,91.736917
25.644575,91.769991
25.657323,91.770690
25.661017,91.846887
25.666141,91.866063
25.679701,91.899364
25.700748,91.913405
25.709386,92.050067
25.721348,92.069455
25.755933,92.132087
25.762339,92.202066
25.768570,92.270153
25.815934,92.271784
25.844018,92.381173
25.854412,92.410124
25.855293,92.415624
25.858889,92.515610
25.860673,92.566059
25.863761,92.677113
25.876977,92.693642
25.878417,92.699526
25.909287,92.751773
25.920253,92.767794
25.945901,92.787429
25.981071,92.953926
25.981956,92.960794
25.986480,92.979031
25.988494,93.184339
25.990024,93.186387
26.008203,93.379785
26.008835,93.455128
26.018558,93.568776
26.035955,93.639574
26.037704,93.647737
26.083566,93.677203
26.091431,93.683392
26.101387,93.687911
26.111352,93.695032
26.112070,93.710162
26.147273,93.759691
26.159935,93.913175
26.164141,93.916673
26.171160,93.952421
26.181804,93.962050
26.192304,93.963393
26.203982,94.243569
26.209417,94.251411
26.223990,94.314950
26.224199,94.427578
26.228627,94.427621
26.234910,94.449397
26.274326,94.469252
26.277368,94.476196
26.294034,94.509355
26.323569,94.942393
26.325331,95.053321
26.356402,95.086084
26.407426,95.090379
26.408020,95.152825
26.449745,95.227922
26.482940,95.297666
26.488267,95.339903
26.489265,95.406007
26.533864,95.407536
26.547329,95.414193
26.553078,95.677965
26.591248,95.698015
26.599853,95.713417
26.608583,95.799113
26.662857,95.834307
26.680967,95.858983
26.683448,96.094161
26.690705,96.120248
26.705922,96.258354
26.707990,96.287957
26.776803,96.362191
26.817727,96.388282
26.821446,96.478929
26.832873,96.548644
26.854873,96.549615
26.881633,96.613662
26.887772,96.618852
26.896137,96.623702
26.902565,96.636491
26.903158,96.653618
26.920210,96.664174
26.939007,96.752752
27.010572,96.797812
27.013842,96.936492
27.019531,97.106673
27.031398,97.155272
27.041805,97.164848
27.088301,97.171990
27.108117,97.215819
27.116825,97.280075
27.119410,97.369849
27.120450,97.553191
27.136874,97.564659
27.184377,97.725705
27.207853,97.765596
27.209816,97.791944
27.224164,97.804804
27.240917,97.848823
27.254257,97.955745
27.280291,97.962599
27.286977,98.002221
27.292296,98.028683
27.368385,98.042259
27.407724,98.087707
27.411939,98.211326
27.421407,98.266995
27.441288,98.290884
27.450081,98.386435
27.463776,98.505994
27.485943,98.555026
27.504531,98.809882
27.507995,98.865293
27.516729,98.930876
27.526557,98.957829
27.557177,98.973849
27.565272,99.147258
27.565723,99.187960
27.585500,99.200905
27.593095,99.223008
27.609496,99.241482
27.615219,99.258699
27.618861,99.338717
27.623596,99.359697
27.653510,99.393667
27.670675,99.412010
27.675061,99.426333
27.679883,99.740919
27.684262,99.938726
27.749206,100.103631
27.750873,100.111923
27.754227,100.196133
27.768952,100.225381
27.772294,100.286962
27.788284,100.303479
27.795035,100.381400
27.814473,100.485423
27.822573,100.495411
27.831907,100.659812
27.837134,100.696307
27.837551,100.722086
27.839389,100.744050
27.865073,100.832479
27.868796,101.012370
27.887123,101.159481
27.894677,101.175809
27.901020,101.266522
27.901205,101.370883
27.910765,101.394482
27.920579,101.520294
27.942127,101.605755
27.942965,101.665789
27.946342,101.762739
27.965487,101.769816
27.967623,101.786226
27.972562,101.854554
27.978742,102.066617
27.982735,102.142039
27.984799,102.168954
27.996761,102.195648
28.006168,102.275900
28.032328,102.305271
28.033350,102.313068
28.041471,102.434957
28.047330,102.476839
28.060067,102.523472
28.091850,102.623929
28.126632,102.654296
28.130611,102.731832
28.143122,102.748592
28.143976,102.873059
28.144520,102.928020
28.175705,102.965228
28.178712,102.976297
28.204592,103.094476
28.224020,103.230026
28.250702,103.243264
28.254941,103.301062
28.309803,103.494478
28.320631,103.637008
28.326527,103.759984
28.331180,103.822988
28.356921,103.829627
28.369869,103.938050
28.403332,103.940548
28.413448,103.955168
28.425873,104.167994
28.452561,104.223136
28.466010,104.281110
28.485658,104.319163
28.498503,104.369919
28.521720,104.439026
28.537347,104.521000
28.539409,104.540722
28.546491,104.665345
28.552473,104.754338
28.552615,104.813334
28.593353,104.814835
28.595032,104.817232
28.598539,104.881069
28.622739,104.899711
28.645755,104.903932
28.657953,105.004130
28.664117,105.033078
28.669017,105.042945
28.669256,105.102781
28.672909,105.128547
28.710382,105.317350
28.711995,105.373250
28.783561,105.395456
28.841994,105.472399
28.853254,105.505038
28.854320,105.532762
28.859136,105.653217
28.888245,105.663226
28.922815,105.809337
28.955814,106.236640
28.973055,106.456373
28.981573,106.493752
28.990803,106.642057
29.012024,106.668622
29.026281,106.688468
29.042070,106.707508
29.058324,106.722589
29.069865,106.832169
29.075472,106.853654
29.082139,106.871126
29.113771,106.911116
29.146971,106.948336
29.148206,106.988545
29.201275,107.026395
29.202895,107.218635
29.217955,107.233325
29.226204,107.261988
29.253652,107.351457
29.257552,107.472455
29.284697,107.488243
29.286538,107.490612
29.356493,107.539546
29.366916,107.539580
29.391547,107.558115
29.399114,107.558238
29.415129,107.595669
29.426595,107.667225
29.434099,107.863363
29.475225,108.117308
29.486817,108.270854
29.495015,108.306372
29.500537,108.449456
29.556390,108.456413
29.577825,108.469608
29.583426,108.475399
29.585695,108.532415
29.586074,108.662099
29.593334,108.826016
29.596948,108.828265
29.598106,108.863173
29.615428,108.975139
29.620595,108.977225
29.629114,108.981312
29.635616,109.089377
29.637757,109.284057
29.654515,109.542833
29.666910,109.669939
29.670519,109.810398
29.676667,109.930631
29.694617,110.262184
29.706513,110.265245
29.707434,110.340199
29.742441,110.413766
29.749445,110.485048
29.756143,110.533441
29.761001,110.639513
29.791214,110.683910
29.792680,110.890056
29.804092,111.060641
29.805470,111.083130
29.835827,111.149851
29.837516,111.222869
29.845951,111.243858
29.848560,111.247135
29.865796,111.369353
29.876664,111.531552
29.878782,111.534073
29.924391,111.615843
29.927621,111.768400
29.936647,111.778074
29.946237,112.044270
29.951716,112.119326
29.965232,112.228006
29.968760,112.730989
29.991647,112.844596
29.992657,112.924399
30.091295,112.968117
30.105657,113.108104
30.126560,113.129850
30.130622,113.396384
30.133508,113.460264
30.167321,113.701939
30.168261,113.762561
30.168622,113.781287
30.171846,113.915382
30.186157,113.981882
30.210299,114.007046
30.212140,114.023076
30.225103,114.250337
30.233993,114.300051
30.236919,114.491818
30.246180,114.510882
30.261396,114.708399
30.290591,114.733297
30.295092,114.890865
30.300208,115.190068
30.317686,115.215597
30.325136,115.237996
30.358744,115.258899
30.407804,115.264171
30.413589,115.274483
30.415038,115.492204
30.468650,115.745444
30.473777,116.195484
30.492278,116.210890
30.495263,116.402625
30.502594,116.656127
30.502962,116.669416
30.515633,116.685172
30.518657,116.815708
30.561046,117.054664
30.585022,117.160923
30.588451,117.178820
30.590316,117.246631
30.600149,117.446187
30.612076,117.551515
30.620152,117.652979
30.667133,117.990921
30.669234,118.171955
30.688508,118.249571
30.693203,118.279187
30.716488,118.322658
30.718744,118.502784
30.719228,118.661578
30.739063,119.045503
30.749337,119.054834
30.789158,119.358695
30.798795,119.404749
30.800038,119.546439
30.816109,119.940679
30.822557,119.960951
30.848084,119.963286
30.859737,120.174822
30.874382,120.307134
30.883492,120.559260
30.957127,121.074809
30.959591,121.079493
30.961933,121.321252
30.978394,121.442161
30.979956,122.180399
30.980068,122.314655
30.994147,122.453255
31.006743,122.752752
31.018428,122.876289
31.027099,122.921745
31.039473,122.963737
31.051269,123.193124
31.055723,123.589482
31.060953,123.795906
31.065330,124.025261
31.068217,124.767865
31.068233,124.797946
31.070296,125.074829
31.071594,125.089587
31.080059,125.093574
31.085423,125.635342
31.090399,125.665158
31.092031,125.681549
31.101192,126.108730
31.128372,126.268950
31.181509,126.425400
31.196129,126.892889
31.197136,126.947610
31.202873,128.093966
31.231676,128.115344
31.240182,128.155450
31.275047,128.751211
31.286924,128.956812
31.290024,129.285819
31.292450,129.298797
31.295990,129.612913
31.321839,129.647699
31.329662,129.861796
31.335839,131.527915
31.351947,132.053512
31.360797,132.055968
31.362884,133.342224
31.363690,141.876722
31.371763,141.919788
31.388948,145.905052
31.398342,148.843443
31.419463,149.196365
31.422859,275.807936
31.434663,334.515818
31.440002,1200.001107
31.448938,1200.001132
31.518981,1200.001140
31.521412,1200.001165
31.545071,1200.001165
31.589033,1200.001191
31.629383,1200.001217
31.643533,1200.001223
31.646537,1200.001227
31.647227,1200.001239
31.650208,1200.001252
31.652426,1200.001252
31.691149,1200.001257
31.701427,1200.001258
31.702186,1200.001259
31.704621,1200.001269
31.726221,1200.001271
31.730575,1200.001276
31.806519,1200.001280
31.808810,1200.001289
31.813528,1200.001295
31.821878,1200.001300
31.855748,1200.001302
31.872126,1200.001306
31.902833,1200.001308
31.919798,1200.001310
31.931240,1200.001314
31.936063,1200.001314
31.939976,1200.001324
31.966530,1200.001330
31.974984,1200.001335
31.975818,1200.001339
31.980552,1200.001340
31.986558,1200.001347
32.012184,1200.001348
32.022354,1200.001350
32.022983,1200.001359
32.048446,1200.001360
32.064040,1200.001369
32.085816,1200.001371
32.099246,1200.001371
32.106801,1200.001373
32.124911,1200.001379
32.144046,1200.001379
32.155264,1200.001380
32.161568,1200.001399
32.165713,1200.001402
32.170386,1200.001411
32.175236,1200.001413
32.183458,1200.001423
32.208036,1200.001425
32.210154,1200.001428
32.230904,1200.001428
32.245307,1200.001439
32.274105,1200.001440
32.285600,1200.001441
32.356707,1200.001446
32.357825,1200.001455
32.361424,1200.001458
32.371014,1200.001462
32.371438,1200.001465
32.373968,1200.001476
32.387232,1200.001477
32.388526,1200.001478
32.415517,1200.001479
32.426871,1200.001482
32.434293,1200.001487
32.471113,1200.001488
32.494663,1200.001495
32.535419,1200.001497
32.565218,1200.001504
32.573205,1200.001508
32.589253,1200.001510
32.664607,1200.001510
32.672305,1200.001514
32.696523,1200.001515
32.706424,1200.001516
32.717952,1200.001517
32.723295,1200.001521
32.746985,1200.001521
32.749568,1200.001526
32.754902,1200.001535
32.762304,1200.001551
32.770927,1200.001554
32.771180,1200.001556
32.798849,1200.001556
32.799694,1200.001557
32.849171,1200.001558
32.914323,1200.001562
32.918361,1200.001566
32.928952,1200.001571
32.953400,1200.001575
32.972122,1200.001577
33.013023,1200.001579
33.052542,1200.001580
33.084337,1200.001584
33.088782,1200.001584
33.096654,1200.001589
33.101061,1200.001590
33.150535,1200.001590
33.159749,1200.001594
33.188649,1200.001598
33.195000,1200.001598
33.213860,1200.001604
33.214049,1200.001611
33.219385,1200.001615
33.219504,1200.001621
33.266781,1200.001629
33.269402,1200.001630
33.288779,1200.001634
33.295896,1200.001635
33.350078,1200.001635
33.350265,1200.001635
33.360241,1200.001640
33.365748,1200.001642
33.382512,1200.001647
33.383371,1200.001648
33.393783,1200.001656
33.405203,1200.001676
33.428158,1200.001677
33.434648,1200.001677
33.442975,1200.001681
33.456000,1200.001683
33.465364,1200.001688
33.472818,1200.001697
33.515589,1200.001699
33.517955,1200.001711
33.560178,1200.001714
33.566589,1200.001715
33.635764,1200.001717
33.658962,1200.001721
33.684452,1200.001725
33.712499,1200.001725
33.748735,1200.001729
33.753107,1200.001730
33.783128,1200.001738
33.787995,1200.001740
33.794135,1200.001743
33.799710,1200.001752
33.808569,1200.001756
33.834858,1200.001760
33.837352,1200.001762
33.850037,1200.001771
33.884208,1200.001775
33.902215,1200.001777
33.909006,1200.001778
33.910660,1200.001781
33.910875,1200.001791
33.918366,1200.001791
33.921361,1200.001793
33.958856,1200.001795
33.977763,1200.001799
34.019025,1200.001800
34.055370,1200.001807
34.060664,1200.001810
34.080281,1200.001821
34.093377,1200.001830
34.097568,1200.001830
34.102993,1200.001833
34.110959,1200.001835
34.120419,1200.001844
34.133386,1200.001851
34.140904,1200.001852
34.141469,1200.001853
34.152430,1200.001866
34.159909,1200.001869
34.225509,1200.001875
34.237647,1200.001882
34.255216,1200.001885
34.298543,1200.001893
34.309171,1200.001903
34.337565,1200.001907
34.398650,1200.001911
34.417314,1200.001915
34.421598,1200.001922
34.431596,1200.001941
34.460944,1200.001942
34.469066,1200.001953
34.470192,1200.001958
34.485021,1200.001959
34.523696,1200.001976
34.555966,1200.001978
34.561927,1200.001979
34.634603,1200.001979
34.677862,1200.001981
34.697441,1200.001983
34.740260,1200.001984
34.766469,1200.002002
34.815232,1200.002004
34.825374,1200.002009
34.843192,1200.002017
34.850528,1200.002023
34.894916,1200.002028
34.902102,1200.002028
34.918181,1200.002031
34.997483,1200.002037
35.004797,1200.002037
35.016890,1200.002041
35.068015,1200.002045
35.102205,1200.002068
35.107409,1200.002089
35.121019,1200.002095
35.134454,1200.002107
35.143538,1200.002115
35.150743,1200.002124
35.180373,1200.002144
35.182845,1200.002146
35.183477,1200.002152
35.190345,1200.002169
35.202240,1200.002197
35.206186,1200.002200
35.218853,1200.002204
35.257104,1200.002206
35.301966,1200.002214
35.316485,1200.002242
35.348652,1200.002248
35.375804,1200.002254
35.473021,1200.002268
35.527959,1200.002272
35.534796,1200.002279
35.572159,1200.002302
35.584877,1200.002304
35.613061,1200.002326
35.622811,1200.002356
35.641751,1200.002356
35.642083,1200.002357
35.669830,1200.002364
35.672087,1200.002367
35.685676,1200.002379
35.702227,1200.002394
35.727582,1200.002399
35.758833,1200.002418
35.818300,1200.002429
35.825810,1200.002434
35.857851,1200.002450
35.941859,1200.002463
35.960294,1200.002469
36.009831,1200.002477
36.041983,1200.002486
36.045864,1200.002497
36.078637,1200.002502
36.100109,1200.002537
36.140952,1200.002543
36.150380,1200.002547
36.167737,1200.002554
36.183365,1200.002600
36.191123,1200.002603
36.207689,1200.002607
36.244773,1200.002613
36.247341,1200.002621
36.273615,1200.002653
36.343551,1200.002659
36.362721,1200.002682
36.378820,1200.002697
36.492166,1200.002698
36.528206,1200.002737
36.584990,1200.002739
36.638661,1200.002769
36.671106,1200.002770
36.679082,1200.002772
36.815639,1200.002780
36.839746,1200.002787
36.861443,1200.002789
36.902240,1200.002801
36.933379,1200.002809
37.044620,1200.002813
37.060935,1200.002815
37.086818,1200.002818
37.134759,1200.002834
37.453423,1200.002860
37.473195,1200.002861
37.521533,1200.002869
37.522160,1200.002885
37.524401,1200.002895
37.567097,1200.002902
37.600100,1200.002907
37.650780,1200.002936
37.666788,1200.002945
37.755055,1200.002948
37.818368,1200.002949
37.910782,1200.002983
37.982956,1200.002992
38.047633,1200.003011
38.064884,1200.003015
38.142254,1200.003030
38.344414,1200.003031
38.346730,1200.003088
38.458335,1200.003090
38.463228,1200.003098
38.640493,1200.003099
38.700355,1200.003111
38.792134,1200.003115
38.845001,1200.003123
38.878280,1200.003154
38.929918,1200.003158
38.947591,1200.003163
39.031155,1200.003178
39.048592,1200.003205
39.113882,1200.003224
39.270334,1200.003234
39.282231,1200.003237
39.411455,1200.003257
39.512414,1200.003271
39.565813,1200.003273
39.842845,1200.003283
39.940409,1200.003306
40.002474,1200.003315
40.029919,1200.003316
40.032884,1200.003316
40.085557,1200.003317
40.168637,1200.003318
40.259163,1200.003331
40.465960,1200.003340
40.629360,1200.003342
40.791716,1200.003343
40.950907,1200.003361
41.008247,1200.003366
41.305871,1200.003370
41.541154,1200.003372
41.598993,1200.003377
41.655677,1200.003388
41.760871,1200.003392
41.873063,1200.003393
41.925219,1200.003394
41.937388,1200.003397
42.019739,1200.003399
42.088645,1200.003417
42.159774,1200.003420
42.334199,1200.003424
42.468831,1200.003427
42.905270,1200.003433
42.956653,1200.003439
43.375770,1200.003440
43.522167,1200.003450
43.528088,1200.003458
43.886399,1200.003460
43.932888,1200.003475
43.976921,1200.003489
44.201831,1200.003490
44.249563,1200.003497
44.324169,1200.003509
44.985849,1200.003526
44.986094,1200.003541
45.302568,1200.003555
45.547641,1200.003562
47.224865,1200.003585
47.252725,1200.003587
48.617356,1200.003587
48.972375,1200.003591
48.980480,1200.003619
49.143882,1200.003631
49.155400,1200.003642
50.178193,1200.003654
51.125379,1200.003662
51.378041,1200.003675
51.388579,1200.003678
51.975959,1200.003685
53.170143,1200.003687
54.263013,1200.003692
55.317937,1200.003696
55.903918,1200.003700
56.024795,1200.003704
56.222203,1200.003707
56.274517,1200.003710
56.717984,1200.003711
56.947500,1200.003715
57.030569,1200.003721
57.147721,1200.003746
57.358346,1200.003747
57.625033,1200.003747
57.785188,1200.003752
60.432112,1200.003752
60.744326,1200.003756
61.992589,1200.003764
62.026116,1200.003768
62.452882,1200.003771
62.890992,1200.003783
63.430605,1200.003786
63.732024,1200.003789
65.746510,1200.003791
66.029544,1200.003794
66.524481,1200.003799
67.298605,1200.003800
67.944171,1200.003807
68.603192,1200.003809
68.971586,1200.003809
69.658156,1200.003817
69.760356,1200.003830
71.674800,1200.003830
71.822043,1200.003834
72.283724,1200.003837
72.388014,1200.003845
73.447532,1200.003858
74.266491,1200.003869
74.518465,1200.003875
75.041714,1200.003876
75.363173,1200.003885
76.168961,1200.003890
76.247451,1200.003893
77.037891,1200.003896
78.304060,1200.003907
80.218612,1200.003908
80.722693,1200.003916
81.129836,1200.003917
81.349995,1200.003918
81.805065,1200.003929
83.476792,1200.003936
83.595867,1200.003937
84.127958,1200.003939
84.190725,1200.003941
85.599543,1200.003943
87.329187,1200.003954
90.054086,1200.003955
91.988501,1200.003957
92.358506,1200.003959
92.611464,1200.003960
93.707328,1200.003961
94.397997,1200.003962
95.100063,1200.003970
96.111277,1200.003980
97.375287,1200.003981
97.686214,1200.003986
97.882521,1200.003986
100.057485,1200.003991
100.384688,1200.003992
101.529240,1200.004003
101.591775,1200.004003
102.435448,1200.004013
103.142577,1200.004014
103.199855,1200.004018
104.588819,1200.004021
104.645281,1200.004021
105.326777,1200.004037
105.404148,1200.004038
107.988399,1200.004049
108.915038,1200.004054
109.238326,1200.004070
109.525646,1200.004093
109.531996,1200.004094
109.696653,1200.004094
110.023156,1200.004110
110.048698,1200.004134
110.464610,1200.004148
114.970574,1200.004149
116.171381,1200.004150
117.015686,1200.004182
117.537714,1200.004184
118.377172,1200.004202
118.763583,1200.004203
119.327985,1200.004203
119.975131,1200.004223
120.531234,1200.004225
120.649513,1200.004232
122.009277,1200.004233
123.103930,1200.004233
123.194466,1200.004235
123.822158,1200.004239
124.294292,1200.004243
124.933889,1200.004246
125.560106,1200.004247
125.861209,1200.004259
126.364219,1200.004262
126.438219,1200.004274
126.911118,1200.004276
127.705939,1200.004276
128.721197,1200.004285
129.206330,1200.004292
130.453713,1200.004307
131.018733,1200.004316
131.693512,1200.004317
132.838043,1200.004325
133.687098,1200.004327
133.984300,1200.004333
137.435443,1200.004341
137.758590,1200.004342
137.850801,1200.004385
137.977284,1200.004392
138.239448,1200.004396
139.807907,1200.004397
140.756017,1200.004404
142.047175,1200.004409
143.333491,1200.004415
143.898471,1200.004423
146.728829,1200.004430
146.730999,1200.004489
146.887428,1200.004498
148.368949,1200.004506
149.180931,1200.004517
150.814242,1200.004521
151.222686,1200.004546
151.366500,1200.004561
151.840636,1200.004581
152.891656,1200.004612
153.259035,1200.004636
153.645583,1200.004641
153.729037,1200.004644
154.453552,1200.004671
155.100060,1200.004729
155.332965,1200.004797
156.575732,1200.004832
157.795177,1200.004845
158.097953,1200.004846
158.116987,1200.004851
158.156656,1200.004872
158.694182,1200.004875
159.077714,1200.004880
159.784756,1200.004881
160.337419,1200.004902
161.241572,1200.004904
161.257561,1200.004928
161.855848,1200.004932
162.590351,1200.004953
162.749189,1200.004961
167.132091,1200.004963
167.758037,1200.004968
169.089590,1200.004976
169.353758,1200.004978
169.766412,1200.005049
170.769265,1200.005081
171.368568,1200.005091
171.476587,1200.005105
172.112956,1200.005114
172.836730,1200.005122
173.023134,1200.005140
173.896978,1200.005141
176.209956,1200.005174
176.367975,1200.005198
176.711927,1200.005198
176.896853,1200.005203
176.964951,1200.005216
177.507527,1200.005230
179.255614,1200.005295
179.870764,1200.005299
181.604799,1200.005320
182.118714,1200.005321
183.927237,1200.005327
184.502247,1200.005334
184.801723,1200.005349
185.479402,1200.005381
186.312167,1200.005382
186.888613,1200.005383
188.234683,1200.005415
189.134854,1200.005416
189.757148,1200.005417
190.768935,1200.005462
191.098103,1200.005532
192.072199,1200.005622
193.376987,1200.005631
193.874263,1200.005642
195.525990,1200.005649
195.604498,1200.005662
197.194374,1200.005688
199.760168,1200.005725
199.851406,1200.005750
199.967244,1200.005750
200.201263,1200.005778
200.482260,1200.005838
200.704475,1200.005849
202.233041,1200.005870
202.427427,1200.005871
202.808313,1200.005886
202.862777,1200.005891
204.250987,1200.005919
204.254901,1200.005950
206.176539,1200.005959
208.561560,1200.005962
209.032858,1200.005970
210.094637,1200.005983
210.454923,1200.005984
211.017902,1200.005994
212.172151,1200.006052
212.926325,1200.006071
213.466091,1200.006166
217.673923,1200.006199
219.413767,1200.006241
224.007268,1200.006267
224.247582,1200.006268
226.394716,1200.006306
226.643138,1200.006451
227.622769,1200.006501
228.114398,1200.006540
228.249982,1200.006549
229.244910,1200.006551
229.965777,1200.006586
230.150016,1200.006596
230.810041,1200.006667
231.111374,1200.006674
231.578878,1200.006690
233.749669,1200.006695
234.248049,1200.006732
235.257826,1200.006746
236.371827,1200.006761
236.922696,1200.006770
237.179400,1200.006778
237.890816,1200.006796
244.093245,1200.006824
246.266308,1200.006835
250.035409,1200.006841
250.208257,1200.006888
253.216860,1200.006902
254.454980,1200.007033
256.237595,1200.007060
258.125730,1200.007080
258.638230,1200.007081
258.763888,1200.007232
259.205072,1200.007289
260.539546,1200.007335
261.832073,1200.007353
262.241229,1200.007394
262.330497,1200.007623
262.485138,1200.007666
263.396902,1200.007753
264.851776,1200.007823
266.309219,1200.007882
266.489766,1200.007903
266.846569,1200.007908
267.722306,1200.008006
268.156125,1200.008213
268.902536,1200.008214
269.192154,1200.008239
271.695006,1200.008421
273.785988,1200.008446
274.035796,1200.008523
275.219795,1200.008571
275.426508,1200.008624
275.496973,1200.008697
275.509776,1200.008860
275.615419,1200.008880
276.674950,1200.009172
276.881400,1200.009419
278.041501,1200.009766
280.228039,1200.010504
281.399167,1200.010871
282.003434,1200.011073
282.275895,1200.011792
282.851922,1200.011811
283.760611,1200.012864
289.140550,1200.013498
289.300133,1200.013639
290.046433,1200.014193
290.178036,1200.014361
292.486676,1200.014421
292.798052,1200.014818
293.170264,1200.016209
295.006253,1200.016609
295.883201,1200.016838
298.270984,1200.019448
298.577538,1200.020088
299.872072,1200.021729
299.981320,1200.022447
300.872800,1200.028680
300.999806,1200.036205
301.569182,1200.037412
302.737991,1200.041894
303.807953,1200.043760
303.931791,1200.045823
304.087958,1200.052890
304.929773,1200.059959
308.074215,1200.060369
308.323672,1200.078753
309.283006,1200.084345
309.861298,1200.086424
310.058153,1200.089666
312.189352,1200.097535
313.228835,1200.108862
313.339762,1200.111276
314.547111,1200.122793
314.578488,1200.128135
316.096639,1200.130622
317.143082,1200.136434
319.464479,1200.151009
321.134538,1200.179541
323.598033,1200.197537
328.661742,1200.219476
330.942618,1200.226341
332.751807,1200.239020
332.862376,1200.239829
334.053957,1200.247185
336.705589,1200.284308
337.061310,1200.296514
337.404268,1200.315069
343.603879,1200.320571
344.635915,1200.321281
344.673890,1200.321336
346.235440,1200.330821
347.033090,1200.341551
348.982912,1200.354315
349.080718,1200.400752
351.938470,1200.409283
352.527156,1200.418244
358.339723,1200.418507
358.502519,1200.426204
358.541323,1200.452324
358.685142,1200.471195
360.685453,1200.482560
362.690821,1200.510358
363.633298,1200.549586
365.446635,1200.576715
365.581196,1200.607772
366.147609,1200.611194
366.317124,1200.611779
369.655621,1200.630553
369.719089,1200.635901
369.920108,1200.656129
370.616677,1200.669327
373.523796,1200.670146
374.019118,1200.676205
378.149862,1200.699498
379.816795,1200.708575
382.986398,1200.743533
383.814790,1200.771469
384.753507,1200.876775
384.877524,1200.893699
392.869010,1200.895151
399.728943,1200.897084
400.242939,1200.900620
409.100554,1200.985799
410.576891,1200.991607
415.587767,1201.024411
416.771789,1201.085909
422.917752,1201.150008
428.502164,1201.182328
429.494430,1201.195438
437.435735,1201.196364
450.602961,1201.207465
453.820018,1201.215442
487.088911,1201.272625
500.122439,1201.428780
528.106429,1201.493385
530.680185,1201.494780
535.836817,1201.500670
550.895990,1201.567819
593.155762,1201.621501
598.544596,1201.633352
605.985639,1201.653078
641.222311,1201.686062
673.711559,1201.756068
693.093911,1201.795214
694.213736,1201.875207
712.060629,1201.905342
724.219247,1201.914335
738.370375,1201.926311
744.805090,1201.939212
756.410116,1201.949719
780.692747,1201.992029
790.176641,1202.098454
791.769753,1202.140834
817.440337,1202.188175
840.257638,1202.370685
869.847175,1202.546016
877.071792,1202.651578
992.967485,1204.356311
1025.513940,1220.838313


==> plots/data/diamonds/gurobi/diamonds_gurobi_01001.csv <==
ocr,wocr
0.005160,0.000000
0.005205,0.000000
0.005206,0.000000
0.005216,0.000000
0.005217,0.000000
0.005235,0.000000
0.005236,0.000000
0.005253,0.000000
0.005257,0.000000
0.005258,0.000000
0.005267,0.000000
0.005267,0.000000
0.005270,0.000000
0.005273,0.000000
0.005313,0.000000
0.005315,0.000000
0.005322,0.000000
0.005341,0.000000
0.005343,0.000000
0.005608,0.000000
0.005632,0.000000
0.005678,0.000000
0.005678,0.000000
0.005686,0.000000
0.005725,0.000000
0.005727,0.000000
0.005727,0.000000
0.005736,0.000000
0.005744,0.000000
0.005762,0.000000
0.005763,0.000000
0.005775,0.000000
0.005789,0.000000
0.005802,0.000000
0.005813,0.000000
0.005826,0.000000
0.005848,0.000000
0.005857,0.000000
0.005858,0.000000
0.005884,0.000000
0.005887,0.000000
0.005918,0.000000
0.005977,0.000000
0.006204,0.000000
0.006221,0.000000
0.006228,0.000000
0.006239,0.000000
0.006242,0.000000
0.006245,0.000000
0.006259,0.000000
0.006261,0.000000
0.006276,0.000000
0.006291,0.000000
0.006298,0.000000
0.006303,0.000000
0.006307,0.000000
0.006309,0.000000
0.006322,0.000000
0.006324,0.000000
0.006326,0.000000
0.006327,0.000000
0.006329,0.000000
0.006336,0.000000
0.006349,0.000000
0.006356,0.000000
0.006359,0.000000
0.006415,0.000000
0.006418,0.000000
0.006424,0.000000
0.006442,0.000000
0.006444,0.000000
0.006456,0.000000
0.006460,0.000000
0.006462,0.000000
0.006510,0.000000
0.006570,0.000000
0.006610,0.000000
0.006682,0.000000
0.006684,0.000000
0.006698,0.000000
0.007387,0.000000
0.007435,0.000000
0.007512,0.000000
0.007636,0.000000
0.007694,0.000000
0.007700,0.000000
0.007717,0.000000
0.007737,0.000000
0.007747,0.000000
0.007747,0.000000
0.007748,0.000000
0.007755,0.000000
0.007786,0.000000
0.007797,0.000000
0.007819,0.000000
0.007827,0.000000
0.007843,0.000000
0.007854,0.000000
0.007886,0.000000
0.007893,0.000000
0.007934,0.000000
0.007937,0.000000
0.007940,0.000000
0.007959,0.000000
0.007962,0.000000
0.007965,0.000000
0.007965,0.000000
0.007976,0.000000
0.007977,0.000000
0.007979,0.000000
0.007991,0.000000
0.007992,0.000000
0.008004,0.000000
0.008006,0.000000
0.008009,0.000000
0.008010,0.000000
0.008011,0.000000
0.008013,0.000000
0.008021,0.000000
0.008024,0.000000
0.008028,0.000000
0.008031,0.000000
0.008033,0.000000
0.008040,0.000000
0.008043,0.000000
0.008046,0.000000
0.008053,0.000000
0.008063,0.000000
0.008071,0.000000
0.008071,0.000000
0.008078,0.000000
0.008085,0.000000
0.008088,0.000000
0.008091,0.000000
0.008096,0.000000
0.008097,0.000000
0.008097,0.000000
0.008109,0.000000
0.008109,0.000000
0.008147,0.000000
0.008162,0.000000
0.008204,0.000000
0.008217,0.000000
0.008233,0.000000
0.008243,0.000000
0.008273,0.000000
0.008283,0.000000
0.008309,0.000000
0.008316,0.000000
0.008318,0.000000
0.008324,0.000000
0.008353,0.000000
0.008365,0.000000
0.008368,0.000000
0.008384,0.000000
0.008392,0.000000
0.008394,0.000000
0.008397,0.000000
0.008400,0.000000
0.008410,0.000000
0.008416,0.000000
0.008423,0.000000
0.008423,0.000000
0.008433,0.000000
0.008435,0.000000
0.008440,0.000000
0.008445,0.000000
0.008448,0.000000
0.008449,0.000000
0.008452,0.000000
0.008458,0.000000
0.008476,0.000000
0.008476,0.000000
0.008483,0.000000
0.008492,0.000000
0.008513,0.000000
0.008530,0.000000
0.008543,0.000000
0.008552,0.000000
0.008557,0.000000
0.008563,0.000000
0.008566,0.000000
0.008571,0.000000
0.008585,0.000000
0.008596,0.000000
0.008610,0.000000
0.008622,0.000000
0.008640,0.000000
0.008644,0.000000
0.008645,0.000000
0.008663,0.000000
0.008665,0.000000
0.008669,0.000000
0.008689,0.000000
0.008700,0.000000
0.008704,0.000000
0.008712,0.000000
0.008728,0.000000
0.008730,0.000000
0.008734,0.000000
0.008736,0.000000
0.008738,0.000000
0.008739,0.000000
0.008751,0.000000
0.008775,0.000000
0.008778,0.000000
0.008779,0.000000
0.008781,0.000000
0.008785,0.000000
0.008795,0.000000
0.008800,0.000000
0.008805,0.000000
0.008831,0.000000
0.008842,0.000000
0.008847,0.000000
0.008863,0.000000
0.008871,0.000000
0.008882,0.000000
0.008885,0.000000
0.008932,0.000000
0.008937,0.000000
0.008956,0.000000
0.009023,0.000000
0.009062,0.005291
0.009082,0.005291
0.009136,0.006693
0.092408,0.257807
0.096955,0.362402
0.099196,0.400709
0.101453,0.432840
0.103228,0.465023
0.103749,0.496014
0.108118,1.290184
0.108546,1.428276
0.108557,1.527574
0.108640,1.617095
0.108808,1.787845
0.110929,1.997106
0.110985,2.174410
0.111706,2.538240
0.111738,2.961031
0.112415,3.090135
0.114186,3.267725
0.114319,3.281377
0.114950,3.820680
0.115429,5.113777
0.115443,5.137848
0.117555,6.001855
0.117817,6.474541
0.117987,7.210769
0.118689,7.526402
0.118800,7.914840
0.119859,8.248772
0.119971,8.262706
0.120241,8.383568
0.120526,9.049648
0.120559,10.647470
0.120794,10.985141
0.120849,11.003285
0.121042,11.338515
0.122110,11.417098
0.123594,11.691554
0.123748,11.712540
0.124294,12.287994
0.124819,13.041358
0.126455,13.368046
0.128112,13.512342
0.128273,14.241107
0.128657,14.630269
0.128869,15.044175
0.131572,15.452531
0.132397,16.549778
0.133424,16.818654
0.134137,16.842438
0.134848,17.653389
0.134901,18.122716
0.135650,18.328295
0.135754,18.629999
0.136013,18.658643
0.136694,18.818880
0.137727,18.858156
0.137786,19.388653
0.139694,19.830217
0.139747,20.425752
0.140660,21.198624
0.140945,21.299983
0.142187,21.831753
0.142969,22.784962
0.143311,22.863518
0.143498,24.364850
0.143793,24.979015
0.145770,25.703014
0.146165,26.503293
0.146207,26.640971
0.146403,26.837703
0.146500,27.248648
0.148355,27.517009
0.148802,27.731722
0.149154,27.814341
0.150246,28.348396
0.150642,28.821416
0.150856,29.154605
0.150900,29.216342
0.152563,29.800237
0.152689,30.120324
0.153093,30.351298
0.155233,30.657525
0.155410,31.328616
0.156471,31.353887
0.156508,31.433369
0.157415,31.655253
0.158783,31.687249
0.158898,32.448113
0.159050,32.697248
0.159561,33.321505
0.162713,33.498327
0.163859,33.967867
0.164641,34.747527
0.164943,35.024902
0.165571,35.050178
0.168452,35.055337
0.172195,35.136487
0.173166,35.225707
0.174333,35.864675
0.174980,35.865854
0.176052,36.018123
0.176214,36.065107
0.176310,36.264038
0.176328,36.715130
0.177774,36.789009
0.178609,36.932450
0.178937,37.257372
0.179667,37.429651
0.180468,38.884183
0.181198,38.988619
0.181490,39.410533
0.182187,39.683163
0.182650,39.901202
0.183085,40.419571
0.183965,40.663058
0.184214,40.886437
0.184352,40.973933
0.185349,41.521698
0.186294,41.547693
0.188050,42.674843
0.190795,42.737326
0.191986,42.996050
0.192706,43.007638
0.193583,43.886890
0.194043,43.898447
0.194174,43.981291
0.196453,44.359603
0.196673,45.040144
0.197222,45.232698
0.199326,45.509154
0.199421,45.693101
0.199475,45.881521
0.199516,46.075445
0.200038,46.432962
0.201827,46.714761
0.202110,47.487486
0.202215,48.435682
0.204113,48.998265
0.204339,49.126202
0.205005,50.080348
0.206405,50.375814
0.206987,50.528613
0.207229,50.881894
0.207856,50.894858
0.208265,51.235276
0.209292,51.296125
0.210313,51.398289
0.210528,51.949764
0.210716,52.147539
0.210722,52.633159
0.213964,52.853865
0.214438,52.917245
0.214519,53.108368
0.214997,53.465009
0.216622,53.640121
0.219120,53.737789
0.220010,53.827227
0.222215,54.450287
0.223610,54.678016
0.224886,54.726809
0.226016,54.937478
0.226846,55.302887
0.230301,55.349723
0.230959,55.629939
0.233086,55.924400
0.234706,56.222468
0.234750,56.478724
0.237760,56.490596
0.238652,56.499577
0.238850,57.472482
0.243817,57.706620
0.244366,57.940781
0.244640,58.528718
0.245873,58.647891
0.246458,59.365928
0.248522,59.390921
0.250499,59.468609
0.250966,62.052945
0.251153,62.247581
0.251872,62.555610
0.252607,62.763456
0.255041,65.002857
0.256223,65.081370
0.261883,65.678620
0.262416,67.217086
0.264631,68.319656
0.266079,68.884461
0.271224,68.935197
0.273355,69.531020
0.273862,70.302203
0.276332,70.460400
0.279044,71.701105
0.280465,72.536557
0.281285,72.684147
0.281684,72.791851
0.284721,73.498617
0.285591,73.819934
0.285793,75.077060
0.286379,76.266119
0.286754,76.527200
0.288196,76.690035
0.289200,77.027786
0.289752,77.037862
0.295355,79.024866
0.295383,79.266999
0.296693,79.440148
0.297206,79.843926
0.299425,79.934092
0.302661,80.055291
0.303257,80.056408
0.305685,80.207137
0.309022,80.364686
0.309154,81.197509
0.309531,81.930546
0.310110,82.299353
0.312611,84.866744
0.320843,85.052125
0.320930,87.623635
0.321887,88.155932
0.324439,88.725641
0.324605,88.787584
0.325965,91.021895
0.327484,91.253220
0.328591,92.501217
0.331097,92.868870
0.331250,93.282038
0.343547,93.453442
0.345433,94.608422
0.350638,94.917763
0.358163,96.734287
0.362446,97.352954
0.362834,98.203210
0.373460,98.528463
0.379618,99.007678
0.384870,99.147031
0.398819,99.240880
0.407518,101.703343
0.411502,101.747511
0.418890,102.311556
0.423105,102.639494
0.425032,102.819215
0.445822,104.025242
0.455478,105.337741
0.458904,105.615836
0.459094,109.507328
0.488650,109.640453
0.488949,109.696237
0.491063,111.441763
0.499096,112.347362
0.507964,112.523633
0.525266,113.318399
0.526235,113.986080
0.558142,114.132200
0.562499,114.553466
0.565431,114.671179
0.567051,114.986687
0.580190,115.174430
0.581868,115.285222
0.588917,115.614215
0.593044,116.104581
0.605935,116.930478
0.631740,117.819875
0.639767,117.888779
0.643837,118.920090
0.651153,120.045927
0.687922,120.414065
0.703397,120.636521
0.771638,120.687247
0.772353,121.215226
0.784507,121.780935
0.792723,121.983560
0.804056,122.831339
0.810194,123.117643
0.879063,123.390431
0.882278,124.207366
0.885728,124.226997
0.896429,125.543591
0.900974,126.141215
0.903230,126.327998
0.934375,126.563984
0.969184,126.674933
1.009385,126.903020
1.010831,127.118009
1.060486,127.775810
1.071798,127.780761
1.080041,127.819212
1.096825,127.879653
1.120994,127.952991
1.158137,128.303975
1.201736,128.469304
1.201848,129.108381
1.214845,129.673829
1.225851,130.779517
1.248723,131.967377
1.282781,132.107633
1.295428,133.015517
1.303614,134.080227
1.329591,134.274871
1.333715,134.762900
1.408881,136.100511
1.454248,137.188321
1.470856,137.199046
1.551146,137.997772
1.579209,138.658808
1.589972,139.642234
1.621927,140.566076
1.635079,140.581234
1.672657,142.985298
1.689681,143.537511
1.732320,143.626145
1.835571,144.831692
1.905480,145.787743
2.068560,146.291263
2.153245,147.219935
2.189352,147.860614
2.231011,147.955175
2.295318,148.276709
2.301978,149.000296
2.334175,150.089310
2.433958,151.931300
2.442311,152.086341
2.648599,152.104769
2.796725,152.108114
3.059173,152.433592
3.067746,154.517857
3.131975,154.981865
3.236327,155.513539
3.368896,155.830925
3.512276,156.540883
3.537389,157.389540
3.539726,157.526949
3.651875,157.800518
3.663044,160.270747
3.676596,160.608013
3.797791,160.778138
3.813275,160.866962
3.815263,162.367019
4.064797,162.496307
4.314419,163.988099
4.418121,164.606471
4.554375,165.604784
4.680795,165.620099
4.692838,166.853706
4.733497,167.171356
5.358125,167.913133
5.476880,168.251791
5.491650,171.729580
5.909480,171.984985
6.073155,174.427921
6.102670,175.155283
6.176974,175.303474
6.213892,175.945009
6.321036,176.024333
6.556803,177.040708
6.635425,177.870290
6.643429,178.326074
6.839309,179.172706
6.992172,179.445554
7.177295,180.056486
7.287914,180.386051
7.434178,182.125124
7.454216,182.790597
7.553298,183.121116
7.560017,183.725035
7.628162,184.016107
7.634350,185.004222
8.015903,185.876858
8.299026,186.185212
8.435468,186.723479
8.829587,187.053888
8.958389,187.840026
8.994303,187.879376
9.226156,189.454425
9.401114,190.209114
9.535597,190.672549
9.535661,190.890077
9.720388,190.923322
9.986915,193.681120
10.434981,196.981226
10.447835,199.239102
10.570634,199.285232
10.885786,199.931029
11.397566,200.037880
12.176109,200.511736
12.216929,200.754524
12.379812,202.385226
12.630774,202.748158
12.714240,204.399570
12.714468,205.070397
12.837967,205.620450
12.850789,205.851697
13.405370,206.718898
13.472444,207.971542
13.520097,208.607084
13.666552,209.946879
14.167163,210.398221
14.442928,212.530086
14.535224,212.858490
14.790992,213.212388
14.888242,215.019381
15.451753,215.494814
15.520650,215.914909
15.544711,217.841448
15.633969,219.537531
15.860433,219.939620
16.041242,221.283270
16.409682,222.358922
16.563153,223.550346
16.717681,223.676311
16.887379,223.881586
17.255884,225.083437
18.021875,231.430331
18.058239,231.608374
18.279254,231.743369
18.433881,232.487681
18.652746,233.375209
18.663375,234.086578
18.812285,234.587740
18.925362,237.575633
18.934083,237.738642
18.964235,237.911582
19.053509,238.430028
19.710692,238.940507
19.847817,238.980257
19.956488,239.255193
20.074081,239.349273
20.309587,239.517301
20.436014,242.028277
20.771862,242.253959
20.823668,244.967779
20.878500,245.066701
21.082996,248.925999
21.221136,250.416677
21.908541,251.207749
22.097112,252.398266
22.466858,252.626785
22.947679,255.239675
23.337485,255.298182
23.783627,256.234353
24.193513,257.261297
24.662102,257.268679
24.781613,257.887721
25.004263,258.761149
25.217113,259.106912
25.508366,259.928464
25.760022,260.672900
25.804481,260.883902
26.180983,262.213745
26.742280,262.339031
27.037834,264.187477
27.234296,265.374296
27.267130,266.046340
28.030870,266.130049
28.271843,266.432204
28.276299,267.819952
28.588605,269.143882
28.975494,269.630149
29.024030,270.315631
29.139888,270.566495
29.168494,271.451916
29.200426,271.765901
29.400298,272.054674
29.914888,272.155991
30.334781,273.462468
30.531476,273.623963
30.898199,273.667897
31.658832,275.056906
32.472827,277.873972
32.556177,279.299369
32.680510,280.029634
32.944612,281.345410
33.837954,281.716684
33.880960,282.079806
33.952657,282.481376
33.962026,282.685703
34.240955,283.010727
34.445260,283.796355
34.593601,284.182917
34.642601,284.317835
34.765080,284.935161
35.241208,285.489320
35.280075,285.816931
35.376440,287.288559
35.877553,287.570984
36.144029,289.294346
36.173918,291.378471
36.476080,293.779803
36.496398,295.075341
36.573317,295.491004
36.643429,295.706836
36.682913,296.146420
36.998343,296.271616
37.147126,299.053521
37.236512,302.089179
37.303326,305.632659
37.530996,305.989042
37.710475,307.503875
37.995008,310.459549
38.173235,310.719573
38.283083,310.743748
38.409481,311.503661
38.503166,312.598645
38.555116,317.360831
38.561230,319.878327
39.031067,321.025324
39.056738,321.750260
39.068561,323.743931
39.139355,324.138742
39.501955,325.174635
39.595039,325.345129
40.421538,327.221368
40.754189,328.487353
40.864906,329.156557
41.132941,329.157379
41.523780,329.386561
41.992962,330.805342
42.627665,333.691063
42.628525,335.431804
43.064850,335.696492
43.157016,335.923294
43.198747,338.836075
43.228250,341.605857
43.256638,341.916223
43.394870,342.601703
43.793780,343.418836
43.813817,344.110205
44.156376,344.285072
44.298879,344.453718
44.401188,344.944389
44.575016,345.518362
44.761986,345.911671
44.900929,347.398054
44.983173,347.417601
44.989906,349.958691
45.003223,351.116478
45.217208,352.557896
45.511407,353.502179
45.712153,353.634582
45.756730,353.931241
46.076599,355.258409
46.385750,356.855634
46.708046,357.203023
46.880541,358.208833
46.959800,358.261686
47.095331,359.184878
47.340618,359.563578
47.503390,364.332038
47.758702,365.251133
47.928886,366.134077
47.976801,367.413350
47.989716,368.001026
48.052785,375.851087
48.146938,375.900267
48.214257,376.728661
48.252657,378.709304
48.376081,380.342291
48.507743,380.347245
48.522429,382.816119
48.583762,384.339399
48.954502,384.817736
48.983915,384.883221
49.196768,386.174422
49.423540,386.349106
49.608227,387.153249
49.694003,388.048101
49.842965,388.254605
50.249360,388.409219
50.364547,388.743513
50.438382,389.408867
50.566107,390.721200
50.690649,393.427439
50.970234,394.230386
51.101698,395.774759
51.144508,397.251637
51.538426,397.986251
51.618665,398.656377
51.809264,399.036823
52.333142,399.455444
52.453134,400.518997
52.567376,401.891941
52.700367,403.908089
53.342503,406.086631
53.349938,407.053849
53.553467,407.412434
53.642975,407.908095
53.808740,408.388251
54.207279,408.846461
54.482235,408.863526
54.711796,411.675880
54.780415,413.323985
55.111064,413.453347
55.296394,414.176223
55.357074,414.623453
55.603134,414.637381
55.684978,414.959195
56.128760,415.154741
56.295797,418.012758
56.754968,418.129268
56.763356,419.013463
56.816136,420.938265
56.963285,421.037602
57.019912,421.354219
57.258603,422.602583
57.523902,424.707734
57.561701,425.643289
57.575896,426.722676
58.277313,427.047121
58.350109,428.752530
58.397761,430.725316
58.524198,432.357675
58.755857,432.472606
58.799083,432.551532
59.085099,432.813942
59.226469,435.567840
59.782422,436.586141
60.470257,438.627325
60.520435,439.451211
60.563993,443.553296
61.015324,446.185690
61.815002,447.400641
61.822205,447.699343
61.986534,447.894950
62.145326,449.068121
62.229418,449.448413
62.451631,450.761330
62.550756,452.184795
62.710467,452.635531
63.019385,454.482942
63.225902,454.860945
63.327282,454.934245
63.541881,456.801441
63.620223,457.081490
63.823802,457.390946
64.104404,457.431146
64.392905,457.924517
64.690607,458.075590
64.918067,459.100548
64.928831,459.815748
65.455326,460.324261
65.607836,460.784243
66.243061,462.063397
66.288304,465.779546
66.330995,467.959168
66.376185,468.056355
66.812059,468.580010
67.110497,470.114047
67.305126,471.697776
67.398843,473.323851
67.464702,473.897222
67.975683,474.045371
68.340440,474.104645
68.898117,474.674206
68.968088,476.732521
69.389173,477.598376
69.457332,479.238879
69.711152,479.295858
69.785909,481.014274
69.878902,481.675607
69.992471,483.257035
70.016098,484.246713
70.139648,485.907586
70.296386,486.682355
70.304378,488.158889
70.573653,488.427930
70.851495,488.664659
71.142390,488.806039
71.143259,490.569806
71.353653,492.400067
71.876939,493.500498
72.030861,494.909411
72.318843,498.848950
72.417856,499.184809
72.435649,499.321738
72.550745,500.692828
73.048219,501.103313
73.957204,502.169609
74.633831,502.983523
75.325270,504.308997
75.499342,504.867260
75.756186,505.698503
76.404668,506.380170
76.424304,506.475516
76.839961,506.515954
77.188429,506.827550
77.270356,508.452885
77.310270,510.575071
77.537676,510.606344
77.548757,510.995496
77.604944,511.082186
78.252770,514.643523
78.306413,518.346891
78.306735,518.415117
78.380064,518.724048
78.420656,520.118345
79.163612,520.201251
79.186238,520.421210
79.442341,520.506068
79.480804,520.874982
79.584102,521.167133
80.216773,522.755281
80.257552,522.801802
80.836199,523.452513
81.294597,524.178109
81.539856,524.558892
81.619751,525.003939
82.010881,525.018044
82.037299,526.312910
82.097928,526.499574
82.441167,526.917463
82.589070,528.329433
82.653310,530.538148
83.004660,531.926812
83.339118,534.216859
83.403693,537.759405
83.610891,538.799743
84.018661,539.512024
84.202352,539.950874
84.371723,540.235193
84.389376,541.307206
84.395892,542.106951
84.472472,542.189828
84.780873,542.334574
84.927004,542.341294
85.200058,542.584023
85.264223,543.751836
85.444208,550.309058
85.477580,552.026436
85.755755,553.473410
86.002090,553.986218
86.236147,555.630252
86.444364,555.895024
86.528895,557.130042
86.620374,557.786400
86.729045,559.186594
86.874228,560.324838
86.906159,560.467569
86.918501,566.896686
87.027411,570.956892
87.128230,571.379536
87.223298,571.448462
87.352613,573.282138
87.359929,573.528157
87.414402,574.990485
87.968943,575.316828
87.969498,576.633368
88.044603,577.691441
88.221461,579.501637
88.233137,582.608326
88.568951,583.691863
88.587796,586.096443
88.664527,589.791903
89.050941,594.488637
89.102271,595.298716
89.186149,597.413251
89.665166,598.379403
89.898009,600.666446
90.149421,600.790831
90.334602,601.677893
90.372822,604.749242
90.372965,606.285491
90.402185,606.417107
90.485569,606.656808
90.495912,607.201382
90.604274,614.270514
90.719501,614.926237
90.733799,615.584740
90.814028,616.027760
90.861079,618.164954
91.027988,618.505538
91.034978,618.803096
91.052682,621.511566
91.308014,622.265691
91.685692,622.626451
91.913067,623.787369
92.037548,624.345978
92.475068,626.333475
92.661329,626.801035
92.748459,630.459320
92.891379,630.537793
92.966392,631.558318
93.079937,632.844506
93.443041,634.994497
93.538950,636.054713
93.593505,636.883426
93.730308,639.806494
94.112998,640.077953
94.184769,649.066358
94.378114,652.661808
94.398985,653.334856
94.658134,654.251070
94.688962,658.810761
94.793242,661.272250
94.847583,662.403945
94.898219,662.424288
94.991032,663.041133
95.197381,663.163085
95.252514,664.742645
95.287534,671.303214
95.376600,671.825582
95.431642,673.075993
95.599431,676.328416
95.614410,677.561655
95.851663,677.745454
96.084792,679.605608
96.086987,679.805008
96.179970,682.461640
96.402880,686.343338
96.478770,686.449518
96.611586,690.930104
96.643496,694.400301
96.698178,695.610742
96.714034,696.296128
96.985160,698.847740
97.158816,706.808280
97.222104,711.441027
97.432953,715.647224
97.436017,729.702823
97.525150,737.335206
97.638306,738.658624
97.663047,741.612449
98.021479,742.920456
98.567402,744.706232
99.164461,753.352273
99.299876,757.363048
99.514695,771.999014
99.554115,773.334528
99.838176,778.105824
99.887126,786.702130
99.930712,787.377028
100.026370,792.645311
100.035015,797.194525
100.332306,812.744934
100.446248,841.264347
101.037105,845.693180
101.082660,846.937611
101.122229,853.685609
101.601007,854.578695
101.660201,896.906453
101.702586,898.661329
101.850949,908.368135
101.904192,938.889680
102.083775,951.412552
102.117231,969.646832
102.229117,990.039638
102.496679,1045.321734
102.601082,1068.685418
102.706051,1082.766106
102.720642,1089.718094
102.721537,1101.692594
102.729275,1125.237146
102.912438,1142.777277
103.419669,1175.246106
103.585967,1179.725048
103.595996,1200.001433
103.697947,1200.001499
103.705791,1200.001586
103.809337,1200.001653
103.917613,1200.001692
103.948473,1200.001743
104.032751,1200.001758
104.198218,1200.001769
104.226905,1200.001777
104.471987,1200.001800
104.544494,1200.001803
104.697269,1200.001811
104.736890,1200.001818
104.892054,1200.001828
105.031822,1200.001833
105.295176,1200.001848
105.613515,1200.001856
105.863760,1200.001861
105.987299,1200.001864
106.023073,1200.001865
106.122769,1200.001866
106.252400,1200.001885
106.365155,1200.001887
106.428181,1200.001894
106.580806,1200.001930
106.957988,1200.001936
107.005609,1200.001943
107.261887,1200.001944
107.680996,1200.001946
107.724713,1200.001949
108.458437,1200.001959
108.552421,1200.001961
108.928087,1200.001978
108.962449,1200.001981
109.026920,1200.001987
109.060170,1200.002009
109.101287,1200.002014
109.121061,1200.002015
109.246855,1200.002016
109.290994,1200.002036
109.538924,1200.002045
109.603540,1200.002069
109.741495,1200.002077
109.886290,1200.002079
110.131386,1200.002079
110.189743,1200.002083
110.442766,1200.002084
110.630541,1200.002090
110.703313,1200.002093
110.732507,1200.002094
110.840937,1200.002100
110.904005,1200.002108
111.217008,1200.002125
111.252413,1200.002128
111.346511,1200.002135
111.412284,1200.002140
111.803379,1200.002143
111.911630,1200.002144
111.931749,1200.002145
112.053638,1200.002150
112.100480,1200.002155
112.193247,1200.002155
112.222916,1200.002157
112.248138,1200.002163
112.637146,1200.002166
112.697465,1200.002167
112.736572,1200.002175
113.348042,1200.002177
113.499319,1200.002177
113.532679,1200.002195
113.689378,1200.002200
113.705637,1200.002211
114.019315,1200.002215
114.101709,1200.002219
114.149242,1200.002227
114.209586,1200.002232
114.573267,1200.002238
114.793655,1200.002243
115.190599,1200.002252
115.426932,1200.002255
115.587325,1200.002260
115.814292,1200.002261
116.007491,1200.002264
116.286256,1200.002266
116.562961,1200.002276
116.660641,1200.002292
116.840194,1200.002306
117.009680,1200.002308
117.064928,1200.002310
117.456116,1200.002328
117.741560,1200.002328
117.884911,1200.002353
117.946870,1200.002357
118.139556,1200.002363
118.186534,1200.002365
118.226680,1200.002369
118.821177,1200.002376
118.830696,1200.002395
119.833245,1200.002396
120.063597,1200.002400
120.288892,1200.002405
120.461823,1200.002406
121.652751,1200.002407
121.688548,1200.002409
121.709221,1200.002420
121.887817,1200.002436
122.014935,1200.002438
122.052910,1200.002440
122.059003,1200.002441
122.149533,1200.002449
122.244621,1200.002456
122.462769,1200.002461
122.559720,1200.002463
123.042913,1200.002477
123.060343,1200.002485
123.696672,1200.002497
123.793360,1200.002498
123.800836,1200.002500
123.825826,1200.002501
124.052126,1200.002502
124.224920,1200.002508
124.545793,1200.002513
125.030931,1200.002517
125.176127,1200.002517
125.280153,1200.002517
125.526216,1200.002525
125.577647,1200.002527
125.645950,1200.002530
125.664471,1200.002537
125.871218,1200.002539
125.950760,1200.002544
126.413045,1200.002551
127.025318,1200.002552
127.292308,1200.002552
127.646513,1200.002562
127.873338,1200.002578
127.976238,1200.002581
128.118903,1200.002592
128.210439,1200.002597
128.374829,1200.002598
128.970480,1200.002602
129.083596,1200.002602
129.087224,1200.002603
129.146786,1200.002613
129.572637,1200.002617
129.701316,1200.002632
130.674794,1200.002634
130.681882,1200.002640
131.086046,1200.002648
131.205788,1200.002652
131.360107,1200.002655
131.576449,1200.002655
131.589962,1200.002659
131.612490,1200.002660
131.738295,1200.002672
131.987611,1200.002686
132.056408,1200.002702
132.247396,1200.002716
132.535107,1200.002717
132.679799,1200.002726
132.807144,1200.002730
133.382680,1200.002732
133.483105,1200.002736
133.538142,1200.002745
133.767508,1200.002784
134.072386,1200.002786
134.110360,1200.002787
134.366582,1200.002787
134.586584,1200.002790
134.941032,1200.002792
135.312212,1200.002801
135.327371,1200.002820
135.448381,1200.002829
135.650134,1200.002861
135.819254,1200.002865
136.161637,1200.002865
136.218292,1200.002879
136.326900,1200.002895
136.390911,1200.002901
137.217356,1200.002905
137.320262,1200.002905
137.482929,1200.002912
137.886440,1200.002912
137.943451,1200.002913
138.231047,1200.002938
138.391503,1200.002938
139.102447,1200.002941
139.228595,1200.002945
139.547858,1200.002956
139.692597,1200.002972
140.010707,1200.002982
140.841202,1200.002985
140.966776,1200.002991
142.353830,1200.002991
142.501836,1200.003022
142.774898,1200.003035
143.237338,1200.003041
143.358574,1200.003052
143.473138,1200.003054
143.818680,1200.003082
144.210066,1200.003082
144.291153,1200.003127
144.416260,1200.003133
145.131173,1200.003134
145.355188,1200.003142
145.359570,1200.003180
145.923393,1200.003186
146.378027,1200.003213
146.437220,1200.003222
146.444936,1200.003241
146.560665,1200.003243
146.622601,1200.003281
146.677024,1200.003285
146.723051,1200.003298
146.731648,1200.003342
146.891959,1200.003367
147.249817,1200.003384
147.430465,1200.003406
147.507748,1200.003418
148.074833,1200.003425
148.612924,1200.003425
148.897931,1200.003447
149.365374,1200.003456
149.434719,1200.003461
149.449529,1200.003487
149.746175,1200.003532
149.891992,1200.003590
149.989806,1200.003594
150.170535,1200.003658
150.494421,1200.003666
150.719692,1200.003672
150.848367,1200.003717
151.181109,1200.003725
151.411951,1200.003739
151.552673,1200.003781
152.319093,1200.003788
152.333315,1200.003792
152.528547,1200.003849
152.698972,1200.003850
153.608687,1200.003859
153.822512,1200.003864
153.925938,1200.003875
154.476163,1200.003878
154.551218,1200.003881
155.422565,1200.003887
156.397603,1200.003954
156.875078,1200.003958
156.991307,1200.003972
157.253720,1200.003974
157.443553,1200.003986
158.421693,1200.003993
158.655162,1200.004065
158.917492,1200.004066
158.954790,1200.004067
159.102409,1200.004069
159.257472,1200.004090
159.320147,1200.004164
159.401682,1200.004191
159.867249,1200.004194
160.337745,1200.004197
160.404104,1200.004208
160.534697,1200.004337
160.981890,1200.004351
161.105316,1200.004370
161.271746,1200.004427
161.416227,1200.004469
161.565916,1200.004503
161.691881,1200.004514
162.425106,1200.004555
162.455397,1200.004569
162.633108,1200.004584
163.020239,1200.004602
163.126635,1200.004645
163.130560,1200.004670
163.342112,1200.004686
163.713439,1200.004694
164.313801,1200.004705
164.463031,1200.004753
164.467505,1200.004788
164.923209,1200.004808
165.612039,1200.004830
165.850202,1200.004865
165.863017,1200.004876
166.006326,1200.004877
166.465373,1200.004924
166.986973,1200.004943
167.038140,1200.004964
168.064340,1200.004973
168.435335,1200.004978
168.498142,1200.004986
168.667441,1200.005059
168.674941,1200.005062
168.917645,1200.005108
169.142063,1200.005111
170.097417,1200.005157
170.417260,1200.005161
170.505750,1200.005168
170.639485,1200.005232
170.966007,1200.005243
170.975593,1200.005282
171.457897,1200.005286
171.746410,1200.005300
172.165413,1200.005305
172.881047,1200.005352
172.991455,1200.005393
173.113563,1200.005413
174.048326,1200.005429
174.428957,1200.005437
175.498771,1200.005479
175.920926,1200.005509
176.282984,1200.005585
176.878412,1200.005603
177.155907,1200.005630
177.291663,1200.005690
177.611761,1200.005706
177.677287,1200.005730
177.701664,1200.005753
177.737881,1200.005755
177.760881,1200.005785
178.203511,1200.005851
178.334158,1200.005870
178.534317,1200.005890
179.104501,1200.005903
179.182415,1200.005922
179.398816,1200.005939
181.116208,1200.005941
181.347932,1200.005976
182.275555,1200.006000
182.948946,1200.006003
183.043610,1200.006031
183.364021,1200.006035
184.041308,1200.006071
184.182016,1200.006100
184.237277,1200.006116
184.388710,1200.006119
184.901826,1200.006122
185.060311,1200.006164
185.653774,1200.006170
185.713648,1200.006174
185.858401,1200.006184
186.204004,1200.006212
187.244576,1200.006213
187.383580,1200.006226
187.853506,1200.006230
187.863563,1200.006232
188.320270,1200.006248
188.482721,1200.006291
189.187461,1200.006306
189.259347,1200.006318
189.357542,1200.006324
189.508690,1200.006326
189.680181,1200.006331
190.193791,1200.006344
190.339495,1200.006363
190.499378,1200.006398
190.625370,1200.006398
190.772221,1200.006400
190.780426,1200.006419
190.780816,1200.006423
191.013461,1200.006429
191.174983,1200.006440
191.202694,1200.006446
191.311223,1200.006449
191.733062,1200.006453
191.986722,1200.006457
192.252319,1200.006470
192.322062,1200.006486
192.587303,1200.006491
192.996775,1200.006569
193.058620,1200.006574
193.132937,1200.006584
193.815739,1200.006586
194.297499,1200.006619
194.435752,1200.006627
194.449284,1200.006635
194.572563,1200.006642
194.638257,1200.006642
196.359262,1200.006647
196.697948,1200.006660
196.985101,1200.006672
197.012322,1200.006693
197.216247,1200.006693
197.410102,1200.006703
197.468739,1200.006754
197.798410,1200.006762
198.017788,1200.006777
198.876636,1200.006777
198.935586,1200.006779
199.506009,1200.006780
199.925963,1200.006781
200.580655,1200.006791
200.588914,1200.006819
200.780567,1200.006830
201.037372,1200.006832
201.158080,1200.006840
201.200546,1200.006844
201.309283,1200.006858
201.368910,1200.006866
201.431709,1200.006871
201.659466,1200.006879
201.730824,1200.006899
201.877798,1200.006920
201.980299,1200.006922
202.349898,1200.006956
203.394969,1200.006998
204.279750,1200.007047
204.763830,1200.007054
204.837354,1200.007094
205.136288,1200.007096
205.623914,1200.007130
206.266207,1200.007183
206.266744,1200.007185
207.484003,1200.007231
207.948006,1200.007259
208.035471,1200.007304
208.714373,1200.007325
209.655047,1200.007334
209.676572,1200.007410
209.838864,1200.007410
210.942652,1200.007413
211.003973,1200.007422
211.833293,1200.007422
213.326809,1200.007437
213.400445,1200.007441
214.326704,1200.007450
214.778925,1200.007457
215.745358,1200.007467
216.377675,1200.007495
216.673047,1200.007507
216.748046,1200.007520
217.177121,1200.007550
217.971228,1200.007568
218.277480,1200.007587
218.293303,1200.007625
219.047554,1200.007626
219.197577,1200.007671
219.741159,1200.007676
219.892292,1200.007709
220.320694,1200.007724
220.351593,1200.007728
221.351698,1200.007742
222.793563,1200.007804
223.001853,1200.007809
223.869990,1200.007846
224.122760,1200.007847
224.361729,1200.007940
226.366793,1200.007950
226.963993,1200.008005
226.989718,1200.008012
227.727083,1200.008076
228.303995,1200.008081
228.586125,1200.008093
228.757743,1200.008154
229.358925,1200.008201
230.286635,1200.008205
230.559234,1200.008224
231.827264,1200.008226
232.517603,1200.008275
233.378145,1200.008309
233.664308,1200.008327
234.159193,1200.008332
234.435827,1200.008335
235.086661,1200.008338
235.274905,1200.008376
235.325604,1200.008496
235.344994,1200.008518
235.348294,1200.008552
237.021123,1200.008556
237.709011,1200.008570
237.805345,1200.008583
238.385523,1200.008759
238.994489,1200.008769
239.754626,1200.008805
239.787462,1200.008823
241.438993,1200.008859
241.606050,1200.008908
241.809024,1200.008937
242.797486,1200.009062
244.167245,1200.009068
244.564900,1200.009069
244.697617,1200.009108
244.908682,1200.009263
246.839187,1200.009269
247.249753,1200.009309
247.417378,1200.009432
248.595662,1200.009480
249.117882,1200.009616
251.923983,1200.009673
252.783319,1200.009686
253.569823,1200.009772
253.879160,1200.009800
254.990672,1200.010022
255.710801,1200.010043
255.961181,1200.010079
257.022870,1200.010094
258.304684,1200.010106
259.521184,1200.010107
261.631454,1200.010178
262.159098,1200.010237
262.385696,1200.010248
265.112151,1200.010254
265.241555,1200.010405
267.725329,1200.010428
268.906877,1200.010517
269.092851,1200.010595
269.577533,1200.010751
270.806478,1200.010838
271.298875,1200.010962
271.831812,1200.010995
272.170275,1200.011006
278.294801,1200.011345
278.539332,1200.011406
279.294839,1200.011411
281.076921,1200.011419
281.917819,1200.011594
281.942769,1200.011706
283.400234,1200.011766
284.926289,1200.011770
291.088471,1200.011774
300.161323,1200.011803
300.475849,1200.011869
301.423159,1200.012027
303.056384,1200.012057
304.563649,1200.012100
310.539326,1200.012244
314.581871,1200.012306
321.445782,1200.012447
323.018234,1200.012561
323.562212,1200.012704
325.698838,1200.012716
340.355785,1200.012732
340.716274,1200.012758
342.157139,1200.012785
343.031101,1200.012795
353.861047,1200.012796
356.526740,1200.012822
366.105098,1200.012832
369.826120,1200.012991
373.834881,1200.013023
375.297555,1200.013179
378.727494,1200.013210
378.863219,1200.013216
382.739232,1200.013226
385.235877,1200.013299
392.913414,1200.013344
394.024676,1200.013353
399.417039,1200.013357
399.752908,1200.013364
400.922180,1200.013393
401.958930,1200.013458
405.804801,1200.013470
415.571640,1200.013472
420.122696,1200.013509
423.158095,1200.013536
426.766443,1200.013713
428.156180,1200.013728
430.497751,1200.013831
440.119432,1200.013912
441.401886,1200.013973
442.843075,1200.014084
445.369981,1200.014178
446.351879,1200.014814
446.689551,1200.014850
450.140338,1200.015203
452.838590,1200.015226
455.422337,1200.015315
456.739214,1200.015331
459.020129,1200.015349
468.775117,1200.015517
477.997490,1200.015594
479.552024,1200.015939
490.057216,1200.015943
493.924757,1200.016150
503.132143,1200.016333
503.903146,1200.016537
504.320978,1200.016703
509.990721,1200.016859
511.545043,1200.016884
511.909253,1200.016947
527.779608,1200.016989
546.452799,1200.017473
550.598862,1200.017574
553.148792,1200.017601
555.350738,1200.017658
558.283172,1200.017839
559.383168,1200.017859
565.100885,1200.018194
589.900341,1200.018609
591.189298,1200.019034
592.847105,1200.019211
596.964520,1200.020427
613.232278,1200.020596
616.789822,1200.021510
624.348409,1200.021535
630.443197,1200.022617
634.076697,1200.022686
634.259399,1200.023008
638.791673,1200.023017
641.349448,1200.023326
649.085300,1200.023724
649.959682,1200.024031
653.288467,1200.024624
667.329591,1200.026124
672.293333,1200.026749
701.304399,1200.027230
701.394838,1200.028973
707.508376,1200.029229
707.779834,1200.030091
712.296339,1200.030870
712.996524,1200.031091
722.066556,1200.036521
723.216140,1200.039457
739.031855,1200.040431
741.920465,1200.040849
745.019835,1200.040888
747.217955,1200.042624
747.593310,1200.043199
758.348725,1200.044377
759.354014,1200.048621
767.139276,1200.051159
771.663311,1200.052226
776.989533,1200.061439
779.695044,1200.062319
784.938758,1200.062751
800.303556,1200.069300
813.295021,1200.070082
817.926071,1200.070586
823.889016,1200.071893
828.229833,1200.074527
833.146332,1200.077171
840.598565,1200.077336
856.095115,1200.079530
859.693738,1200.083020
863.107525,1200.086679
866.117827,1200.087232
871.646746,1200.091883
875.503716,1200.092515
885.132170,1200.103810
888.617018,1200.110029
889.191318,1200.113101
899.543687,1200.114014
920.248249,1200.119481
931.716016,1200.122437
932.141070,1200.131684
938.433941,1200.161484
943.754909,1200.173299
948.664261,1200.188664
957.340553,1200.194066
960.163008,1200.207719
960.892347,1200.267773
967.628494,1200.281683
986.301746,1200.282095
989.040085,1200.300656
995.363480,1200.304634
996.850965,1200.318334
998.366268,1200.327735
1006.653051,1200.343584
1009.663493,1200.385355
1012.174311,1200.389376
1014.961700,1200.399614
1017.963046,1200.399886
1021.755201,1200.412113
1023.897525,1200.481257
1035.893134,1200.523921
1059.988011,1200.538983
1066.842023,1200.553664
1066.917476,1200.620744
1089.236943,1200.626467
1124.920670,1200.682866
1125.712148,1200.769872
1129.103511,1200.804169
1167.094332,1200.928658
1170.044122,1201.026704
1179.459866,1201.098895
1184.852780,1201.140090
1187.046507,1201.147934
1200.002698,1201.199461
1200.002703,1201.412941
1200.002904,1201.422781
1200.002948,1201.506038
1200.002955,1201.513934
1200.003023,1201.570007
1200.003029,1201.580513
1200.003130,1201.612437
1200.003401,1201.642798
1200.003467,1201.755164
1200.003507,1201.791388
1200.003743,1201.796957
1200.003789,1201.803483
1200.003825,1201.824678
1200.003928,1201.859131
1200.003983,1201.944611
1200.004111,1201.974741
1200.004115,1201.975573
1200.004462,1202.021105
1200.004583,1202.075822
1200.004983,1202.095012
1200.005157,1202.222107
1200.005385,1202.254418
1200.007337,1202.254576
1200.008418,1202.311679
1200.008449,1202.410673
1200.009663,1202.564022
1200.010278,1202.597503
1200.010919,1202.630692
1200.011021,1202.801194
1200.015429,1202.900714
1200.015807,1202.938389
1200.016522,1203.028732
1200.017060,1203.479426
1200.018416,1203.496548
1200.023654,1203.701405
1200.027210,1203.719576
1200.039531,1203.802562
1200.041167,1203.874545
1200.042329,1204.080327
1200.053141,1204.114222
1200.057818,1204.122631
1200.075754,1204.166169
1200.088907,1204.897339
1200.105798,1204.933435
1202.697838,1205.472161


==> plots/data/life/alt-dist/knn/life_alt-dist_knn_filt.csv <==
X,Knn-D01-Mean,Knn-D01-Stdev,Knn-D02-Mean,Knn-D02-Stdev,Knn-D03-Mean,Knn-D03-Stdev,Knn-D04-Mean,Knn-D04-Stdev,Knn-D05-Mean,Knn-D05-Stdev,Knn-D07-Mean,Knn-D07-Stdev,Knn-D09-Mean,Knn-D09-Stdev
0,10.40,1.58,22.20,3.08,34.60,3.06,44.80,4.57,54.40,3.75,68.10,3.03,78.20,3.36
1,10.40,1.58,22.20,3.08,34.60,3.06,44.80,4.57,54.40,3.75,68.10,3.03,78.20,3.36
4,9.90,1.73,22.00,3.13,34.10,2.81,44.60,4.43,54.10,3.96,67.60,3.37,77.90,3.57
7,9.00,1.89,21.70,3.02,33.50,2.84,44.30,4.37,53.70,4.19,67.20,3.19,77.70,3.56
10,8.60,1.90,21.20,2.74,32.90,2.81,44.10,4.41,52.90,4.23,66.90,2.96,77.50,3.50
13,8.20,1.55,21.00,2.71,32.50,3.03,43.80,4.29,52.60,3.86,66.30,2.79,76.90,3.57
16,7.90,1.66,20.20,2.62,31.90,2.73,43.20,4.49,52.30,3.89,66.00,2.94,76.40,3.57
19,7.50,1.84,19.60,2.55,31.30,2.83,42.60,4.58,52.20,3.99,65.80,2.86,76.20,3.71
22,6.60,2.07,19.30,2.67,30.50,2.32,42.50,4.40,51.80,4.24,65.50,2.88,75.90,3.51
25,5.90,2.08,19.00,2.54,29.60,1.96,42.30,4.67,51.30,3.97,65.20,2.97,75.40,3.47
28,5.40,2.01,18.80,2.74,29.10,2.23,41.70,4.45,51.00,4.06,64.80,2.82,75.00,3.53
31,5.10,1.60,18.60,2.99,28.30,2.36,41.30,4.76,50.50,4.06,64.20,3.01,74.50,3.27
34,4.60,1.71,18.30,2.95,27.90,2.56,40.80,4.47,50.10,4.18,63.90,3.03,74.00,3.27
37,4.40,1.84,17.80,2.90,27.40,2.27,40.60,4.25,49.80,4.18,63.60,2.95,73.80,3.19
40,4.20,1.81,17.00,2.54,26.90,2.38,40.20,3.97,49.10,4.38,63.00,3.20,73.30,2.87
43,3.70,1.49,16.40,2.41,26.70,2.31,40.10,3.98,48.60,4.27,62.70,3.02,72.90,2.73
46,3.70,1.49,15.60,2.07,26.30,1.83,39.20,4.29,48.40,4.43,62.30,2.98,72.70,2.87
49,3.60,1.35,15.00,1.76,25.50,2.22,38.80,4.29,48.00,4.42,62.00,2.94,72.70,2.87
52,2.80,1.14,14.20,1.81,25.10,2.33,38.30,4.06,47.80,4.18,62.00,2.94,72.50,2.80
55,2.60,0.97,13.00,1.56,24.50,2.27,38.00,4.24,47.10,3.73,62.00,2.94,72.40,2.99
58,2.50,0.97,12.30,1.83,23.80,2.35,37.50,4.01,46.60,3.41,61.90,2.81,72.20,3.08
61,2.30,0.95,11.30,1.34,23.30,2.45,37.20,3.97,46.00,3.92,61.70,2.63,72.10,3.14
64,1.80,0.79,11.00,1.15,22.70,2.75,36.70,4.08,45.30,4.16,61.40,2.72,71.80,3.12
67,1.70,0.67,10.40,1.26,22.30,2.79,36.40,3.95,44.60,4.20,61.10,2.51,71.50,2.88
70,1.30,0.67,10.20,1.23,21.90,3.03,35.60,3.50,44.30,4.06,60.50,2.88,71.30,3.02
73,1.10,0.74,9.40,1.26,21.80,3.12,34.70,3.40,43.90,4.12,60.40,2.76,71.10,2.92
76,1.00,0.67,8.80,1.62,20.70,3.30,34.10,3.45,43.30,4.22,59.90,2.42,70.70,3.16
79,0.90,0.74,8.50,1.51,20.00,2.87,33.70,3.56,43.10,4.07,59.60,2.55,70.50,3.17
82,0.80,0.79,8.30,1.34,19.50,2.76,32.90,3.14,42.60,3.89,59.50,2.72,70.50,3.17
85,0.70,0.67,7.50,1.08,19.10,2.56,32.00,2.62,42.10,3.90,59.20,2.74,70.50,3.17
88,0.70,0.67,6.90,1.20,18.70,2.83,31.10,2.60,41.80,3.99,59.00,2.62,70.50,3.17
91,0.50,0.71,6.80,1.14,17.70,2.26,30.60,2.59,41.60,4.03,58.40,2.63,70.50,3.17
94,0.30,0.67,6.60,0.84,16.90,2.42,29.90,2.73,41.20,3.97,58.00,2.75,70.50,3.17
97,0.20,0.42,6.20,0.92,15.70,2.83,29.30,2.45,40.60,3.95,57.70,2.83,70.50,3.17
100,0.10,0.32,5.60,1.07,14.40,2.32,28.80,2.49,39.90,3.60,57.20,2.44,70.50,3.17
103,,,5.60,1.07,13.10,2.02,28.30,2.63,38.80,3.16,56.60,2.80,70.50,3.17
106,,,5.20,1.03,12.00,1.70,27.00,3.09,37.90,2.69,56.20,2.94,70.40,3.34
109,,,4.80,1.14,11.50,1.58,26.10,3.14,37.00,3.06,55.60,3.03,70.30,3.20
112,,,4.10,1.20,10.80,1.75,25.50,3.14,36.00,2.71,55.30,3.02,69.90,2.96
115,,,3.60,1.07,10.10,1.60,24.80,3.29,34.90,2.60,55.00,3.20,69.90,2.96
118,,,3.30,1.25,9.30,1.34,24.10,3.35,34.40,2.63,54.30,3.40,69.80,2.82
121,,,2.50,1.18,8.20,1.48,23.40,3.27,33.80,2.57,53.40,3.86,69.60,2.76
124,,,2.10,0.99,7.50,1.51,22.40,2.76,33.50,2.59,53.00,3.92,69.60,2.76
127,,,1.90,0.99,7.30,1.49,21.10,2.42,33.00,2.31,52.70,3.95,69.30,2.58
130,,,1.90,0.99,7.00,1.15,20.00,2.40,32.60,2.17,52.00,3.59,69.20,2.49
133,,,1.30,0.67,6.50,1.43,19.00,2.54,32.10,2.38,51.50,3.66,68.70,2.63
136,,,1.30,0.67,6.10,1.37,18.50,2.64,32.00,2.49,51.00,3.80,68.30,2.71
139,,,1.30,0.67,6.00,1.49,17.80,2.86,31.60,2.63,50.40,3.72,67.80,2.53
142,,,1.30,0.67,5.90,1.52,17.40,2.95,31.20,2.66,49.90,3.67,67.50,2.55
145,,,1.30,0.67,5.70,1.34,16.80,2.90,30.40,2.63,49.50,3.63,67.30,2.58
148,,,1.30,0.67,5.70,1.34,16.20,2.70,30.10,2.77,49.40,3.86,67.10,2.56
151,,,1.30,0.67,5.70,1.34,15.50,2.64,29.50,2.80,49.00,4.14,66.70,2.41
154,,,1.30,0.67,5.70,1.34,14.30,2.58,28.90,2.85,48.60,4.25,65.90,2.51
157,,,1.20,0.79,5.60,1.35,13.90,2.42,28.70,2.75,48.30,4.22,65.70,2.71
160,,,1.20,0.79,5.50,1.18,13.50,2.37,28.20,2.86,48.00,3.97,65.50,2.68
163,,,1.10,0.74,5.40,1.17,13.30,2.21,27.60,3.17,47.50,4.17,65.50,2.68
166,,,1.10,0.74,5.40,1.17,12.50,2.32,27.00,3.20,47.20,4.29,65.40,2.76
169,,,1.10,0.74,5.10,1.20,12.10,2.51,26.80,3.22,47.20,4.29,64.90,2.81
172,,,1.00,0.82,5.00,1.33,11.80,2.10,26.00,2.87,46.90,4.31,64.80,2.90
175,,,1.00,0.82,4.70,1.16,11.10,2.23,25.40,3.20,46.90,4.31,64.60,2.95
178,,,0.80,0.79,4.20,1.03,10.70,2.31,25.00,3.16,46.60,4.50,64.40,2.91
181,,,0.70,0.67,3.60,0.84,10.30,1.70,24.30,2.95,46.50,4.67,64.10,2.73
184,,,0.70,0.67,3.00,0.82,9.90,1.79,23.80,2.78,46.10,4.41,63.70,2.87
187,,,0.70,0.67,2.70,1.16,9.30,1.64,22.90,3.03,45.90,4.38,63.40,2.63
190,,,0.60,0.52,2.30,0.82,8.90,1.37,21.70,2.83,45.70,4.32,63.00,3.16
193,,,0.60,0.52,2.30,0.82,8.30,1.83,21.40,2.88,45.50,4.45,62.90,3.25
196,,,0.50,0.53,2.10,0.74,8.10,1.79,20.80,3.01,45.40,4.30,62.50,3.37
199,,,0.50,0.53,1.90,0.74,7.70,1.89,20.10,2.88,45.10,4.33,62.20,3.36
202,,,0.50,0.53,1.70,0.95,7.40,1.90,19.30,2.71,44.60,4.12,62.10,3.35
205,,,0.50,0.53,1.60,0.84,7.10,1.79,18.30,2.71,43.90,4.09,62.00,3.37
208,,,0.30,0.48,1.50,0.85,7.00,1.83,17.90,2.69,42.80,3.71,61.70,3.65
211,,,0.30,0.48,1.40,0.84,6.90,1.85,17.50,2.55,42.30,3.56,61.50,3.87
214,,,0.10,0.32,1.30,0.67,6.70,1.77,16.80,2.44,41.40,3.27,61.00,3.65
217,,,0.10,0.32,1.30,0.67,6.50,1.58,16.10,2.33,40.30,3.20,60.40,4.09
220,,,0.00,0.00,1.30,0.67,6.30,1.57,15.50,2.46,39.90,3.28,59.90,3.90
223,,,,,1.30,0.67,6.10,1.52,15.50,2.46,38.90,3.07,59.70,3.95
226,,,,,1.30,0.67,5.90,1.37,14.80,2.10,38.10,3.03,59.40,3.89
229,,,,,1.30,0.67,5.90,1.37,14.10,2.64,37.60,2.59,59.20,3.99
232,,,,,1.30,0.67,5.70,1.25,13.70,2.41,37.20,2.53,58.90,3.90
235,,,,,1.30,0.67,5.60,1.35,13.50,2.37,37.00,2.67,58.70,3.95
238,,,,,1.30,0.67,5.40,1.26,13.20,2.25,36.50,2.59,58.60,3.89
241,,,,,1.30,0.67,5.10,1.60,13.00,2.00,36.00,2.94,57.90,3.87
244,,,,,1.30,0.67,4.50,1.27,12.70,1.95,35.40,2.95,57.60,3.98
247,,,,,1.30,0.67,3.90,1.20,12.30,1.95,34.90,3.03,57.00,3.92
250,,,,,1.30,0.67,3.10,1.29,11.70,2.16,34.70,3.09,56.90,3.98
253,,,,,1.30,0.67,2.40,1.17,11.30,2.36,34.30,2.79,56.50,4.03
256,,,,,1.30,0.67,2.00,1.05,11.00,2.05,34.00,2.58,56.10,3.93
259,,,,,1.30,0.67,1.70,1.06,10.60,2.17,33.60,2.63,55.60,4.01
262,,,,,1.30,0.67,1.70,1.06,9.90,2.51,33.10,2.81,55.40,3.86
265,,,,,1.30,0.67,1.60,1.07,9.30,2.41,32.50,3.31,54.90,3.81
268,,,,,1.20,0.79,1.60,1.07,9.30,2.41,32.10,3.25,54.30,3.86
271,,,,,1.20,0.79,1.60,1.07,9.20,2.25,31.70,3.23,53.30,3.37
274,,,,,1.20,0.79,1.60,1.07,9.10,2.08,31.20,3.08,52.90,3.35
277,,,,,1.10,0.74,1.60,1.07,8.90,2.13,30.20,2.97,52.40,3.72
280,,,,,1.10,0.74,1.60,1.07,8.90,2.13,29.50,2.55,52.00,3.97
283,,,,,1.10,0.74,1.60,1.07,8.60,2.27,29.00,2.62,51.50,3.95
286,,,,,1.00,0.67,1.60,1.07,8.10,2.42,28.30,2.71,50.90,4.61
289,,,,,0.70,0.67,1.60,1.07,7.50,2.12,27.30,2.75,50.50,4.20
292,,,,,0.60,0.70,1.60,1.07,6.80,1.62,26.90,2.88,49.80,4.24
295,,,,,0.60,0.70,1.60,1.07,6.10,1.52,26.00,3.13,49.20,4.21
298,,,,,0.50,0.53,1.60,1.07,5.40,1.78,25.30,3.33,48.80,3.99
301,,,,,0.50,0.53,1.60,1.07,5.20,1.81,24.30,2.50,48.10,3.63
304,,,,,0.40,0.52,1.60,1.07,4.90,2.02,24.00,2.40,47.50,3.78
307,,,,,0.30,0.48,1.60,1.07,4.60,1.90,23.10,2.51,46.60,3.44
310,,,,,0.10,0.32,1.60,1.07,4.40,1.84,22.50,2.51,45.80,3.71
313,,,,,,,1.60,1.07,4.30,1.64,21.50,2.99,44.60,3.95
316,,,,,,,1.60,1.07,3.70,1.49,20.90,2.47,44.50,3.95
319,,,,,,,1.60,1.07,3.40,1.58,20.30,2.11,43.50,4.20
322,,,,,,,1.60,1.07,3.00,1.63,19.60,1.96,43.10,4.46
325,,,,,,,1.50,0.97,2.30,1.49,18.70,2.11,42.10,4.46
328,,,,,,,1.50,0.97,2.10,1.60,18.30,1.83,41.50,4.33
331,,,,,,,1.40,0.84,2.00,1.41,17.30,1.89,40.70,4.47
334,,,,,,,1.40,0.84,1.80,1.32,16.60,1.71,40.10,4.43
337,,,,,,,1.30,0.67,1.70,1.16,16.20,1.69,39.60,4.25
340,,,,,,,1.10,0.57,1.70,1.16,15.80,1.55,39.00,4.03
343,,,,,,,1.10,0.57,1.60,1.07,15.50,1.51,38.40,3.95
346,,,,,,,1.00,0.47,1.60,1.07,15.00,1.70,37.60,3.63
349,,,,,,,0.80,0.63,1.50,0.97,14.50,1.65,37.00,3.59
352,,,,,,,0.70,0.67,1.40,0.84,14.40,1.58,36.10,3.45
355,,,,,,,0.70,0.67,1.30,0.67,14.20,1.69,34.80,3.33
358,,,,,,,0.60,0.70,1.10,0.88,13.50,1.72,34.40,3.17
361,,,,,,,0.60,0.70,1.10,0.88,12.70,1.42,33.70,3.40
364,,,,,,,0.60,0.70,1.10,0.88,12.10,1.45,33.00,3.74
367,,,,,,,0.60,0.70,1.10,0.88,11.50,1.43,31.80,4.21
370,,,,,,,0.60,0.70,1.10,0.88,10.80,1.81,31.20,3.94
373,,,,,,,0.60,0.70,1.10,0.88,10.60,1.71,30.30,3.47
376,,,,,,,0.50,0.53,1.10,0.88,10.00,1.70,29.70,3.27
379,,,,,,,0.50,0.53,1.10,0.88,9.50,2.12,28.90,3.07
382,,,,,,,0.50,0.53,1.00,0.94,9.20,1.75,28.20,3.22
385,,,,,,,0.50,0.53,0.90,0.88,9.00,1.70,27.70,2.87
388,,,,,,,0.20,0.42,0.90,0.88,8.80,1.93,26.90,2.77
391,,,,,,,0.20,0.42,0.90,0.88,8.80,1.93,26.20,2.90
394,,,,,,,,,0.90,0.88,8.70,1.95,24.80,3.61
397,,,,,,,,,0.80,0.92,8.40,1.96,24.00,3.37
400,,,,,,,,,0.80,0.92,8.20,2.10,22.70,2.45
403,,,,,,,,,0.70,0.82,7.90,1.85,22.00,2.16
406,,,,,,,,,0.50,0.53,7.70,1.70,21.20,2.15
409,,,,,,,,,0.50,0.53,7.60,1.65,20.80,1.87
412,,,,,,,,,0.50,0.53,7.30,1.89,20.60,1.96
415,,,,,,,,,0.40,0.52,6.90,2.13,20.10,2.08
418,,,,,,,,,0.40,0.52,6.60,1.71,19.40,2.27
421,,,,,,,,,0.30,0.48,6.30,1.64,18.60,1.96
424,,,,,,,,,0.10,0.32,6.00,1.83,17.80,1.93
427,,,,,,,,,0.10,0.32,5.60,1.84,16.80,1.75
430,,,,,,,,,0.10,0.32,4.90,1.52,16.10,1.60
433,,,,,,,,,0.10,0.32,4.80,1.32,15.20,1.69
436,,,,,,,,,0.10,0.32,4.10,1.29,14.50,1.27
439,,,,,,,,,,,3.70,1.49,14.00,1.41
442,,,,,,,,,,,3.70,1.49,13.60,1.51
445,,,,,,,,,,,3.40,1.35,13.30,1.70
448,,,,,,,,,,,3.10,1.45,12.70,1.83
451,,,,,,,,,,,3.00,1.25,12.60,1.90
454,,,,,,,,,,,2.40,1.26,12.40,2.01
457,,,,,,,,,,,1.90,0.88,12.00,2.49
460,,,,,,,,,,,1.30,0.48,11.70,2.11
463,,,,,,,,,,,0.80,0.79,11.60,2.12
466,,,,,,,,,,,0.60,0.70,11.10,2.13
469,,,,,,,,,,,0.60,0.70,10.80,1.87
472,,,,,,,,,,,0.50,0.53,10.30,1.49
475,,,,,,,,,,,0.50,0.53,9.50,1.84
478,,,,,,,,,,,0.50,0.53,9.10,2.13
481,,,,,,,,,,,0.50,0.53,8.60,2.32
484,,,,,,,,,,,0.50,0.53,8.20,2.25
487,,,,,,,,,,,0.50,0.53,7.90,2.42
490,,,,,,,,,,,0.50,0.53,7.80,2.39
493,,,,,,,,,,,0.50,0.53,7.40,2.01
496,,,,,,,,,,,0.50,0.53,7.20,1.93
499,,,,,,,,,,,0.30,0.48,6.40,1.90
502,,,,,,,,,,,0.10,0.32,5.70,2.00
505,,,,,,,,,,,0.10,0.32,4.50,1.72
508,,,,,,,,,,,0.10,0.32,3.90,1.91
511,,,,,,,,,,,0.00,0.00,3.50,1.58
514,,,,,,,,,,,,,2.90,1.37
517,,,,,,,,,,,,,2.80,1.48
520,,,,,,,,,,,,,2.60,1.51
523,,,,,,,,,,,,,2.50,1.35
526,,,,,,,,,,,,,2.40,1.43
529,,,,,,,,,,,,,2.40,1.43
532,,,,,,,,,,,,,2.20,1.32
535,,,,,,,,,,,,,2.20,1.32
538,,,,,,,,,,,,,1.90,0.99
541,,,,,,,,,,,,,1.90,0.99
544,,,,,,,,,,,,,1.70,0.82
547,,,,,,,,,,,,,1.70,0.82
550,,,,,,,,,,,,,1.70,0.82
553,,,,,,,,,,,,,1.70,0.82
556,,,,,,,,,,,,,1.70,0.82
559,,,,,,,,,,,,,1.40,0.70
562,,,,,,,,,,,,,1.10,0.74
565,,,,,,,,,,,,,0.70,0.67
568,,,,,,,,,,,,,0.10,0.32
570,,,,,,,,,,,,,0.10,0.32
571,,,,,,,,,,,,,0.00,0.00


==> plots/data/life/alt-dist/wocr/life_alt-dist_wocr_00101_filt.csv <==
X,WOCR-D01-Mean,WOCR-D01-Stdev,WOCR-D02-Mean,WOCR-D02-Stdev,WOCR-D03-Mean,WOCR-D03-Stdev,WOCR-D04-Mean,WOCR-D04-Stdev,WOCR-D05-Mean,WOCR-D05-Stdev,WOCR-D07-Mean,WOCR-D07-Stdev,WOCR-D09-Mean,WOCR-D09-Stdev
0,27.10,4.82,54.80,5.57,71.50,4.28,79.10,3.70,86.50,2.27,91.00,2.36,95.50,1.72
1,25.30,4.62,53.50,5.48,70.80,4.08,78.20,4.21,86.00,2.26,90.40,2.01,95.30,1.95
2,23.80,4.29,52.10,4.86,69.80,4.37,77.10,4.18,85.70,2.36,90.30,1.89,94.80,2.49
3,21.90,4.15,50.40,4.48,69.10,4.65,76.50,4.14,85.10,2.47,90.00,2.16,94.60,2.55
4,19.80,3.61,48.80,4.37,67.80,4.05,76.10,3.93,84.50,3.06,89.60,2.41,94.50,2.55
5,18.30,3.30,46.60,5.38,66.90,3.93,75.50,3.89,83.70,3.23,89.30,2.54,94.40,2.41
6,16.70,2.91,44.30,5.08,65.90,4.53,75.10,3.63,83.40,3.44,89.10,2.64,94.30,2.36
7,15.00,3.23,41.50,5.21,64.90,4.51,74.30,4.03,82.50,3.69,89.00,2.62,94.20,2.25
8,13.20,2.62,40.00,5.23,63.80,5.01,73.50,3.84,81.70,3.62,89.00,2.62,94.00,2.11
9,11.60,2.41,38.20,5.35,62.70,5.38,72.50,4.48,80.80,3.55,88.70,2.67,93.80,2.15
10,10.50,1.72,36.70,5.74,61.80,5.05,72.30,4.55,79.90,3.81,88.60,2.63,93.70,2.11
11,9.60,1.90,35.80,5.37,60.10,5.28,71.70,4.37,79.10,3.48,88.50,2.72,93.70,2.11
12,7.80,2.39,33.50,4.17,58.30,4.62,71.10,3.90,78.20,3.65,88.20,2.66,93.50,2.07
13,7.00,2.79,32.20,4.44,56.40,4.12,70.60,4.20,77.70,4.03,88.20,2.66,93.00,2.00
14,5.50,2.68,30.50,3.78,55.50,4.38,70.00,4.00,77.40,4.20,87.90,2.60,92.50,2.12
15,4.20,1.87,28.90,3.78,54.10,4.36,69.40,4.17,76.70,4.19,87.80,2.44,92.20,2.10
16,3.30,1.89,26.90,3.54,52.30,4.60,69.10,4.07,76.30,4.24,87.20,2.44,91.80,2.20
17,2.80,1.40,24.90,4.58,51.10,4.93,68.10,4.33,75.80,4.32,86.80,2.25,91.70,2.16
18,2.10,1.20,23.50,4.55,49.30,5.17,67.20,4.66,75.40,4.45,86.50,2.37,91.30,2.41
19,1.30,1.06,22.60,4.70,47.30,5.19,66.40,4.90,74.50,4.01,86.30,2.41,91.20,2.53
20,1.20,1.03,20.40,4.48,45.40,4.72,65.10,4.51,73.50,4.14,86.00,2.45,90.90,2.28
21,0.80,0.63,18.90,3.93,44.30,3.97,63.70,4.81,72.70,4.14,85.50,2.55,90.70,2.26
22,0.70,0.67,17.40,3.37,42.70,3.95,62.20,4.44,72.10,4.18,85.20,2.62,90.60,2.41
23,0.60,0.52,16.70,3.27,40.10,4.75,60.30,3.86,71.60,4.40,85.20,2.62,90.40,2.46
24,0.20,0.42,14.90,3.31,38.40,4.45,58.60,3.98,70.90,4.18,84.80,2.82,90.20,2.57
25,0.00,0.00,13.60,3.24,36.70,4.11,57.70,3.77,70.10,4.23,84.30,2.79,89.70,2.75
26,0.00,0.00,11.90,2.92,35.00,4.06,56.30,4.14,69.60,4.35,83.90,2.77,89.10,2.56
27,0.00,0.00,10.60,3.03,32.90,4.09,55.10,4.15,69.20,4.59,82.90,2.96,88.80,2.53
28,0.00,0.00,8.90,3.00,31.40,3.92,53.50,4.58,68.10,4.46,81.90,2.92,88.50,2.46
29,0.00,0.00,7.40,3.06,29.10,3.75,51.50,4.72,67.10,4.28,81.50,2.95,88.40,2.46
30,0.00,0.00,6.90,2.85,26.40,3.86,49.70,4.14,66.10,4.63,81.10,3.21,87.50,2.01
31,0.00,0.00,5.60,2.12,24.50,3.50,47.70,4.42,64.20,4.49,80.70,3.47,86.90,2.42
32,0.00,0.00,4.50,1.72,23.10,4.58,46.70,5.01,62.30,4.22,80.40,3.69,86.70,2.45
33,0.00,0.00,3.10,1.37,21.70,4.74,44.20,4.64,60.00,4.52,79.70,4.00,86.60,2.55
34,0.00,0.00,2.60,1.17,20.40,4.72,42.90,4.41,58.40,3.75,79.10,4.25,86.40,2.32
35,0.00,0.00,1.40,0.70,18.80,5.09,40.00,3.71,56.70,3.53,78.40,4.33,86.40,2.32
36,0.00,0.00,1.30,0.67,17.30,3.86,37.60,4.01,55.20,3.88,77.90,4.70,86.30,2.36
37,0.00,0.00,0.90,0.74,16.00,3.43,35.20,4.02,54.20,4.37,76.50,4.90,86.10,2.42
38,0.00,0.00,0.90,0.74,13.90,2.69,32.90,3.73,52.70,4.35,75.30,4.85,85.60,2.50
39,0.00,0.00,0.60,0.70,11.50,2.46,31.40,3.81,51.80,4.64,73.60,4.25,84.90,2.64
40,0.00,0.00,0.30,0.67,10.10,2.69,29.60,4.90,50.90,4.95,72.20,4.29,83.90,3.14
41,0.00,0.00,0.20,0.42,9.50,2.95,27.30,4.60,48.40,4.81,70.90,3.60,83.10,3.38
42,0.00,0.00,0.20,0.42,8.50,2.84,25.30,4.85,46.50,4.33,70.30,3.80,82.60,3.72
43,0.00,0.00,0.20,0.42,6.80,2.04,24.30,4.42,44.40,4.12,69.70,3.80,82.00,3.02
44,0.00,0.00,0.20,0.42,5.60,1.78,22.90,4.58,42.70,4.16,68.80,3.94,82.00,3.02
45,0.00,0.00,0.20,0.42,4.40,1.65,22.00,4.74,40.70,4.50,67.80,3.74,81.60,3.13
46,0.00,0.00,0.10,0.32,3.60,1.43,21.00,4.32,38.00,4.88,67.40,4.09,81.40,3.20
47,0.00,0.00,0.10,0.32,3.20,1.32,19.70,4.16,36.10,4.77,66.60,4.35,80.90,3.48
48,0.00,0.00,0.00,0.00,2.00,1.33,17.60,3.27,34.20,4.57,64.90,4.33,80.60,3.47
49,0.00,0.00,0.00,0.00,1.50,0.85,14.90,2.92,31.80,4.34,63.70,4.69,80.30,3.68
50,0.00,0.00,0.00,0.00,1.30,0.67,13.30,2.58,29.70,4.24,61.90,4.70,79.50,4.01
51,0.00,0.00,0.00,0.00,0.80,0.63,11.90,2.73,28.30,4.52,60.00,4.22,78.70,4.35
52,0.00,0.00,0.00,0.00,0.40,0.70,10.70,2.95,26.50,4.74,57.90,4.07,77.60,3.92
53,0.00,0.00,0.00,0.00,0.20,0.42,8.90,3.03,25.60,4.99,55.70,4.08,75.70,3.56
54,0.00,0.00,0.00,0.00,0.20,0.42,7.30,2.26,24.80,4.85,53.50,4.38,74.80,3.82
55,0.00,0.00,0.00,0.00,0.20,0.42,6.60,2.01,23.60,4.90,52.30,4.22,74.20,3.97
56,0.00,0.00,0.00,0.00,0.20,0.42,5.50,1.72,21.80,4.29,50.80,3.99,73.60,4.17
57,0.00,0.00,0.00,0.00,0.20,0.42,4.90,1.66,21.10,3.90,49.50,4.14,72.00,4.00
58,0.00,0.00,0.00,0.00,0.20,0.42,3.90,1.66,18.80,2.78,48.10,4.25,70.70,4.35
59,0.00,0.00,0.00,0.00,0.20,0.42,3.10,1.37,17.40,2.80,47.20,4.34,69.10,5.02
60,0.00,0.00,0.00,0.00,0.20,0.42,2.80,1.14,15.90,2.88,46.10,4.56,68.10,4.43
61,0.00,0.00,0.00,0.00,0.20,0.42,2.50,1.43,13.70,2.54,45.20,4.89,67.40,4.43
62,,,0.00,0.00,0.20,0.42,2.20,1.40,13.10,2.08,43.90,4.65,66.60,4.77
63,,,0.00,0.00,0.20,0.42,1.30,1.06,11.00,2.16,42.70,4.85,65.60,4.58
64,,,0.00,0.00,0.20,0.42,0.90,1.10,9.10,2.47,40.90,5.51,64.80,4.18
65,,,0.00,0.00,0.10,0.32,0.50,0.71,8.30,2.36,39.10,5.30,63.60,3.69
66,,,0.00,0.00,0.00,0.00,0.30,0.48,7.60,2.22,36.90,5.13,62.20,4.13
67,,,0.00,0.00,,,0.20,0.42,6.50,1.84,35.00,5.08,60.20,4.71
68,,,0.00,0.00,,,0.20,0.42,5.60,1.78,33.60,4.84,58.60,3.92
69,,,0.00,0.00,,,0.20,0.42,4.70,1.25,31.90,4.95,57.70,4.03
70,,,0.00,0.00,,,0.20,0.42,4.30,1.49,31.00,4.81,55.80,4.05
71,,,0.00,0.00,,,0.20,0.42,3.60,1.26,29.60,4.84,53.70,4.11
72,,,0.00,0.00,,,0.20,0.42,3.00,1.33,28.80,4.80,52.10,5.09
73,,,0.00,0.00,,,0.20,0.42,2.70,1.42,27.60,4.53,50.10,5.36
74,,,0.00,0.00,,,0.20,0.42,2.40,1.51,26.40,3.86,49.20,5.22
75,,,0.00,0.00,,,0.20,0.42,1.80,1.32,25.60,4.14,48.90,5.11
76,,,0.00,0.00,,,0.20,0.42,1.40,1.07,25.00,4.11,48.00,4.57
77,,,0.00,0.00,,,0.20,0.42,1.10,1.10,23.70,3.23,47.60,4.70
78,,,0.00,0.00,,,0.20,0.42,1.00,0.94,23.00,3.16,47.20,5.03
79,,,0.00,0.00,,,0.20,0.42,0.40,0.70,21.60,3.17,46.20,5.01
80,,,0.00,0.00,,,0.20,0.42,0.40,0.70,20.30,2.75,45.20,5.47
81,,,0.00,0.00,,,0.20,0.42,0.30,0.48,19.10,2.33,43.40,5.62
82,,,0.00,0.00,,,0.10,0.32,0.20,0.42,17.50,2.37,41.90,5.38
83,,,0.00,0.00,,,0.00,0.00,0.20,0.42,15.30,2.21,40.70,4.90
84,,,0.00,0.00,,,,,0.20,0.42,14.30,2.06,39.40,5.54
85,,,0.00,0.00,,,,,0.20,0.42,12.60,2.22,37.30,6.02
86,,,0.00,0.00,,,,,0.20,0.42,10.10,2.23,34.80,5.83
87,,,0.00,0.00,,,,,0.20,0.42,8.60,1.96,32.80,5.12
88,,,0.00,0.00,,,,,0.20,0.42,7.30,1.89,30.40,4.50
89,,,0.00,0.00,,,,,0.20,0.42,5.50,2.22,28.70,4.03
90,,,0.00,0.00,,,,,0.20,0.42,4.40,1.78,26.70,3.62
91,,,0.00,0.00,,,,,0.20,0.42,3.40,1.58,25.50,3.31
92,,,0.00,0.00,,,,,0.20,0.42,2.70,1.57,24.00,3.30
93,,,0.00,0.00,,,,,0.00,0.00,2.30,1.64,22.00,2.94
94,,,0.00,0.00,,,,,,,1.40,1.26,18.40,2.59
95,,,0.00,0.00,,,,,,,0.80,1.03,15.20,1.93
96,,,0.00,0.00,,,,,,,0.40,0.97,10.40,1.96
97,,,0.00,0.00,,,,,,,0.30,0.67,6.70,1.77
98,,,0.00,0.00,,,,,,,0.20,0.42,3.80,1.62
99,,,0.00,0.00,,,,,,,0.20,0.42,1.70,1.49
100,,,0.00,0.00,,,,,,,0.00,0.00,0.50,0.97
101,,,0.00,0.00,,,,,,,,,0.00,0.00

==> plots/data/life/alt-dist/wocr/life_alt-dist_wocr_00201_filt.csv <==
X,WOCR-D01-Mean,WOCR-D01-Stdev,WOCR-D02-Mean,WOCR-D02-Stdev,WOCR-D03-Mean,WOCR-D03-Stdev,WOCR-D04-Mean,WOCR-D04-Stdev,WOCR-D05-Mean,WOCR-D05-Stdev,WOCR-D07-Mean,WOCR-D07-Stdev,WOCR-D09-Mean,WOCR-D09-Stdev
0,26.71,5.85,49.57,1.62,66.29,3.04,76.29,1.25,82.86,2.27,88.14,2.27,93.57,1.51
1,26.00,6.08,49.00,2.58,65.71,2.36,76.14,1.57,82.43,2.44,87.86,2.48,93.57,1.51
2,25.14,5.58,47.43,3.26,65.29,2.43,75.57,1.62,82.00,2.31,87.86,2.48,93.43,1.51
3,24.43,5.83,46.71,2.93,65.00,2.31,75.57,1.62,81.86,2.48,87.86,2.48,93.43,1.51
4,23.86,5.55,46.00,2.52,65.00,2.31,75.43,1.72,81.57,2.30,87.71,2.50,93.29,1.38
5,22.86,5.84,44.71,1.50,64.29,1.80,74.71,1.60,81.43,2.37,87.71,2.50,93.14,1.35
6,22.71,5.85,43.86,2.34,64.29,1.80,74.43,1.51,81.14,2.34,87.71,2.50,93.00,1.29
7,21.71,4.86,43.14,2.41,64.14,1.57,74.14,1.86,81.14,2.34,87.71,2.50,92.71,1.38
8,21.57,4.96,42.71,2.29,63.71,1.50,73.86,1.77,80.86,2.19,87.43,2.82,92.57,1.40
9,20.71,4.07,42.00,2.08,63.43,1.51,73.71,1.60,80.71,2.29,87.43,2.82,92.43,1.27
10,20.14,4.53,41.43,2.07,63.29,1.60,73.71,1.60,80.71,2.29,87.29,2.87,92.43,1.27
11,19.29,4.50,40.71,2.14,63.00,1.83,73.00,2.00,80.71,2.29,87.29,2.87,92.29,1.38
12,19.00,4.28,40.14,1.57,62.71,1.80,72.71,2.29,80.43,2.07,87.14,2.91,92.14,1.35
13,18.71,4.11,39.86,1.86,62.57,1.72,72.57,2.44,80.43,2.07,87.00,2.71,92.14,1.35
14,18.57,3.99,39.14,2.19,61.57,1.90,72.29,2.69,79.86,2.48,87.00,2.71,92.14,1.35
15,18.57,3.99,39.14,2.19,61.57,1.90,72.00,3.06,79.43,2.15,87.00,2.71,92.00,1.63
16,18.00,3.27,38.71,1.89,61.14,2.27,72.00,3.06,79.14,2.34,87.00,2.71,91.71,1.38
17,17.57,3.05,38.43,2.23,61.00,2.38,72.00,3.06,78.57,2.07,87.00,2.71,91.57,1.51
18,16.71,3.40,37.43,2.99,60.29,2.63,71.71,3.20,78.14,1.77,87.00,2.71,91.57,1.51
19,15.29,2.87,36.71,3.20,59.71,2.81,71.57,2.99,77.86,1.68,87.00,2.71,91.29,1.38
20,14.71,2.56,36.43,3.26,59.00,3.06,71.14,2.85,77.71,1.60,86.86,2.73,90.71,1.70
21,14.14,2.85,36.00,3.27,58.57,2.88,70.86,2.91,77.00,1.29,86.57,2.64,90.43,2.15
22,14.14,2.85,35.00,3.51,57.71,2.63,70.71,2.98,76.57,1.40,86.43,2.51,90.43,2.15
23,13.86,3.02,34.86,3.76,57.14,2.73,70.71,2.98,76.43,1.13,86.43,2.51,90.43,2.15
24,13.43,3.26,34.57,3.87,56.00,3.51,69.86,2.85,76.29,0.95,86.43,2.51,90.14,2.04
25,12.86,3.72,34.43,3.87,55.57,3.69,69.57,2.76,76.29,0.95,86.29,2.81,90.14,2.04
26,12.29,2.93,34.29,3.99,55.29,3.59,68.71,2.29,76.29,0.95,86.00,3.16,90.14,2.04
27,11.43,2.99,33.43,4.20,54.43,2.99,68.43,2.07,76.29,0.95,86.00,3.16,90.14,2.04
28,11.14,3.02,32.57,4.43,53.71,3.20,68.00,2.24,76.14,0.90,85.86,3.02,90.14,2.04
29,9.86,2.19,32.29,4.23,53.29,2.69,67.71,2.06,76.00,1.00,85.86,3.02,90.14,2.04
30,9.14,2.04,31.86,4.45,52.86,3.02,67.14,2.41,75.57,1.13,85.86,3.02,90.14,2.04
31,8.43,1.99,31.43,4.04,52.29,3.15,67.14,2.41,75.43,1.27,85.71,3.35,90.14,2.04
32,7.86,1.68,31.14,3.89,51.71,3.25,66.57,2.37,75.14,1.46,85.71,3.35,90.00,2.00
33,7.14,1.86,30.71,3.99,51.00,2.83,66.57,2.37,74.86,1.77,85.29,3.30,90.00,2.00
34,6.57,1.90,30.29,4.42,50.43,2.57,66.14,1.86,74.43,1.90,85.29,3.30,90.00,2.00
35,6.00,1.63,29.86,4.06,49.86,3.34,66.14,1.86,73.57,2.44,85.14,3.34,90.00,2.00
36,5.71,1.60,29.29,4.35,49.29,2.81,66.00,2.00,73.00,2.71,85.00,3.42,90.00,2.00
37,5.14,1.77,28.57,4.50,48.71,2.69,65.86,1.95,72.86,2.54,85.00,3.42,90.00,2.00
38,4.57,1.90,27.57,4.72,48.57,2.76,65.14,2.04,72.57,2.44,85.00,3.42,90.00,2.00
39,4.43,1.72,27.00,5.16,47.71,2.21,64.86,1.86,72.14,2.61,85.00,3.42,89.86,2.04
40,4.00,1.91,26.71,4.96,47.71,2.21,63.86,2.54,72.00,2.52,84.57,3.21,89.86,2.04
41,3.86,1.68,26.43,4.89,47.29,2.63,63.71,2.56,72.00,2.52,84.57,3.21,89.71,1.98
42,3.71,1.50,26.00,5.35,47.00,2.38,63.43,2.88,71.71,2.36,84.29,3.15,89.29,1.80
43,3.43,1.51,25.29,6.02,46.43,2.44,62.71,2.63,71.71,2.36,84.00,3.27,89.00,2.08
44,2.43,1.40,24.86,6.23,45.43,1.81,62.00,2.52,71.29,2.29,84.00,3.27,88.86,2.19
45,2.29,1.25,23.86,6.04,44.57,1.81,61.57,2.30,70.86,2.41,83.86,3.34,88.29,2.63
46,1.86,1.35,22.43,6.00,43.86,1.77,61.00,2.45,70.71,2.21,83.86,3.34,88.29,2.63
47,1.86,1.35,21.43,5.97,43.43,1.90,60.57,2.70,70.29,2.36,83.57,2.99,88.29,2.63
48,1.71,1.11,21.00,5.57,42.29,2.06,60.57,2.70,69.86,2.27,83.43,2.88,88.29,2.63
49,1.29,1.11,20.71,5.88,41.71,2.63,59.29,3.25,69.43,2.44,83.14,2.79,88.29,2.63
50,1.14,1.07,20.29,5.85,40.57,3.10,58.86,3.76,69.14,2.19,83.00,2.83,88.29,2.63
51,1.14,1.07,19.57,5.41,39.43,2.07,58.00,4.28,69.00,2.08,82.71,2.63,88.29,2.63
52,1.00,0.82,19.57,5.41,38.86,2.19,57.57,4.12,68.71,1.98,82.43,2.64,88.29,2.63
53,0.86,0.69,19.00,4.83,38.00,2.52,56.86,3.34,68.71,1.98,82.29,2.50,88.29,2.63
54,0.57,0.53,18.86,4.91,37.43,2.88,55.71,3.55,68.57,1.90,81.86,2.54,88.29,2.63
55,0.57,0.53,18.29,4.72,36.86,3.48,55.14,3.53,68.29,2.14,81.86,2.54,88.29,2.63
56,0.43,0.53,18.14,4.67,36.57,3.82,54.57,3.74,68.29,2.14,81.71,2.56,88.29,2.63
57,0.43,0.53,17.71,4.64,36.14,4.02,54.29,3.90,68.00,2.24,81.57,2.57,88.29,2.63
58,0.29,0.49,17.00,3.70,35.71,3.86,53.71,3.73,67.71,2.56,81.43,2.44,88.29,2.63
59,0.29,0.49,16.43,3.15,35.29,3.95,53.00,3.51,67.71,2.56,81.43,2.44,88.14,2.54
60,0.29,0.49,15.57,3.10,34.43,3.87,52.71,3.45,67.14,2.34,81.29,2.75,88.14,2.54
61,0.00,0.00,14.71,2.63,33.71,4.11,52.00,3.11,66.86,2.34,81.29,2.75,88.14,2.54
62,,,14.14,2.97,33.57,4.24,51.57,3.21,66.71,2.29,80.86,2.61,88.00,2.58
63,,,13.43,2.57,33.14,4.14,51.00,3.11,66.29,1.89,80.43,2.37,87.86,2.67
64,,,12.86,2.79,32.57,3.74,50.71,2.98,66.00,2.00,80.29,2.43,87.71,2.56
65,,,12.14,3.13,32.14,3.85,50.43,2.99,65.57,2.37,80.00,2.08,87.43,2.88
66,,,11.43,2.94,31.43,4.43,49.86,3.02,64.71,2.81,79.43,1.90,87.00,2.52
67,,,11.14,2.85,31.00,4.24,49.86,3.02,64.14,3.08,79.43,1.90,86.86,2.41
68,,,10.71,2.75,30.86,4.38,49.57,2.76,63.43,2.76,79.14,1.77,86.71,2.29
69,,,10.29,2.36,30.43,4.69,48.43,2.51,63.29,2.56,78.43,1.72,86.29,2.81
70,,,9.43,1.81,29.71,4.68,48.00,2.83,63.14,2.54,77.43,1.51,85.86,3.13
71,,,9.29,1.70,29.43,4.43,47.43,2.88,62.43,2.37,76.86,1.68,85.71,3.04
72,,,9.14,1.68,29.00,4.47,47.14,3.02,62.14,2.54,76.14,2.19,85.71,3.04
73,,,8.71,1.50,27.71,4.23,46.43,2.51,61.71,1.89,75.14,2.41,85.71,3.04
74,,,8.71,1.50,27.57,4.43,46.14,2.41,61.43,2.30,74.86,2.79,85.71,3.04
75,,,7.86,1.68,27.14,4.41,45.71,2.43,60.86,2.85,74.57,2.99,85.71,3.04
76,,,7.71,1.60,27.00,4.16,44.71,2.75,60.29,2.29,74.14,2.67,85.43,2.82
77,,,7.43,1.51,26.29,4.31,44.43,2.94,58.86,2.41,73.86,3.02,85.43,2.82
78,,,7.00,1.53,25.71,4.50,43.29,2.36,58.29,2.29,73.71,3.04,85.43,2.82
79,,,6.71,1.50,24.71,4.27,43.00,2.00,57.43,2.76,73.71,3.04,85.29,3.15
80,,,5.86,1.35,24.43,3.91,42.14,2.41,56.71,3.15,73.71,3.04,84.86,3.02
81,,,5.43,1.81,23.86,3.72,41.14,2.91,55.57,3.21,73.57,3.05,84.14,3.18
82,,,5.29,1.70,23.29,4.50,40.14,2.27,54.71,3.55,73.43,3.10,83.71,3.04
83,,,4.57,2.37,22.57,4.24,39.43,2.44,53.43,3.31,73.29,2.98,83.71,3.04
84,,,3.71,2.14,22.43,4.24,38.71,3.04,52.57,3.21,73.14,2.67,83.43,3.26
85,,,3.29,1.60,21.86,4.38,38.00,2.65,52.43,3.21,73.14,2.67,83.14,3.13
86,,,2.86,1.46,21.14,4.49,37.71,2.69,51.43,3.41,73.00,2.38,83.14,3.13
87,,,2.57,1.51,20.43,4.54,37.43,2.94,51.14,3.53,72.86,2.54,82.86,3.08
88,,,2.57,1.51,19.86,4.60,36.86,3.02,50.57,3.36,72.57,2.94,82.86,3.08
89,,,2.43,1.62,18.29,3.82,36.71,3.04,50.57,3.36,72.00,3.06,82.57,3.46
90,,,2.29,1.50,18.00,3.56,36.29,2.69,49.86,2.79,71.71,3.09,82.57,3.46
91,,,2.29,1.50,17.14,2.91,36.00,3.06,49.43,2.94,71.57,2.82,82.57,3.46
92,,,2.00,1.63,16.57,2.94,35.86,2.91,48.86,3.08,71.14,2.12,82.43,3.31
93,,,1.57,1.13,16.00,3.21,35.00,3.00,48.86,3.08,71.14,2.12,82.43,3.31
94,,,1.57,1.13,15.86,3.24,34.43,2.76,48.43,2.76,70.86,2.04,82.43,3.31
95,,,1.57,1.13,15.29,3.30,33.57,3.51,48.14,2.91,70.29,1.25,82.29,3.30
96,,,1.57,1.13,14.71,3.20,32.57,3.05,47.71,3.04,70.00,1.41,82.00,3.06
97,,,1.43,1.13,14.43,3.26,31.57,3.46,47.43,3.26,69.14,1.68,82.00,3.06
98,,,1.14,0.90,13.86,3.13,30.71,3.55,46.86,2.85,69.00,1.83,81.71,3.09
99,,,0.86,0.69,13.57,3.36,30.00,4.04,46.71,2.87,68.43,1.90,81.57,3.21
100,,,0.71,0.76,13.00,3.21,29.43,3.69,46.71,2.87,68.43,1.90,81.00,3.06
101,,,0.71,0.76,12.43,2.57,29.14,3.48,46.43,2.82,68.29,2.06,80.71,3.04
102,,,0.71,0.76,12.00,2.83,28.29,3.20,46.00,3.16,68.29,2.06,80.71,3.04
103,,,0.71,0.76,11.57,2.88,27.71,3.09,45.71,2.93,67.71,2.06,80.29,2.93
104,,,0.71,0.76,10.86,3.02,27.00,2.58,45.43,2.76,67.71,2.06,79.71,3.35
105,,,0.71,0.76,9.86,2.91,26.14,3.24,44.57,2.44,67.14,1.95,79.57,3.60
106,,,0.57,0.53,8.86,2.27,25.86,3.44,44.00,2.08,66.86,1.77,78.43,3.05
107,,,0.43,0.53,8.57,2.07,25.43,3.21,43.57,2.15,66.71,1.50,77.86,2.97
108,,,0.29,0.49,8.57,2.07,24.57,3.64,42.14,1.95,65.57,1.81,77.57,2.70
109,,,0.29,0.49,8.29,2.21,24.14,3.67,41.00,2.45,65.29,2.21,77.14,2.34
110,,,0.29,0.49,7.71,1.80,23.29,3.55,40.00,2.38,64.86,2.67,76.71,2.63
111,,,0.29,0.49,7.57,1.81,23.00,3.16,39.43,2.76,64.14,2.91,76.71,2.63
112,,,0.29,0.49,7.14,2.04,22.14,3.24,38.86,2.85,63.14,2.41,76.14,2.79
113,,,0.29,0.49,6.86,1.86,21.57,3.36,38.43,2.94,62.86,2.67,76.14,2.79
114,,,0.29,0.49,6.43,2.23,21.14,2.73,37.57,2.15,62.29,2.87,75.57,2.88
115,,,0.29,0.49,6.29,2.14,20.43,2.94,36.29,3.30,61.29,2.43,75.00,3.11
116,,,0.29,0.49,6.14,2.19,19.86,2.91,35.57,2.88,61.14,2.41,75.00,3.11
117,,,0.29,0.49,5.86,2.48,19.14,2.79,34.43,2.51,59.86,2.48,74.86,3.02
118,,,0.29,0.49,5.29,2.06,18.57,3.05,33.29,2.56,59.57,2.76,74.43,3.36
119,,,0.29,0.49,4.43,2.23,17.57,3.15,32.00,2.77,59.00,3.11,74.00,3.00
120,,,0.14,0.38,4.43,2.23,17.00,3.37,31.43,2.64,58.43,2.76,73.86,2.97
121,,,0.14,0.38,3.86,2.12,16.57,3.21,31.00,2.52,57.86,2.54,73.14,2.91
122,,,0.14,0.38,3.43,1.99,15.86,2.79,30.29,2.98,57.57,2.70,72.71,2.56
123,,,0.00,0.00,3.43,1.99,15.57,2.76,29.29,2.36,57.14,2.41,72.57,2.57
124,,,,,3.43,1.99,15.43,2.82,28.57,2.37,56.29,2.50,72.29,2.36
125,,,,,2.86,1.46,14.71,3.04,28.43,2.44,55.57,2.37,72.14,2.12
126,,,,,2.57,1.40,14.43,3.26,28.00,2.94,55.14,2.67,71.71,2.56
127,,,,,2.43,1.40,14.43,3.26,27.43,2.76,54.57,2.76,71.29,2.43
128,,,,,2.00,1.00,14.14,3.13,27.29,2.98,54.14,2.73,71.00,2.38
129,,,,,1.29,1.11,13.43,3.51,27.14,2.85,53.71,2.50,70.57,2.23
130,,,,,1.00,0.82,12.71,3.50,26.71,3.04,53.29,2.50,70.14,1.57
131,,,,,1.00,0.82,12.43,3.26,26.00,2.52,52.57,2.30,69.71,2.06
132,,,,,1.00,0.82,12.00,3.21,25.57,2.37,51.71,2.14,69.14,2.27
133,,,,,1.00,0.82,11.71,2.81,24.43,2.57,51.29,2.21,68.86,2.54
134,,,,,1.00,0.82,11.14,2.67,24.43,2.57,50.86,2.04,68.57,2.44
135,,,,,1.00,0.82,10.43,2.07,23.71,2.87,50.43,2.07,68.14,2.27
136,,,,,1.00,0.82,9.43,2.64,22.29,2.43,49.86,2.19,68.00,2.38
137,,,,,0.86,0.90,8.57,2.64,22.00,2.16,49.00,1.83,67.57,1.99
138,,,,,0.86,0.90,7.86,3.02,20.86,3.18,48.43,1.81,67.29,2.29
139,,,,,0.71,0.76,7.57,2.99,20.29,3.04,47.29,2.14,67.14,2.41
140,,,,,0.71,0.76,7.00,2.94,20.00,3.27,46.71,2.56,66.57,2.07
141,,,,,0.71,0.76,6.86,3.02,19.29,3.30,45.29,2.36,65.86,1.77
142,,,,,0.71,0.76,6.29,2.56,18.86,3.13,44.71,2.06,65.14,1.46
143,,,,,0.71,0.76,5.86,2.73,18.29,3.25,44.29,1.98,64.43,2.30
144,,,,,0.71,0.76,5.57,2.99,17.43,3.10,43.57,1.81,64.00,2.00
145,,,,,0.71,0.76,5.57,2.99,17.00,3.06,42.71,1.80,63.29,2.50
146,,,,,0.57,0.53,5.29,3.09,16.86,3.24,41.86,2.04,62.14,2.27
147,,,,,0.57,0.53,4.57,2.70,16.71,3.30,40.86,1.77,61.57,1.99
148,,,,,0.57,0.53,4.43,2.64,16.14,3.72,40.14,1.77,61.14,1.77
149,,,,,0.57,0.53,4.14,2.41,15.57,3.46,39.71,1.98,60.57,1.40
150,,,,,0.43,0.53,4.00,2.24,14.86,3.34,39.00,1.91,60.14,1.07
151,,,,,0.43,0.53,3.57,1.99,14.14,2.91,38.29,2.43,60.14,1.07
152,,,,,0.43,0.53,3.14,1.68,13.43,3.46,37.29,2.14,59.57,1.40
153,,,,,0.00,0.00,2.86,1.68,12.00,3.27,36.29,2.56,59.43,1.40
154,,,,,,,2.57,1.40,11.71,3.55,35.29,2.56,58.71,1.60
155,,,,,,,2.43,1.40,11.00,3.61,34.57,2.82,58.57,1.81
156,,,,,,,2.29,1.25,10.57,3.95,34.14,2.79,58.00,1.63
157,,,,,,,2.29,1.25,10.14,4.10,32.86,2.67,57.29,1.60
158,,,,,,,2.00,1.15,9.57,3.74,32.43,2.76,56.86,2.04
159,,,,,,,1.86,0.90,8.86,3.29,31.71,2.14,56.43,2.07
160,,,,,,,1.86,0.90,8.43,2.99,31.57,2.23,56.14,1.68
161,,,,,,,1.71,0.95,8.14,3.13,31.14,2.41,55.00,2.24
162,,,,,,,1.57,0.98,7.71,2.93,30.43,2.23,54.57,2.64
163,,,,,,,1.57,0.98,7.14,2.61,29.00,2.52,53.57,2.57
164,,,,,,,1.14,1.07,6.71,2.81,27.86,2.19,52.29,2.21
165,,,,,,,1.00,1.00,6.43,2.88,26.71,2.43,51.29,2.14
166,,,,,,,1.00,1.00,5.86,2.79,25.71,2.36,49.71,2.36
167,,,,,,,0.71,0.76,5.57,2.57,24.71,2.87,49.00,2.58
168,,,,,,,0.71,0.76,5.14,2.79,23.57,3.05,48.43,2.15
169,,,,,,,0.71,0.76,4.57,2.51,22.71,2.93,47.71,1.80
170,,,,,,,0.57,0.53,4.29,2.69,22.29,3.20,47.00,1.83
171,,,,,,,0.43,0.53,3.86,2.41,21.71,3.64,45.71,2.29
172,,,,,,,0.43,0.53,3.57,2.23,20.29,3.50,44.43,2.15
173,,,,,,,0.14,0.38,3.43,1.99,19.86,3.39,43.14,2.91
174,,,,,,,0.00,0.00,3.43,1.99,18.86,3.67,41.86,2.34
175,,,,,,,,,3.43,1.99,17.57,3.64,40.71,2.56
176,,,,,,,,,3.14,1.77,16.43,3.82,39.14,2.12
177,,,,,,,,,2.43,1.62,15.43,3.95,37.00,1.91
178,,,,,,,,,2.14,1.21,14.86,3.34,34.86,1.35
179,,,,,,,,,2.00,1.00,14.14,3.29,32.00,1.91
180,,,,,,,,,1.57,0.79,13.43,3.41,30.43,2.57
181,,,,,,,,,1.43,0.98,12.86,3.39,29.14,2.61
182,,,,,,,,,1.14,0.90,11.71,3.15,28.00,2.77
183,,,,,,,,,0.71,0.49,11.43,3.31,26.86,2.79
184,,,,,,,,,0.43,0.53,10.00,3.70,25.00,3.37
185,,,,,,,,,0.29,0.49,8.71,3.99,23.29,3.50
186,,,,,,,,,0.00,0.00,7.29,3.64,22.29,3.64
187,,,,,,,,,,,6.43,3.55,20.14,3.24
188,,,,,,,,,,,5.29,2.63,18.43,3.36
189,,,,,,,,,,,4.57,2.94,16.43,3.10
190,,,,,,,,,,,4.14,3.13,15.29,2.81
191,,,,,,,,,,,2.57,1.51,13.86,2.91
192,,,,,,,,,,,2.14,1.57,12.29,3.35
193,,,,,,,,,,,1.00,1.00,11.00,3.56
194,,,,,,,,,,,0.00,0.00,9.29,3.82
195,,,,,,,,,,,,,6.71,3.09
196,,,,,,,,,,,,,2.86,1.77
197,,,,,,,,,,,,,0.86,0.69
198,,,,,,,,,,,,,0.00,0.00

==> plots/data/life/life_00025.csv <==
X,Disjoint-Mean,Disjoint-Stdev,Overlap-Mean,Overlap-Stdev,Multi-Disjoint-Mean,Multi-Disjoint-Stdev,Multi-Overlap-Mean,Multi-Overlap-Stdev,KNN-Mean,Knn-Stdev,Baseline-Mean,Baseline-Stdev
0,80.10,4.01,80.40,4.35,80.10,4.01,80.40,4.35,34.60,3.06,92.7,3.1
1,77.70,4.45,80.20,4.05,77.70,4.45,78.30,5.21,34.60,3.06,92.7,3.1
2,76.10,4.41,78.00,5.31,76.10,4.41,76.40,5.25,34.50,3.03,92.7,3.1
3,74.00,4.57,75.80,5.18,74.00,4.57,74.50,5.21,34.10,2.81,92.7,3.1
4,72.20,4.24,73.60,5.19,72.20,4.24,72.20,4.78,34.10,2.81,92.7,3.1
5,69.30,4.88,71.50,4.74,69.30,4.88,71.40,4.74,33.80,2.82,92.7,3.1
6,66.50,5.15,69.40,4.55,66.50,5.15,69.10,4.72,33.50,2.84,92.7,3.1
7,63.20,5.33,66.20,5.09,63.30,5.31,66.80,4.66,33.50,2.84,92.7,3.1
8,59.00,6.00,63.50,4.97,59.50,5.82,64.70,4.95,33.40,2.88,92.7,3.1
9,53.10,6.56,60.50,5.42,53.80,6.49,62.90,5.04,33.30,2.79,92.7,3.1
10,43.30,5.64,54.20,6.00,47.30,5.95,60.80,4.92,32.90,2.81,92.7,3.1
11,31.40,4.09,44.20,4.34,40.90,4.70,58.10,4.53,32.90,2.81,92.7,3.1
12,14.90,3.78,29.10,3.57,33.90,4.15,51.80,4.96,32.60,2.88,92.7,3.1
13,0.00,0.00,12.60,2.72,29.90,3.96,45.40,4.45,32.50,3.03,92.7,3.1
14,,,,,26.70,3.43,39.40,4.86,32.30,2.83,92.7,3.1
15,,,,,23.80,4.02,33.10,3.18,32.10,2.88,92.7,3.1
16,,,,,20.80,3.68,27.40,2.84,31.90,2.73,92.7,3.1
17,,,,,18.40,4.60,22.90,2.96,31.60,2.72,92.7,3.1
18,,,,,15.50,3.44,19.20,4.18,31.30,2.83,92.7,3.1
19,,,,,12.70,3.13,14.60,3.06,31.30,2.83,92.7,3.1
20,,,,,9.50,2.92,11.40,3.17,31.10,2.33,92.7,3.1
21,,,,,6.50,2.07,7.70,2.91,30.90,2.47,92.7,3.1
22,,,,,4.90,2.23,4.90,2.23,30.50,2.32,92.7,3.1
23,,,,,3.20,1.62,2.00,0.82,30.20,2.15,92.7,3.1
24,,,,,1.40,0.97,1.10,0.57,30.00,1.94,92.7,3.1
25,,,,,0.50,0.71,0.00,0.00,29.60,1.96,92.7,3.1
26,,,,,0.00,0.00,,,29.60,1.96,92.7,3.1
27,,,,,,,,,29.30,2.11,92.7,3.1
28,,,,,,,,,29.10,2.23,92.7,3.1
29,,,,,,,,,28.90,2.33,92.7,3.1
30,,,,,,,,,28.50,2.51,92.7,3.1
31,,,,,,,,,28.30,2.36,92.7,3.1
32,,,,,,,,,28.10,2.38,92.7,3.1
33,,,,,,,,,28.10,2.38,92.7,3.1
34,,,,,,,,,27.90,2.56,92.7,3.1
35,,,,,,,,,27.70,2.26,92.7,3.1
36,,,,,,,,,27.60,2.22,92.7,3.1
37,,,,,,,,,27.40,2.27,92.7,3.1
38,,,,,,,,,27.40,2.27,92.7,3.1
39,,,,,,,,,27.10,2.28,92.7,3.1
40,,,,,,,,,26.90,2.38,92.7,3.1

==> plots/data/life/life_00101.csv <==
X,Disjoint-Mean,Disjoint-Stdev,Overlap-Mean,Overlap-Stdev,Multi-Disjoint-Mean,Multi-Disjoint-Stdev,Multi-Overlap-Mean,Multi-Overlap-Stdev,KNN-Mean,Knn-Stdev,Baseline-Mean,Baseline-Stdev
0,72.00,3.20,71.50,4.28,72.00,3.20,71.50,4.28,34.60,3.06,92.7,3.1
1,71.10,3.84,71.50,4.28,71.10,3.84,70.80,4.08,34.60,3.06,92.7,3.1
2,70.10,3.48,70.80,4.08,70.10,3.48,69.80,4.37,34.50,3.03,92.7,3.1
3,68.80,3.52,69.70,4.55,68.80,3.52,69.10,4.65,34.10,2.81,92.7,3.1
4,68.00,3.16,69.00,4.64,68.00,3.16,67.80,4.05,34.10,2.81,92.7,3.1
5,67.20,3.12,67.70,4.03,67.20,3.12,66.90,3.93,33.80,2.82,92.7,3.1
6,65.80,2.78,66.40,4.20,65.80,2.78,65.90,4.53,33.50,2.84,92.7,3.1
7,64.20,2.94,65.70,4.42,64.20,2.94,64.90,4.51,33.50,2.84,92.7,3.1
8,62.00,3.65,64.20,4.57,62.00,3.65,63.80,5.01,33.40,2.88,92.7,3.1
9,60.50,4.25,62.90,5.51,60.50,4.25,62.70,5.38,33.30,2.79,92.7,3.1
10,58.90,4.28,61.80,5.05,58.90,4.28,61.80,5.05,32.90,2.81,92.7,3.1
11,57.10,4.75,60.70,4.83,57.10,4.75,60.10,5.28,32.90,2.81,92.7,3.1
12,55.40,5.04,58.70,4.67,55.40,5.04,58.30,4.62,32.60,2.88,92.7,3.1
13,54.60,5.27,56.50,4.25,54.60,5.27,56.40,4.12,32.50,3.03,92.7,3.1
14,53.10,4.86,55.30,4.22,53.10,4.86,55.50,4.38,32.30,2.83,92.7,3.1
15,51.00,5.68,53.50,4.28,51.00,5.68,54.10,4.36,32.10,2.88,92.7,3.1
16,49.20,5.63,52.10,4.68,49.20,5.63,52.30,4.60,31.90,2.73,92.7,3.1
17,46.80,5.88,49.80,4.73,46.80,5.88,51.10,4.93,31.60,2.72,92.7,3.1
18,45.10,5.86,48.00,4.47,45.10,5.86,49.30,5.17,31.30,2.83,92.7,3.1
19,42.40,6.19,45.60,4.62,42.40,6.19,47.30,5.19,31.30,2.83,92.7,3.1
20,40.50,5.84,43.90,4.25,40.50,5.84,45.40,4.72,31.10,2.33,92.7,3.1
21,39.00,4.71,42.00,3.80,39.00,4.71,44.30,3.97,30.90,2.47,92.7,3.1
22,36.80,4.52,40.00,4.67,36.80,4.52,42.70,3.95,30.50,2.32,92.7,3.1
23,34.60,4.40,38.10,5.00,34.60,4.40,40.10,4.75,30.20,2.15,92.7,3.1
24,32.70,4.57,35.90,3.60,32.70,4.57,38.40,4.45,30.00,1.94,92.7,3.1
25,30.30,3.77,34.40,3.75,30.30,3.77,36.70,4.11,29.60,1.96,92.7,3.1
26,28.10,3.21,31.80,4.21,28.10,3.21,35.00,4.06,29.60,1.96,92.7,3.1
27,25.60,3.27,30.10,3.84,25.60,3.27,32.90,4.09,29.30,2.11,92.7,3.1
28,23.50,3.66,27.70,3.56,23.50,3.66,31.40,3.92,29.10,2.23,92.7,3.1
29,21.90,4.07,24.70,3.89,21.90,4.07,29.10,3.75,28.90,2.33,92.7,3.1
30,20.70,3.77,22.80,4.44,20.70,3.77,26.40,3.86,28.50,2.51,92.7,3.1
31,18.60,4.12,21.40,4.74,18.60,4.12,24.50,3.50,28.30,2.36,92.7,3.1
32,16.70,4.16,19.70,4.62,16.70,4.16,23.10,4.58,28.10,2.38,92.7,3.1
33,14.60,3.66,17.40,3.92,14.60,3.66,21.70,4.74,28.10,2.38,92.7,3.1
34,13.20,3.16,16.40,3.37,13.20,3.16,20.40,4.72,27.90,2.56,92.7,3.1
35,12.00,3.02,13.90,2.38,12.00,3.02,18.80,5.09,27.70,2.26,92.7,3.1
36,10.60,3.27,10.30,3.02,10.60,3.27,17.30,3.86,27.60,2.22,92.7,3.1
37,9.20,3.99,8.60,2.55,9.20,3.99,16.00,3.43,27.40,2.27,92.7,3.1
38,7.90,4.01,7.20,1.99,8.00,4.06,13.90,2.69,27.40,2.27,92.7,3.1
39,6.50,3.57,5.40,2.01,6.70,3.71,11.50,2.46,27.10,2.28,92.7,3.1
40,4.40,2.37,3.50,1.43,4.60,2.50,10.10,2.69,26.90,2.38,92.7,3.1
41,3.20,1.99,2.50,1.43,3.50,2.17,9.50,2.95,26.90,2.38,92.7,3.1
42,2.00,1.33,1.10,0.74,2.30,1.64,8.50,2.84,26.90,2.38,92.7,3.1
43,1.60,1.26,0.50,0.71,1.80,1.40,6.80,2.04,26.70,2.31,92.7,3.1
44,1.20,0.92,0.20,0.42,1.40,1.17,5.60,1.78,26.50,2.12,92.7,3.1
45,0.60,0.70,0.20,0.42,0.80,0.79,4.40,1.65,26.30,1.83,92.7,3.1
46,0.30,0.48,0.20,0.42,0.40,0.52,3.60,1.43,26.30,1.83,92.7,3.1
47,0.10,0.32,0.20,0.42,0.40,0.52,3.20,1.32,26.00,1.76,92.7,3.1
48,0.00,0.00,0.00,0.00,0.40,0.52,2.00,1.33,25.70,2.06,92.7,3.1
49,,,,,0.40,0.52,1.50,0.85,25.50,2.22,92.7,3.1
50,,,,,0.40,0.52,1.30,0.67,25.50,2.22,92.7,3.1
51,,,,,0.40,0.52,0.80,0.63,25.40,2.17,92.7,3.1
52,,,,,0.40,0.52,0.40,0.70,25.10,2.33,92.7,3.1
53,,,,,0.40,0.52,0.20,0.42,24.70,2.45,92.7,3.1
54,,,,,0.40,0.52,0.20,0.42,24.60,2.41,92.7,3.1
55,,,,,0.40,0.52,0.20,0.42,24.50,2.27,92.7,3.1
56,,,,,0.40,0.52,0.20,0.42,24.30,2.36,92.7,3.1
57,,,,,0.40,0.52,0.20,0.42,24.10,2.18,92.7,3.1
58,,,,,0.40,0.52,0.20,0.42,23.80,2.35,92.7,3.1
59,,,,,0.40,0.52,0.20,0.42,23.50,2.32,92.7,3.1
60,,,,,0.20,0.42,0.20,0.42,23.40,2.32,92.7,3.1
61,,,,,0.20,0.42,0.20,0.42,23.30,2.45,92.7,3.1
62,,,,,0.20,0.42,0.20,0.42,23.00,2.54,92.7,3.1
63,,,,,0.10,0.32,0.20,0.42,22.90,2.60,92.7,3.1
64,,,,,0.10,0.32,0.20,0.42,22.70,2.75,92.7,3.1
65,,,,,0.10,0.32,0.10,0.32,22.60,2.67,92.7,3.1
66,,,,,0.10,0.32,0.00,0.00,22.50,2.68,92.7,3.1
67,,,,,0.10,0.32,,,22.30,2.79,92.7,3.1
68,,,,,0.10,0.32,,,22.10,2.92,92.7,3.1
69,,,,,0.10,0.32,,,22.00,2.98,92.7,3.1
70,,,,,0.10,0.32,,,21.90,3.03,92.7,3.1
71,,,,,0.10,0.32,,,21.90,3.03,92.7,3.1
72,,,,,0.00,0.00,,,21.90,3.03,92.7,3.1
73,,,,,,,,,21.80,3.12,92.7,3.1
74,,,,,,,,,21.40,3.17,92.7,3.1
75,,,,,,,,,20.90,3.21,92.7,3.1
76,,,,,,,,,20.70,3.30,92.7,3.1
77,,,,,,,,,20.60,3.06,92.7,3.1
78,,,,,,,,,20.20,2.74,92.7,3.1
79,,,,,,,,,20.00,2.87,92.7,3.1
80,,,,,,,,,19.70,2.83,92.7,3.1
81,,,,,,,,,19.60,2.63,92.7,3.1
82,,,,,,,,,19.50,2.76,92.7,3.1
83,,,,,,,,,19.40,2.59,92.7,3.1
84,,,,,,,,,19.20,2.70,92.7,3.1
85,,,,,,,,,19.10,2.56,92.7,3.1
86,,,,,,,,,19.00,2.62,92.7,3.1
87,,,,,,,,,18.80,2.74,92.7,3.1
88,,,,,,,,,18.70,2.83,92.7,3.1
89,,,,,,,,,18.40,2.46,92.7,3.1
90,,,,,,,,,18.10,2.13,92.7,3.1
91,,,,,,,,,17.70,2.26,92.7,3.1
92,,,,,,,,,17.50,2.42,92.7,3.1
93,,,,,,,,,17.40,2.37,92.7,3.1
94,,,,,,,,,16.90,2.42,92.7,3.1
95,,,,,,,,,16.30,2.45,92.7,3.1
96,,,,,,,,,15.80,2.70,92.7,3.1
97,,,,,,,,,15.70,2.83,92.7,3.1
98,,,,,,,,,15.00,2.62,92.7,3.1
99,,,,,,,,,14.70,2.79,92.7,3.1
100,,,,,,,,,14.40,2.32,92.7,3.1
101,,,,,,,,,13.70,2.21,92.7,3.1

==> plots/data/life/life_00201.csv <==
X,Disjoint-Mean,Disjoint-Stdev,Overlap-Mean,Overlap-Stdev,Multi-Disjoint-Mean,Multi-Disjoint-Stdev,Multi-Overlap-Mean,Multi-Overlap-Stdev,KNN-Mean,Knn-Stdev,Baseline-Mean,Baseline-Stdev
0,63.33,4.06,66.29,3.04,63.33,4.06,66.29,3.04,34.60,3.06,92.7,3.1
1,62.89,4.14,66.29,3.04,62.89,4.14,65.71,2.36,34.60,3.06,92.7,3.1
2,62.33,4.27,65.43,2.64,62.33,4.27,65.29,2.43,34.50,3.03,92.7,3.1
3,62.11,4.04,65.14,2.48,62.11,4.04,65.00,2.31,34.10,2.81,92.7,3.1
4,61.56,4.45,65.00,2.31,61.56,4.45,65.00,2.31,34.10,2.81,92.7,3.1
5,61.00,4.53,64.29,1.80,61.00,4.53,64.29,1.80,33.80,2.82,92.7,3.1
6,60.44,4.33,64.29,1.80,60.44,4.33,64.29,1.80,33.50,2.84,92.7,3.1
7,60.33,4.44,63.86,1.57,60.33,4.44,64.14,1.57,33.50,2.84,92.7,3.1
8,59.56,4.42,63.57,1.51,59.56,4.42,63.71,1.50,33.40,2.88,92.7,3.1
9,59.00,4.53,63.14,1.68,59.00,4.53,63.43,1.51,33.30,2.79,92.7,3.1
10,58.22,4.76,62.71,1.80,58.22,4.76,63.29,1.60,32.90,2.81,92.7,3.1
11,57.56,4.45,62.57,1.72,57.56,4.45,63.00,1.83,32.90,2.81,92.7,3.1
12,57.33,4.80,61.86,2.12,57.33,4.80,62.71,1.80,32.60,2.88,92.7,3.1
13,57.11,4.76,61.29,2.29,57.11,4.76,62.57,1.72,32.50,3.03,92.7,3.1
14,56.22,4.71,61.29,2.29,56.22,4.71,61.57,1.90,32.30,2.83,92.7,3.1
15,55.78,4.29,60.14,2.85,55.78,4.29,61.57,1.90,32.10,2.88,92.7,3.1
16,55.44,4.22,59.71,2.56,55.44,4.22,61.14,2.27,31.90,2.73,92.7,3.1
17,54.89,4.20,58.71,3.15,54.89,4.20,61.00,2.38,31.60,2.72,92.7,3.1
18,54.67,4.30,58.14,2.91,54.67,4.30,60.29,2.63,31.30,2.83,92.7,3.1
19,54.44,4.07,57.14,2.73,54.44,4.07,59.71,2.81,31.30,2.83,92.7,3.1
20,54.00,4.47,56.00,3.83,54.00,4.47,59.00,3.06,31.10,2.33,92.7,3.1
21,53.33,4.50,55.57,3.74,53.33,4.50,58.57,2.88,30.90,2.47,92.7,3.1
22,52.44,4.30,55.14,3.58,52.44,4.30,57.71,2.63,30.50,2.32,92.7,3.1
23,51.78,4.63,54.14,3.13,51.78,4.63,57.14,2.73,30.20,2.15,92.7,3.1
24,51.22,4.94,53.57,2.51,51.22,4.94,56.00,3.51,30.00,1.94,92.7,3.1
25,50.00,5.15,52.86,2.73,50.00,5.15,55.57,3.69,29.60,1.96,92.7,3.1
26,49.44,4.69,52.00,3.16,49.44,4.69,55.29,3.59,29.60,1.96,92.7,3.1
27,48.78,4.52,51.43,3.31,48.78,4.52,54.43,2.99,29.30,2.11,92.7,3.1
28,48.22,4.44,50.57,2.51,48.22,4.44,53.71,3.20,29.10,2.23,92.7,3.1
29,47.11,4.31,49.86,3.18,47.11,4.31,53.29,2.69,28.90,2.33,92.7,3.1
30,46.56,3.84,49.00,2.83,46.56,3.84,52.86,3.02,28.50,2.51,92.7,3.1
31,45.89,4.83,48.43,2.57,45.89,4.83,52.29,3.15,28.30,2.36,92.7,3.1
32,44.78,4.74,47.86,2.41,44.78,4.74,51.71,3.25,28.10,2.38,92.7,3.1
33,44.22,4.18,47.29,2.63,44.22,4.18,51.00,2.83,28.10,2.38,92.7,3.1
34,43.56,3.84,47.00,2.71,43.56,3.84,50.43,2.57,27.90,2.56,92.7,3.1
35,42.89,3.86,46.29,2.36,42.89,3.86,49.86,3.34,27.70,2.26,92.7,3.1
36,41.89,3.92,45.14,2.61,41.89,3.92,49.29,2.81,27.60,2.22,92.7,3.1
37,41.44,3.71,44.00,2.00,41.44,3.71,48.71,2.69,27.40,2.27,92.7,3.1
38,41.00,4.03,43.43,1.90,41.00,4.03,48.57,2.76,27.40,2.27,92.7,3.1
39,40.33,4.18,42.43,2.30,40.33,4.18,47.71,2.21,27.10,2.28,92.7,3.1
40,39.44,3.78,41.00,2.89,39.44,3.78,47.71,2.21,26.90,2.38,92.7,3.1
41,39.11,3.86,40.43,2.82,39.11,3.86,47.29,2.63,26.90,2.38,92.7,3.1
42,38.33,3.91,39.00,2.24,38.33,3.91,47.00,2.38,26.90,2.38,92.7,3.1
43,37.00,4.03,38.00,2.31,37.11,3.92,46.43,2.44,26.70,2.31,92.7,3.1
44,36.33,3.74,37.29,2.81,36.44,3.61,45.43,1.81,26.50,2.12,92.7,3.1
45,35.67,4.27,36.43,4.12,35.78,4.38,44.57,1.81,26.30,1.83,92.7,3.1
46,34.44,4.16,35.29,4.11,34.56,4.25,43.86,1.77,26.30,1.83,92.7,3.1
47,33.89,4.14,34.57,3.82,34.00,4.24,43.43,1.90,26.00,1.76,92.7,3.1
48,32.44,3.68,34.00,3.83,32.67,3.97,42.29,2.06,25.70,2.06,92.7,3.1
49,31.78,3.42,33.43,3.87,32.00,3.74,41.71,2.63,25.50,2.22,92.7,3.1
50,30.78,3.11,32.86,3.93,31.00,3.43,40.57,3.10,25.50,2.22,92.7,3.1
51,30.11,2.47,32.14,3.67,30.44,2.88,39.43,2.07,25.40,2.17,92.7,3.1
52,28.78,2.11,31.71,3.55,29.33,2.65,38.86,2.19,25.10,2.33,92.7,3.1
53,28.11,2.15,30.86,3.98,28.56,2.51,38.00,2.52,24.70,2.45,92.7,3.1
54,27.44,2.01,30.14,4.49,27.78,2.17,37.43,2.88,24.60,2.41,92.7,3.1
55,26.67,1.73,29.57,4.83,27.00,2.24,36.86,3.48,24.50,2.27,92.7,3.1
56,26.22,1.72,29.00,4.65,26.56,2.07,36.57,3.82,24.30,2.36,92.7,3.1
57,25.44,2.19,28.00,4.76,25.89,2.52,36.14,4.02,24.10,2.18,92.7,3.1
58,25.00,2.18,26.43,3.99,25.56,2.30,35.71,3.86,23.80,2.35,92.7,3.1
59,24.22,2.22,25.57,3.82,25.11,2.47,35.29,3.95,23.50,2.32,92.7,3.1
60,23.33,2.74,24.57,4.08,24.44,2.60,34.43,3.87,23.40,2.32,92.7,3.1
61,22.33,2.50,23.71,4.42,23.56,2.24,33.71,4.11,23.30,2.45,92.7,3.1
62,21.89,2.67,22.57,4.12,23.22,2.17,33.57,4.24,23.00,2.54,92.7,3.1
63,21.44,2.24,21.86,4.41,22.67,2.00,33.14,4.14,22.90,2.60,92.7,3.1
64,20.78,2.05,20.71,4.68,22.22,1.39,32.57,3.74,22.70,2.75,92.7,3.1
65,19.67,1.94,19.86,4.81,21.78,1.48,32.14,3.85,22.60,2.67,92.7,3.1
66,18.67,1.58,18.57,3.41,21.00,1.22,31.43,4.43,22.50,2.68,92.7,3.1
67,17.78,2.22,17.14,3.39,20.67,1.50,31.00,4.24,22.30,2.79,92.7,3.1
68,16.89,2.20,16.43,3.10,20.11,1.83,30.86,4.38,22.10,2.92,92.7,3.1
69,15.67,2.12,15.29,2.81,19.33,1.73,30.43,4.69,22.00,2.98,92.7,3.1
70,15.00,2.12,13.86,2.54,18.89,1.83,29.71,4.68,21.90,3.03,92.7,3.1
71,14.00,2.00,12.86,2.12,18.67,1.80,29.43,4.43,21.90,3.03,92.7,3.1
72,12.78,2.64,12.43,2.23,18.33,1.73,29.00,4.47,21.90,3.03,92.7,3.1
73,12.33,3.16,10.86,2.34,18.22,1.79,27.71,4.23,21.80,3.12,92.7,3.1
74,11.33,2.83,9.86,2.19,17.78,1.30,27.57,4.43,21.40,3.17,92.7,3.1
75,10.33,2.29,8.43,2.23,17.78,1.30,27.14,4.41,20.90,3.21,92.7,3.1
76,8.78,2.28,7.71,1.98,17.33,1.32,27.00,4.16,20.70,3.30,92.7,3.1
77,8.11,2.03,7.14,2.27,17.00,1.32,26.29,4.31,20.60,3.06,92.7,3.1
78,7.11,1.83,6.86,1.95,16.89,1.54,25.71,4.50,20.20,2.74,92.7,3.1
79,6.22,2.05,6.00,2.31,16.78,1.56,24.71,4.27,20.00,2.87,92.7,3.1
80,5.44,2.24,5.43,2.07,16.33,1.66,24.43,3.91,19.70,2.83,92.7,3.1
81,4.33,1.94,4.29,1.98,16.22,1.56,23.86,3.72,19.60,2.63,92.7,3.1
82,3.67,1.87,3.71,1.89,16.00,1.73,23.29,4.50,19.50,2.76,92.7,3.1
83,2.67,1.66,2.43,1.40,15.44,2.07,22.57,4.24,19.40,2.59,92.7,3.1
84,2.44,1.67,1.86,1.07,15.22,2.11,22.43,4.24,19.20,2.70,92.7,3.1
85,1.78,1.48,1.14,0.90,14.78,2.17,21.86,4.38,19.10,2.56,92.7,3.1
86,1.44,1.33,1.00,0.82,14.56,2.19,21.14,4.49,19.00,2.62,92.7,3.1
87,1.22,1.20,0.86,0.90,14.11,2.52,20.43,4.54,18.80,2.74,92.7,3.1
88,0.44,0.73,0.71,0.76,13.89,2.67,19.86,4.60,18.70,2.83,92.7,3.1
89,0.33,0.71,0.57,0.53,13.44,2.46,18.29,3.82,18.40,2.46,92.7,3.1
90,0.11,0.33,0.57,0.53,12.78,2.95,18.00,3.56,18.10,2.13,92.7,3.1
91,0.00,0.00,0.43,0.53,12.67,2.78,17.14,2.91,17.70,2.26,92.7,3.1
92,,,0.14,0.38,12.33,2.55,16.57,2.94,17.50,2.42,92.7,3.1
93,,,0.00,0.00,11.89,2.62,16.00,3.21,17.40,2.37,92.7,3.1
94,,,,,11.67,2.55,15.86,3.24,16.90,2.42,92.7,3.1
95,,,,,11.11,2.71,15.29,3.30,16.30,2.45,92.7,3.1
96,,,,,10.78,2.44,14.71,3.20,15.80,2.70,92.7,3.1
97,,,,,10.67,2.35,14.43,3.26,15.70,2.83,92.7,3.1
98,,,,,9.89,2.09,13.86,3.13,15.00,2.62,92.7,3.1
99,,,,,9.33,2.74,13.57,3.36,14.70,2.79,92.7,3.1
100,,,,,9.11,2.47,13.00,3.21,14.40,2.32,92.7,3.1
101,,,,,8.56,2.01,12.43,2.57,13.70,2.21,92.7,3.1
102,,,,,8.44,2.01,12.00,2.83,13.50,2.17,92.7,3.1
103,,,,,8.44,2.01,11.57,2.88,13.10,2.02,92.7,3.1
104,,,,,8.33,2.00,10.86,3.02,12.80,2.10,92.7,3.1
105,,,,,8.11,1.90,9.86,2.91,12.10,1.79,92.7,3.1
106,,,,,8.00,1.87,8.86,2.27,12.00,1.70,92.7,3.1
107,,,,,7.56,1.81,8.57,2.07,11.60,1.58,92.7,3.1
108,,,,,7.56,1.81,8.57,2.07,11.50,1.58,92.7,3.1
109,,,,,7.33,1.94,8.29,2.21,11.50,1.58,92.7,3.1
110,,,,,7.11,1.96,7.71,1.80,11.20,1.32,92.7,3.1
111,,,,,6.67,1.73,7.57,1.81,11.10,1.45,92.7,3.1
112,,,,,6.11,1.54,7.14,2.04,10.80,1.75,92.7,3.1
113,,,,,5.89,1.69,6.86,1.86,10.70,1.70,92.7,3.1
114,,,,,5.78,1.86,6.43,2.23,10.60,1.78,92.7,3.1
115,,,,,5.33,1.80,6.29,2.14,10.10,1.60,92.7,3.1
116,,,,,5.11,1.90,6.14,2.19,9.70,1.34,92.7,3.1
117,,,,,4.89,1.96,5.86,2.48,9.50,1.51,92.7,3.1
118,,,,,4.78,1.86,5.29,2.06,9.30,1.34,92.7,3.1
119,,,,,4.44,1.74,4.43,2.23,9.10,1.60,92.7,3.1
120,,,,,4.11,1.62,4.43,2.23,8.50,1.43,92.7,3.1
121,,,,,4.00,1.80,3.86,2.12,8.20,1.48,92.7,3.1
122,,,,,4.00,1.80,3.43,1.99,7.70,1.49,92.7,3.1
123,,,,,3.78,1.56,3.43,1.99,7.50,1.51,92.7,3.1
124,,,,,3.56,1.67,3.43,1.99,7.50,1.51,92.7,3.1
125,,,,,3.33,1.50,2.86,1.46,7.50,1.51,92.7,3.1
126,,,,,3.22,1.56,2.57,1.40,7.40,1.43,92.7,3.1
127,,,,,3.11,1.62,2.43,1.40,7.30,1.49,92.7,3.1
128,,,,,3.11,1.62,2.00,1.00,7.20,1.40,92.7,3.1
129,,,,,2.89,1.45,1.29,1.11,7.10,1.37,92.7,3.1
130,,,,,2.78,1.48,1.00,0.82,7.00,1.15,92.7,3.1
131,,,,,2.44,1.24,1.00,0.82,6.90,1.29,92.7,3.1
132,,,,,2.22,1.30,1.00,0.82,6.70,1.34,92.7,3.1
133,,,,,2.00,1.50,1.00,0.82,6.50,1.43,92.7,3.1
134,,,,,1.44,1.67,1.00,0.82,6.30,1.49,92.7,3.1
135,,,,,1.00,1.22,1.00,0.82,6.10,1.37,92.7,3.1
136,,,,,1.00,1.22,1.00,0.82,6.10,1.37,92.7,3.1
137,,,,,1.00,1.22,0.86,0.90,6.10,1.37,92.7,3.1
138,,,,,0.89,1.05,0.86,0.90,6.10,1.37,92.7,3.1
139,,,,,0.78,0.83,0.71,0.76,6.00,1.49,92.7,3.1
140,,,,,0.78,0.83,0.71,0.76,5.90,1.52,92.7,3.1
141,,,,,0.44,0.73,0.71,0.76,5.90,1.52,92.7,3.1
142,,,,,0.33,0.71,0.71,0.76,5.90,1.52,92.7,3.1
143,,,,,0.33,0.71,0.71,0.76,5.80,1.32,92.7,3.1
144,,,,,0.33,0.71,0.71,0.76,5.70,1.34,92.7,3.1
145,,,,,0.33,0.71,0.71,0.76,5.70,1.34,92.7,3.1
146,,,,,0.33,0.71,0.57,0.53,5.70,1.34,92.7,3.1
147,,,,,0.22,0.67,0.57,0.53,5.70,1.34,92.7,3.1
148,,,,,0.11,0.33,0.57,0.53,5.70,1.34,92.7,3.1
149,,,,,0.11,0.33,0.57,0.53,5.70,1.34,92.7,3.1
150,,,,,0.11,0.33,0.43,0.53,5.70,1.34,92.7,3.1
151,,,,,0.11,0.33,0.43,0.53,5.70,1.34,92.7,3.1
152,,,,,0.11,0.33,0.43,0.53,5.70,1.34,92.7,3.1
153,,,,,0.11,0.33,0.00,0.00,5.70,1.34,92.7,3.1
154,,,,,0.11,0.33,,,5.70,1.34,92.7,3.1
155,,,,,0.11,0.33,,,5.60,1.35,92.7,3.1
156,,,,,0.11,0.33,,,5.60,1.35,92.7,3.1
157,,,,,0.11,0.33,,,5.60,1.35,92.7,3.1
158,,,,,0.11,0.33,,,5.60,1.35,92.7,3.1
159,,,,,0.11,0.33,,,5.60,1.35,92.7,3.1
160,,,,,0.00,0.00,,,5.50,1.18,92.7,3.1
161,,,,,,,,,5.40,1.17,92.7,3.1
162,,,,,,,,,5.40,1.17,92.7,3.1
163,,,,,,,,,5.40,1.17,92.7,3.1
164,,,,,,,,,5.40,1.17,92.7,3.1
165,,,,,,,,,5.40,1.17,92.7,3.1
166,,,,,,,,,5.40,1.17,92.7,3.1
167,,,,,,,,,5.20,1.14,92.7,3.1
168,,,,,,,,,5.10,1.20,92.7,3.1
169,,,,,,,,,5.10,1.20,92.7,3.1
170,,,,,,,,,5.10,1.20,92.7,3.1
171,,,,,,,,,5.10,1.20,92.7,3.1
172,,,,,,,,,5.00,1.33,92.7,3.1
173,,,,,,,,,4.90,1.29,92.7,3.1
174,,,,,,,,,4.80,1.14,92.7,3.1
175,,,,,,,,,4.70,1.16,92.7,3.1
176,,,,,,,,,4.60,1.17,92.7,3.1
177,,,,,,,,,4.50,0.97,92.7,3.1
178,,,,,,,,,4.20,1.03,92.7,3.1
179,,,,,,,,,4.10,0.88,92.7,3.1
180,,,,,,,,,3.80,0.92,92.7,3.1
181,,,,,,,,,3.60,0.84,92.7,3.1
182,,,,,,,,,3.50,0.97,92.7,3.1
183,,,,,,,,,3.30,0.82,92.7,3.1
184,,,,,,,,,3.00,0.82,92.7,3.1
185,,,,,,,,,2.90,0.88,92.7,3.1
186,,,,,,,,,2.70,1.16,92.7,3.1
187,,,,,,,,,2.70,1.16,92.7,3.1
188,,,,,,,,,2.60,1.07,92.7,3.1
189,,,,,,,,,2.40,0.97,92.7,3.1
190,,,,,,,,,2.30,0.82,92.7,3.1
191,,,,,,,,,2.30,0.82,92.7,3.1
192,,,,,,,,,2.30,0.82,92.7,3.1
193,,,,,,,,,2.30,0.82,92.7,3.1
194,,,,,,,,,2.30,0.82,92.7,3.1
195,,,,,,,,,2.30,0.82,92.7,3.1
196,,,,,,,,,2.10,0.74,92.7,3.1
197,,,,,,,,,2.10,0.74,92.7,3.1
198,,,,,,,,,1.90,0.74,92.7,3.1
199,,,,,,,,,1.90,0.74,92.7,3.1
200,,,,,,,,,1.90,0.74,92.7,3.1

==> plots/data/life/life_knn_00001_filt.csv <==
X,KNN-Mean,KNN-Stdev,NuPCR-Mean,NuPCR-Stdev
0,34.10,2.81,66.29,3.04
1,33.80,2.82,65.71,2.36
2,33.50,2.84,65.29,2.43
3,33.50,2.84,65.00,2.31
4,33.40,2.88,65.00,2.31
5,33.30,2.79,64.29,1.80
6,32.90,2.81,64.29,1.80
7,32.90,2.81,64.14,1.57
8,32.60,2.88,63.71,1.50
9,32.50,3.03,63.43,1.51
10,32.30,2.83,63.29,1.60
11,32.10,2.88,63.00,1.83
12,31.90,2.73,62.71,1.80
13,31.60,2.72,62.57,1.72
14,31.30,2.83,61.57,1.90
15,31.30,2.83,61.57,1.90
16,31.10,2.33,61.14,2.27
17,30.90,2.47,61.00,2.38
18,30.50,2.32,60.29,2.63
19,30.20,2.15,59.71,2.81
20,30.00,1.94,59.00,3.06
21,29.60,1.96,58.57,2.88
22,29.60,1.96,57.71,2.63
23,29.30,2.11,57.14,2.73
24,29.10,2.23,56.00,3.51
25,28.90,2.33,55.57,3.69
26,28.50,2.51,55.29,3.59
27,28.30,2.36,54.43,2.99
28,28.10,2.38,53.71,3.20
29,28.10,2.38,53.29,2.69
30,27.90,2.56,52.86,3.02
31,27.70,2.26,52.29,3.15
32,27.60,2.22,51.71,3.25
33,27.40,2.27,51.00,2.83
34,27.40,2.27,50.43,2.57
35,27.10,2.28,49.86,3.34
36,26.90,2.38,49.29,2.81
37,26.90,2.38,48.71,2.69
38,26.90,2.38,48.57,2.76
39,26.70,2.31,47.71,2.21
40,26.50,2.12,47.71,2.21
41,26.30,1.83,47.29,2.63
42,26.30,1.83,47.00,2.38
43,26.00,1.76,46.43,2.44
44,25.70,2.06,45.43,1.81
45,25.50,2.22,44.57,1.81
46,25.50,2.22,43.86,1.77
47,25.40,2.17,43.43,1.90
48,25.10,2.33,42.29,2.06
49,24.70,2.45,41.71,2.63
50,24.60,2.41,40.57,3.10
51,24.50,2.27,39.43,2.07
52,24.30,2.36,38.86,2.19
53,24.10,2.18,38.00,2.52
54,23.80,2.35,37.43,2.88
55,23.50,2.32,36.86,3.48
56,23.40,2.32,36.57,3.82
57,23.30,2.45,36.14,4.02
58,23.00,2.54,35.71,3.86
59,22.90,2.60,35.29,3.95
60,22.70,2.75,34.43,3.87
61,22.60,2.67,33.71,4.11
62,22.50,2.68,33.57,4.24
63,22.30,2.79,33.14,4.14
64,22.10,2.92,32.57,3.74
65,22.00,2.98,32.14,3.85
66,21.90,3.03,31.43,4.43
67,21.90,3.03,31.00,4.24
68,21.90,3.03,30.86,4.38
69,21.80,3.12,30.43,4.69
70,21.40,3.17,29.71,4.68
71,20.90,3.21,29.43,4.43
72,20.70,3.30,29.00,4.47
73,20.60,3.06,27.71,4.23
74,20.20,2.74,27.57,4.43
75,20.00,2.87,27.14,4.41
76,19.70,2.83,27.00,4.16
77,19.60,2.63,26.29,4.31
78,19.50,2.76,25.71,4.50
79,19.40,2.59,24.71,4.27
80,19.20,2.70,24.43,3.91
81,19.10,2.56,23.86,3.72
82,19.00,2.62,23.29,4.50
83,18.80,2.74,22.57,4.24
84,18.70,2.83,22.43,4.24
85,18.40,2.46,21.86,4.38
86,18.10,2.13,21.14,4.49
87,17.70,2.26,20.43,4.54
88,17.50,2.42,19.86,4.60
89,17.40,2.37,18.29,3.82
90,16.90,2.42,18.00,3.56
91,16.30,2.45,17.14,2.91
92,15.80,2.70,16.57,2.94
93,15.70,2.83,16.00,3.21
94,15.00,2.62,15.86,3.24
95,14.70,2.79,15.29,3.30
96,14.40,2.32,14.71,3.20
97,13.70,2.21,14.43,3.26
98,13.50,2.17,13.86,3.13
99,13.10,2.02,13.57,3.36
100,12.80,2.10,13.00,3.21
101,12.10,1.79,12.43,2.57
102,12.00,1.70,12.00,2.83
103,11.60,1.58,11.57,2.88
104,11.50,1.58,10.86,3.02
105,11.50,1.58,9.86,2.91
106,11.20,1.32,8.86,2.27
107,11.10,1.45,8.57,2.07
108,10.80,1.75,8.57,2.07
109,10.70,1.70,8.29,2.21
110,10.60,1.78,7.71,1.80
111,10.10,1.60,7.57,1.81
112,9.70,1.34,7.14,2.04
113,9.50,1.51,6.86,1.86
114,9.30,1.34,6.43,2.23
115,9.10,1.60,6.29,2.14
116,8.50,1.43,6.14,2.19
117,8.20,1.48,5.86,2.48
118,7.70,1.49,5.29,2.06
119,7.50,1.51,4.43,2.23
120,7.50,1.51,4.43,2.23
121,7.50,1.51,3.86,2.12
122,7.40,1.43,3.43,1.99
123,7.30,1.49,3.43,1.99
124,7.20,1.40,3.43,1.99
125,7.10,1.37,2.86,1.46
126,7.00,1.15,2.57,1.40
127,6.90,1.29,2.43,1.40
128,6.70,1.34,2.00,1.00
129,6.50,1.43,1.29,1.11
130,6.30,1.49,1.00,0.82
131,6.10,1.37,1.00,0.82
132,6.10,1.37,1.00,0.82
133,6.10,1.37,1.00,0.82
134,6.10,1.37,1.00,0.82
135,6.00,1.49,1.00,0.82
136,5.90,1.52,1.00,0.82
137,5.90,1.52,0.86,0.90
138,5.90,1.52,0.86,0.90
139,5.80,1.32,0.71,0.76
140,5.70,1.34,0.71,0.76
141,5.70,1.34,0.71,0.76
142,5.70,1.34,0.71,0.76
143,5.70,1.34,0.71,0.76
144,5.70,1.34,0.71,0.76
145,5.70,1.34,0.71,0.76
146,5.70,1.34,0.57,0.53
147,5.70,1.34,0.57,0.53
148,5.70,1.34,0.57,0.53
149,5.70,1.34,0.57,0.53
150,5.70,1.34,0.43,0.53
151,5.60,1.35,0.43,0.53
152,5.60,1.35,0.43,0.53
153,5.60,1.35,0.00,0.00
154,5.60,1.35,,
155,5.60,1.35,,
156,5.50,1.18,,
157,5.40,1.17,,
158,5.40,1.17,,
159,5.40,1.17,,
160,5.40,1.17,,
161,5.40,1.17,,
162,5.40,1.17,,
163,5.20,1.14,,
164,5.10,1.20,,
165,5.10,1.20,,
166,5.10,1.20,,
167,5.10,1.20,,
168,5.00,1.33,,
169,4.90,1.29,,
170,4.80,1.14,,
171,4.70,1.16,,
172,4.60,1.17,,
173,4.50,0.97,,
174,4.20,1.03,,
175,4.10,0.88,,
176,3.80,0.92,,
177,3.60,0.84,,
178,3.50,0.97,,
179,3.30,0.82,,
180,3.00,0.82,,
181,2.90,0.88,,
182,2.70,1.16,,
183,2.70,1.16,,
184,2.60,1.07,,
185,2.40,0.97,,
186,2.30,0.82,,
187,2.30,0.82,,
188,2.30,0.82,,
189,2.30,0.82,,
190,2.30,0.82,,
191,2.30,0.82,,
192,2.10,0.74,,
193,2.10,0.74,,
194,1.90,0.74,,
195,1.90,0.74,,
196,1.90,0.74,,
197,1.90,0.74,,
198,1.70,0.95,,
199,1.70,0.95,,
200,1.70,0.95,,
201,1.60,0.84,,
202,1.50,0.85,,
203,1.50,0.85,,
204,1.50,0.85,,
205,1.50,0.85,,
206,1.50,0.85,,
207,1.40,0.84,,

==> plots/data/shifts-weather-medium/alt-dist/knn/shifts-weather-medium_alt-dist_knn_filt.csv <==
X,Knn-D01-Mean,Knn-D01-Stdev,Knn-D02-Mean,Knn-D02-Stdev,Knn-D03-Mean,Knn-D03-Stdev,Knn-D04-Mean,Knn-D04-Stdev,Knn-D05-Mean,Knn-D05-Stdev,Knn-D07-Mean,Knn-D07-Stdev,Knn-D09-Mean,Knn-D09-Stdev
0,4.90,2.73,15.20,4.05,23.80,4.54,34.20,4.29,44.40,3.03,63.00,3.30,77.50,2.55
20,4.90,2.73,15.10,4.09,23.80,4.54,34.20,4.29,44.40,3.03,63.00,3.30,77.50,2.55
60,4.90,2.73,15.00,4.08,23.80,4.54,34.20,4.29,44.20,3.12,63.00,3.30,77.40,2.72
100,4.90,2.73,15.00,4.08,23.80,4.54,34.20,4.29,44.10,3.25,62.90,3.18,77.40,2.72
140,4.90,2.73,15.00,4.08,23.80,4.54,34.10,4.33,44.10,3.25,62.90,3.18,77.30,2.67
180,4.90,2.73,15.00,4.08,23.60,4.43,34.00,4.19,44.00,3.27,62.90,3.18,77.30,2.67
220,4.80,2.66,14.90,4.20,23.60,4.43,34.00,4.19,44.00,3.27,62.80,3.19,77.00,2.83
260,4.70,2.75,14.90,4.20,23.40,4.58,33.80,4.10,44.00,3.27,62.80,3.19,77.00,2.83
300,4.50,2.76,14.80,3.94,23.40,4.58,33.80,4.10,43.90,3.21,62.80,3.19,76.90,2.77
340,4.40,2.88,14.70,3.89,23.30,4.47,33.70,4.19,43.70,3.20,62.80,3.19,76.90,2.77
380,4.40,2.88,14.70,3.89,23.20,4.44,33.60,4.25,43.50,2.95,62.70,3.37,76.90,2.77
420,4.30,2.87,14.70,3.89,23.20,4.44,33.50,4.14,43.30,2.95,62.70,3.37,76.90,2.77
460,4.20,2.90,14.40,3.98,23.00,4.40,33.50,4.14,43.20,3.08,62.60,3.53,76.90,2.77
500,4.20,2.90,14.40,3.98,23.00,4.40,33.50,4.14,43.20,3.08,62.50,3.72,76.80,2.66
540,4.10,2.88,14.30,3.97,22.90,4.25,33.50,4.14,43.20,3.08,62.50,3.72,76.70,2.54
580,3.90,3.03,14.10,3.45,22.90,4.25,33.50,4.14,43.10,3.00,62.40,3.75,76.70,2.54
620,3.90,3.03,14.10,3.45,22.90,4.25,33.50,4.14,43.10,3.00,62.40,3.75,76.70,2.54
660,3.80,3.08,13.90,3.67,22.90,4.25,33.40,4.01,43.10,3.00,62.40,3.75,76.70,2.54
700,3.80,3.08,13.80,3.77,22.80,4.34,33.30,4.08,43.10,3.00,62.40,3.75,76.70,2.54
740,3.60,2.84,13.80,3.77,22.60,4.38,33.30,4.08,43.10,3.00,62.30,3.65,76.70,2.54
780,3.60,2.84,13.80,3.77,22.60,4.38,33.30,4.08,43.10,3.00,62.20,3.71,76.70,2.54
820,3.50,2.88,13.80,3.77,22.40,4.53,33.20,4.13,43.00,2.98,62.10,3.73,76.70,2.54
860,3.50,2.88,13.70,3.77,22.40,4.53,32.80,4.47,42.90,3.03,62.00,3.65,76.50,2.64
900,3.40,2.63,13.50,3.69,22.20,4.49,32.70,4.55,42.90,3.03,62.00,3.65,76.40,2.55
940,3.30,2.54,13.50,3.69,22.10,4.58,32.60,4.43,42.90,3.03,61.80,3.77,76.30,2.75
980,3.30,2.54,13.40,3.81,22.00,4.64,32.40,4.38,42.80,3.05,61.70,3.71,76.20,2.70
1020,3.20,2.66,13.30,3.56,22.00,4.64,32.10,4.07,42.80,3.05,61.70,3.71,76.10,2.92
1060,3.10,2.73,13.30,3.56,22.00,4.64,32.10,4.07,42.80,3.05,61.70,3.71,76.00,2.91
1100,3.10,2.73,13.10,3.73,22.00,4.64,32.10,4.07,42.70,3.06,61.60,3.60,75.90,3.14
1140,2.90,2.42,13.10,3.73,21.90,4.72,32.00,4.16,42.50,2.92,61.50,3.78,75.80,3.05
1180,2.90,2.42,13.10,3.73,21.90,4.72,32.00,4.16,42.50,2.92,61.40,3.81,75.80,3.05
1220,2.60,2.12,13.10,3.73,21.90,4.72,31.90,4.23,42.40,2.99,61.40,3.81,75.80,3.05
1260,2.50,2.01,13.10,3.73,21.80,4.80,31.80,4.10,42.20,3.08,61.30,3.95,75.70,2.98
1300,2.40,2.07,13.10,3.73,21.80,4.80,31.80,4.10,42.10,3.11,61.30,3.95,75.60,2.88
1340,2.10,1.85,12.90,3.48,21.80,4.80,31.80,4.10,42.10,3.11,61.20,3.88,75.50,2.88
1380,2.10,1.85,12.70,3.62,21.80,4.80,31.70,4.03,42.10,3.11,61.20,3.88,75.50,2.88
1420,2.10,1.85,12.70,3.62,21.80,4.80,31.50,4.20,42.00,3.16,61.00,3.80,75.50,2.88
1460,2.10,1.85,12.50,3.63,21.70,4.79,31.50,4.20,42.00,3.16,60.90,3.84,75.40,2.80
1500,2.10,1.85,12.50,3.63,21.70,4.79,31.20,3.99,42.00,3.16,60.80,3.91,75.40,2.80
1540,2.10,1.85,12.40,3.63,21.60,4.67,31.00,3.80,42.00,3.16,60.80,3.91,75.40,2.80
1580,2.00,1.83,12.40,3.63,21.60,4.67,31.00,3.80,42.00,3.16,60.70,3.86,75.40,2.80
1620,2.00,1.83,12.40,3.63,21.60,4.67,30.80,4.02,41.90,3.07,60.70,3.86,75.40,2.80
1660,1.90,1.85,12.20,3.71,21.60,4.67,30.80,4.02,41.70,3.30,60.70,3.86,75.40,2.80
1700,1.80,1.62,12.10,3.73,21.60,4.67,30.70,3.97,41.60,3.24,60.70,3.86,75.40,2.80
1740,1.50,1.27,12.10,3.73,21.50,4.67,30.70,3.97,41.50,3.14,60.70,3.86,75.20,3.05
1780,1.50,1.27,12.00,3.77,21.50,4.67,30.60,4.09,41.40,3.06,60.70,3.86,75.20,3.05
1820,1.40,1.35,12.00,3.77,21.50,4.67,30.60,4.09,41.40,3.06,60.50,4.03,75.20,3.05
1860,1.40,1.35,11.80,3.61,21.40,4.70,30.40,3.92,41.40,3.06,60.50,4.03,75.10,2.96
1900,1.20,1.32,11.50,3.95,21.40,4.70,30.40,3.92,41.30,3.02,60.20,4.24,75.10,2.96
1940,1.10,1.10,11.50,3.95,21.40,4.70,30.40,3.92,41.30,3.02,60.10,4.15,75.10,2.96
1980,1.10,1.10,11.50,3.95,21.40,4.70,30.20,3.97,41.20,3.08,60.10,4.15,75.10,2.96
2020,1.10,1.10,11.40,3.86,21.40,4.70,30.00,4.24,41.10,3.14,60.10,4.15,75.10,2.96
2060,1.10,1.10,11.40,3.86,21.40,4.70,29.80,4.24,41.10,3.14,60.10,4.15,75.00,3.02
2100,1.10,1.10,11.30,3.80,21.30,4.60,29.80,4.24,40.70,3.23,60.00,4.03,74.90,2.96
2140,1.10,1.10,11.30,3.80,21.30,4.60,29.80,4.24,40.70,3.23,60.00,4.03,74.80,3.05
2180,1.10,1.10,11.30,3.80,21.20,4.59,29.50,4.01,40.60,3.17,60.00,4.03,74.80,3.05
2220,1.00,1.05,11.30,3.80,21.20,4.59,29.50,4.01,40.60,3.17,60.00,4.03,74.80,3.05
2260,1.00,1.05,11.30,3.80,21.10,4.51,29.50,4.01,40.60,3.17,60.00,4.03,74.70,2.98
2300,0.80,1.03,11.30,3.80,20.90,4.65,29.50,4.01,40.50,3.06,59.80,4.08,74.60,2.95
2340,0.80,1.03,11.10,3.70,20.50,4.86,29.50,4.01,40.50,3.06,59.80,4.08,74.60,2.95
2380,0.70,1.06,11.00,3.68,20.50,4.86,29.50,4.01,40.50,3.06,59.80,4.08,74.60,2.95
2420,0.50,0.97,11.00,3.68,20.50,4.86,29.50,4.01,40.40,3.03,59.70,4.22,74.60,2.95
2460,0.50,0.97,10.90,3.63,20.20,5.03,29.50,4.01,40.30,3.20,59.70,4.22,74.50,2.84
2500,0.50,0.97,10.80,3.65,20.10,4.89,29.40,4.03,40.30,3.20,59.70,4.22,74.50,2.84
2540,0.50,0.97,10.80,3.65,20.00,4.97,29.40,4.03,40.30,3.20,59.70,4.22,74.30,2.91
2580,0.50,0.97,10.80,3.65,20.00,4.97,29.30,4.11,40.30,3.20,59.70,4.22,74.20,3.16
2620,0.30,0.48,10.70,3.59,20.00,4.97,29.10,4.07,40.30,3.20,59.70,4.22,74.20,3.16
2660,0.30,0.48,10.60,3.66,19.90,5.02,29.00,4.14,40.20,3.16,59.60,4.33,74.20,3.16
2700,0.20,0.42,10.60,3.66,19.90,5.02,28.90,4.23,40.20,3.16,59.60,4.33,74.20,3.16
2740,0.20,0.42,10.60,3.66,19.90,5.02,28.80,4.26,40.00,3.30,59.50,4.25,74.20,3.16
2780,0.20,0.42,10.60,3.66,19.80,4.94,28.80,4.26,40.00,3.30,59.50,4.25,74.20,3.16
2820,0.10,0.32,10.50,3.84,19.80,4.94,28.80,4.26,40.00,3.30,59.50,4.25,74.20,3.16
2860,0.10,0.32,10.50,3.84,19.70,4.81,28.50,4.09,40.00,3.30,59.50,4.25,74.20,3.16
2900,0.10,0.32,10.50,3.84,19.60,4.90,28.50,4.09,40.00,3.30,59.50,4.25,74.10,3.14
2940,0.10,0.32,10.30,3.80,19.60,4.90,28.40,4.01,39.80,3.08,59.40,4.38,74.10,3.14
2980,,,9.90,3.60,19.50,4.95,28.40,4.01,39.80,3.08,59.40,4.38,74.10,3.14
3020,,,9.90,3.60,19.50,4.95,28.40,4.01,39.70,3.27,59.30,4.42,74.10,3.14
3060,,,9.90,3.60,19.50,4.95,28.20,3.68,39.70,3.27,59.20,4.26,74.10,3.14
3100,,,9.90,3.60,19.40,5.02,28.10,3.54,39.40,3.03,59.20,4.26,74.00,3.23
3140,,,9.60,3.37,19.40,5.02,28.10,3.54,39.30,2.98,59.20,4.26,74.00,3.23
3180,,,9.40,3.41,19.40,5.02,27.90,3.73,39.20,2.97,59.10,4.23,74.00,3.23
3220,,,9.40,3.41,19.40,5.02,27.90,3.73,39.20,2.97,59.10,4.23,73.90,3.21
3260,,,9.10,3.28,19.30,4.95,27.80,3.79,39.10,2.88,59.10,4.23,73.90,3.21
3300,,,9.10,3.28,19.10,4.93,27.80,3.79,39.00,2.91,59.10,4.23,73.80,3.22
3340,,,9.00,3.27,18.90,4.95,27.80,3.79,39.00,2.91,59.10,4.23,73.80,3.22
3380,,,8.90,3.25,18.80,4.71,27.70,3.71,38.80,3.05,59.10,4.23,73.70,3.23
3420,,,8.90,3.25,18.80,4.71,27.60,3.78,38.80,3.05,58.90,4.09,73.70,3.23
3460,,,8.50,3.63,18.70,4.72,27.50,3.87,38.80,3.05,58.90,4.09,73.70,3.23
3500,,,8.50,3.63,18.70,4.72,27.40,3.69,38.80,3.05,58.90,4.09,73.70,3.23
3540,,,8.50,3.63,18.70,4.72,27.40,3.69,38.80,3.05,58.70,4.35,73.60,3.13
3580,,,8.40,3.63,18.60,4.79,27.40,3.69,38.70,3.16,58.60,4.50,73.50,3.14
3620,,,8.20,3.68,18.60,4.79,27.30,3.53,38.70,3.16,58.50,4.40,73.50,3.14
3660,,,8.10,3.63,18.40,4.79,27.30,3.53,38.60,3.20,58.40,4.25,73.50,3.14
3700,,,8.10,3.63,18.40,4.79,27.30,3.53,38.40,3.41,58.20,4.10,73.50,3.14
3740,,,8.10,3.63,18.40,4.79,27.30,3.53,38.10,3.38,58.20,4.10,73.40,3.03
3780,,,8.00,3.40,18.20,4.76,27.30,3.53,38.10,3.38,58.10,4.15,73.40,3.03
3820,,,8.00,3.40,18.20,4.76,27.20,3.61,38.10,3.38,58.00,4.22,73.30,3.09
3860,,,7.90,3.45,18.20,4.76,27.10,3.51,38.10,3.38,58.00,4.22,73.30,3.09
3900,,,7.90,3.45,18.20,4.76,27.10,3.51,37.90,3.25,57.90,4.12,73.30,3.09
3940,,,7.80,3.43,17.90,4.43,27.00,3.37,37.70,3.37,57.90,4.12,73.30,3.09
3980,,,7.80,3.43,17.80,4.18,27.00,3.37,37.60,3.34,57.90,4.12,73.30,3.09
4020,,,7.80,3.43,17.80,4.18,26.80,3.55,37.60,3.34,57.90,4.12,73.30,3.09
4060,,,7.70,3.37,17.70,4.22,26.70,3.47,37.60,3.34,57.90,4.12,73.30,3.09
4100,,,7.70,3.37,17.40,4.12,26.60,3.57,37.50,3.50,57.70,3.92,73.30,3.09
4140,,,7.70,3.37,17.40,4.12,26.50,3.69,37.30,3.59,57.70,3.92,73.30,3.09
4180,,,7.70,3.37,17.30,4.14,26.50,3.69,37.20,3.61,57.70,3.92,73.30,3.09
4220,,,7.60,3.57,17.30,4.14,26.40,3.63,37.20,3.61,57.70,3.92,73.30,3.09
4260,,,7.60,3.57,17.30,4.14,26.40,3.63,37.20,3.61,57.60,3.95,73.30,3.09
4300,,,7.50,3.34,17.20,4.18,26.40,3.63,37.10,3.78,57.50,4.03,73.30,3.09
4340,,,7.40,3.37,17.20,4.18,26.30,3.74,37.10,3.78,57.50,4.03,73.20,3.12
4380,,,7.30,3.43,17.20,4.18,26.30,3.74,37.10,3.78,57.40,4.03,73.00,3.27
4420,,,7.30,3.43,17.20,4.18,26.30,3.74,37.10,3.78,57.40,4.03,72.80,3.36
4460,,,7.10,3.45,17.10,4.09,26.10,3.87,36.90,3.78,57.40,4.03,72.80,3.36
4500,,,7.10,3.45,17.10,4.09,26.00,3.77,36.90,3.78,57.30,3.89,72.60,3.17
4540,,,6.90,3.48,16.90,4.04,26.00,3.77,36.90,3.78,57.20,4.05,72.50,3.10
4580,,,6.80,3.46,16.70,4.03,26.00,3.77,36.90,3.78,57.10,4.07,72.50,3.10
4620,,,6.70,3.43,16.60,3.95,26.00,3.77,36.80,3.85,57.00,4.00,72.50,3.10
4660,,,6.60,3.37,16.50,3.89,25.80,3.58,36.70,3.89,57.00,4.00,72.50,3.10
4700,,,6.50,3.14,16.50,3.89,25.60,3.53,36.70,3.89,57.00,4.00,72.40,3.13
4740,,,6.50,3.14,16.40,3.84,25.50,3.69,36.60,4.06,57.00,4.00,72.30,2.98
4780,,,6.40,2.91,16.20,3.91,25.20,3.91,36.60,4.06,57.00,4.00,72.30,2.98
4820,,,6.40,2.91,16.10,3.87,25.20,3.91,36.40,3.84,56.80,3.97,72.30,2.98
4860,,,6.40,2.91,16.10,3.87,25.10,4.09,36.30,3.65,56.80,3.97,72.30,2.98
4900,,,6.40,2.91,15.80,3.68,25.00,4.16,36.20,3.85,56.80,3.97,72.30,2.98
4940,,,6.40,2.91,15.70,3.74,25.00,4.16,36.20,3.85,56.80,3.97,72.10,3.21
4980,,,6.40,2.91,15.60,3.86,24.90,4.36,36.10,3.93,56.70,3.83,72.10,3.21
5020,,,6.30,2.91,15.60,3.86,24.80,4.44,36.00,3.92,56.50,3.87,72.10,3.21
5060,,,6.20,2.97,15.40,4.01,24.60,4.33,35.90,4.01,56.50,3.87,71.90,3.18
5100,,,6.20,2.97,15.30,3.95,24.50,4.43,35.90,4.01,56.50,3.87,71.90,3.18
5140,,,6.20,2.97,15.30,3.95,24.50,4.43,35.90,4.01,56.40,3.95,71.70,3.20
5180,,,6.20,2.97,15.30,3.95,24.50,4.43,35.90,4.01,56.40,3.95,71.60,3.17
5220,,,6.00,3.06,15.30,3.95,24.40,4.40,35.80,4.02,56.30,3.97,71.50,3.24
5260,,,5.90,3.14,15.30,3.95,24.30,4.24,35.70,4.06,56.20,4.08,71.40,3.20
5300,,,5.80,3.08,15.30,3.95,24.20,4.32,35.70,4.06,56.20,4.08,71.40,3.20
5340,,,5.70,3.06,15.30,3.95,24.10,4.33,35.50,3.98,56.20,4.08,71.20,3.39
5380,,,5.70,3.06,15.30,3.95,24.10,4.33,35.50,3.98,56.20,4.08,71.20,3.39
5420,,,5.70,3.06,15.30,3.95,24.10,4.33,35.50,3.98,56.10,4.04,71.00,3.65
5460,,,5.70,3.06,15.30,3.95,23.90,4.25,35.50,3.98,56.10,4.04,70.90,3.57
5500,,,5.70,3.06,15.20,3.97,23.90,4.25,35.50,3.98,56.10,4.04,70.80,3.55
5540,,,5.60,3.03,15.20,3.97,23.90,4.25,35.40,3.86,56.10,4.04,70.80,3.55
5580,,,5.60,3.03,15.20,3.97,23.80,4.29,35.30,3.95,56.00,4.06,70.80,3.55
5620,,,5.50,2.95,15.20,3.97,23.80,4.29,35.30,3.95,56.00,4.06,70.70,3.62
5660,,,5.40,2.91,15.10,4.01,23.80,4.29,35.20,4.05,55.80,4.02,70.70,3.62
5700,,,5.40,2.91,15.10,4.01,23.80,4.29,35.10,4.07,55.70,4.06,70.70,3.62
5740,,,5.30,3.02,15.10,4.01,23.80,4.29,35.00,4.16,55.70,4.06,70.40,3.78
5780,,,5.30,3.02,15.10,4.01,23.80,4.29,35.00,4.16,55.70,4.06,70.40,3.78
5820,,,5.30,3.02,15.10,4.01,23.80,4.29,34.90,4.23,55.70,4.06,70.40,3.78
5860,,,5.20,3.01,14.80,4.16,23.80,4.29,34.80,4.34,55.70,4.06,70.40,3.78
5900,,,5.00,3.09,14.80,4.16,23.80,4.29,34.70,4.50,55.60,4.17,70.40,3.78
5940,,,4.80,3.08,14.80,4.16,23.80,4.29,34.60,4.50,55.50,4.28,70.40,3.78
5980,,,4.80,3.08,14.60,3.98,23.70,4.37,34.60,4.50,55.50,4.28,70.40,3.78
6020,,,4.80,3.08,14.60,3.98,23.60,4.43,34.50,4.60,55.50,4.28,70.40,3.78
6060,,,4.80,3.08,14.50,3.72,23.60,4.43,34.30,4.45,55.40,4.40,70.30,3.74
6100,,,4.80,3.08,14.50,3.72,23.50,4.53,34.20,4.47,55.30,4.52,70.20,3.88
6140,,,4.60,3.13,14.50,3.72,23.40,4.50,34.20,4.47,55.20,4.37,70.10,3.87
6180,,,4.50,3.10,14.50,3.72,23.30,4.62,34.10,4.51,55.20,4.37,70.00,4.00
6220,,,4.40,3.13,14.30,3.77,23.30,4.62,34.00,4.35,55.20,4.37,70.00,4.00
6260,,,4.40,3.13,14.30,3.77,23.10,4.58,33.90,4.20,55.00,4.37,70.00,4.00
6300,,,4.40,3.13,14.30,3.77,23.00,4.47,33.80,4.10,55.00,4.37,69.60,4.01
6340,,,4.20,3.16,14.30,3.77,22.90,4.46,33.80,4.10,55.00,4.37,69.50,3.98
6380,,,4.00,3.16,14.30,3.77,22.80,4.42,33.80,4.10,54.90,4.23,69.40,4.03
6420,,,3.80,3.19,14.30,3.77,22.80,4.42,33.60,3.86,54.90,4.23,69.20,3.99
6460,,,3.70,3.27,14.10,3.98,22.80,4.42,33.40,4.03,54.90,4.23,69.20,3.99
6500,,,3.70,3.27,14.00,3.94,22.70,4.52,33.30,4.19,54.90,4.23,69.20,3.99
6540,,,3.70,3.27,14.00,3.94,22.70,4.52,33.30,4.19,54.70,4.11,69.10,4.15
6580,,,3.70,3.27,13.70,3.62,22.60,4.53,33.30,4.19,54.60,3.98,69.00,4.00
6620,,,3.50,2.72,13.60,3.66,22.60,4.53,33.20,4.32,54.60,3.98,68.90,3.93
6660,,,3.50,2.72,13.60,3.66,22.60,4.53,33.00,4.06,54.60,3.98,68.90,3.93
6700,,,3.40,2.46,13.60,3.66,22.50,4.40,32.90,4.12,54.50,3.95,68.90,3.93
6740,,,3.40,2.46,13.50,3.66,22.50,4.40,32.90,4.12,54.40,4.01,68.90,3.93
6780,,,3.30,2.58,13.40,3.41,22.50,4.40,32.90,4.12,54.40,4.01,68.90,3.93
6820,,,3.20,2.62,13.40,3.41,22.20,4.37,32.50,4.03,54.30,3.89,68.90,3.93
6860,,,3.10,2.60,13.30,3.37,22.20,4.37,32.40,4.12,54.30,3.89,68.80,3.77
6900,,,3.00,2.58,13.30,3.37,22.20,4.37,32.30,4.27,54.30,3.89,68.80,3.77
6940,,,2.90,2.33,13.30,3.37,22.20,4.37,32.20,4.29,54.30,3.89,68.80,3.77
6980,,,2.90,2.33,13.30,3.37,22.20,4.37,32.20,4.29,54.30,3.89,68.80,3.77
7020,,,2.70,2.11,13.30,3.37,22.20,4.37,32.10,4.38,54.30,3.89,68.80,3.77
7060,,,2.60,2.07,13.20,3.46,22.10,4.51,32.10,4.38,54.20,3.79,68.80,3.77
7100,,,2.50,2.12,12.90,3.70,22.10,4.51,32.10,4.38,54.00,3.68,68.80,3.77
7140,,,2.50,2.12,12.90,3.70,22.10,4.51,32.10,4.38,53.90,3.70,68.70,3.62
7180,,,2.30,2.11,12.90,3.70,22.00,4.57,32.10,4.38,53.70,3.71,68.60,3.60
7220,,,2.30,2.11,12.90,3.70,22.00,4.57,32.10,4.38,53.70,3.71,68.60,3.60
7260,,,2.10,1.85,12.80,3.85,21.70,4.55,32.10,4.38,53.70,3.71,68.50,3.60
7300,,,2.10,1.85,12.80,3.85,21.60,4.58,32.00,4.42,53.40,3.63,68.30,3.68
7340,,,2.10,1.85,12.80,3.85,21.60,4.58,31.80,4.39,53.30,3.50,68.20,3.52
7380,,,2.10,1.85,12.80,3.85,21.60,4.58,31.80,4.39,53.30,3.50,68.20,3.52
7420,,,2.00,1.94,12.70,3.89,21.50,4.65,31.70,4.50,53.10,3.67,68.10,3.38
7460,,,2.00,1.94,12.70,3.89,21.50,4.65,31.60,4.38,53.10,3.67,68.10,3.38
7500,,,1.90,1.97,12.70,3.89,21.50,4.65,31.60,4.38,53.00,3.77,68.00,3.53
7540,,,1.90,1.97,12.60,3.84,21.40,4.74,31.40,4.17,52.80,3.99,67.80,3.49
7580,,,1.90,1.97,12.40,3.89,21.40,4.74,31.00,3.83,52.70,4.06,67.70,3.50
7620,,,1.80,1.99,12.40,3.89,21.30,4.79,31.00,3.83,52.70,4.06,67.60,3.37
7660,,,1.80,1.99,12.30,4.06,21.20,4.89,30.80,3.94,52.60,4.01,67.60,3.37
7700,,,1.70,1.95,12.10,3.84,21.20,4.89,30.80,3.94,52.50,3.95,67.50,3.41
7740,,,1.70,1.95,12.00,3.83,21.20,4.89,30.70,4.00,52.50,3.95,67.40,3.47
7780,,,1.70,1.95,12.00,3.83,21.10,4.95,30.60,4.01,52.40,3.84,67.40,3.47
7820,,,1.70,1.95,11.80,3.79,21.00,4.83,30.40,4.25,52.30,3.80,67.30,3.43
7860,,,1.70,1.95,11.80,3.79,20.80,4.98,30.40,4.25,52.20,3.77,67.30,3.43
7900,,,1.70,1.95,11.70,3.97,20.80,4.98,30.40,4.25,52.20,3.77,67.20,3.58
7940,,,1.60,1.71,11.70,3.97,20.80,4.98,30.30,4.32,52.20,3.77,67.10,3.54
7980,,,1.50,1.51,11.60,3.75,20.80,4.98,30.30,4.32,52.20,3.77,67.10,3.54
8020,,,1.50,1.51,11.60,3.75,20.80,4.98,30.20,4.42,52.20,3.77,67.10,3.54
8060,,,1.50,1.51,11.60,3.75,20.80,4.98,30.10,4.36,52.10,3.54,67.00,3.43
8100,,,1.40,1.51,11.50,3.95,20.70,4.88,29.90,4.07,52.10,3.54,67.00,3.43
8140,,,1.40,1.51,11.30,3.65,20.70,4.88,29.80,4.21,52.10,3.54,66.90,3.31
8180,,,1.40,1.51,11.20,3.61,20.70,4.88,29.80,4.21,52.00,3.56,66.80,3.46
8220,,,1.30,1.49,11.20,3.61,20.60,4.86,29.70,4.27,51.90,3.54,66.80,3.46
8260,,,1.30,1.49,11.20,3.61,20.50,4.86,29.60,4.27,51.90,3.54,66.80,3.46
8300,,,1.30,1.49,11.10,3.63,20.50,4.86,29.50,4.38,51.80,3.33,66.70,3.37
8340,,,1.20,1.32,11.00,3.71,20.40,4.97,29.30,4.55,51.60,3.50,66.70,3.37
8380,,,1.10,1.10,10.90,3.63,20.40,4.97,29.30,4.55,51.60,3.50,66.70,3.37
8420,,,1.10,1.10,10.80,3.68,20.30,4.85,29.20,4.49,51.60,3.50,66.70,3.37
8460,,,1.10,1.10,10.80,3.68,20.30,4.85,29.10,4.63,51.40,3.66,66.70,3.37
8500,,,1.10,1.10,10.70,3.62,20.00,4.78,29.10,4.63,51.30,3.62,66.70,3.37
8540,,,0.90,0.99,10.60,3.66,20.00,4.78,29.00,4.50,51.10,3.48,66.60,3.34
8580,,,0.90,0.99,10.60,3.66,19.80,4.73,29.00,4.50,51.10,3.48,66.60,3.34
8620,,,0.80,0.79,10.30,3.59,19.70,4.76,29.00,4.50,51.00,3.27,66.60,3.34
8660,,,0.70,0.67,10.30,3.59,19.70,4.76,29.00,4.50,51.00,3.27,66.50,3.17
8700,,,0.70,0.67,10.20,3.58,19.70,4.76,28.90,4.38,50.60,3.31,66.50,3.17
8740,,,0.70,0.67,10.20,3.58,19.60,4.77,28.70,4.35,50.60,3.31,66.50,3.17
8780,,,0.70,0.67,10.20,3.58,19.50,4.79,28.70,4.35,50.50,3.44,66.50,3.17
8820,,,0.60,0.52,10.10,3.63,19.40,4.86,28.50,4.20,50.30,3.40,66.40,3.34
8860,,,0.50,0.53,10.00,3.56,19.40,4.86,28.50,4.20,50.10,3.63,66.40,3.34
8900,,,0.40,0.52,9.90,3.60,19.40,4.86,28.50,4.20,50.00,3.80,66.10,3.60
8940,,,0.40,0.52,9.90,3.60,19.30,4.90,28.40,4.06,50.00,3.80,66.10,3.60
8980,,,0.30,0.48,9.90,3.60,19.30,4.90,28.40,4.06,49.90,3.98,66.10,3.60
9020,,,0.20,0.42,9.80,3.68,19.30,4.90,28.10,4.04,49.80,3.99,66.10,3.60
9060,,,0.20,0.42,9.70,3.77,19.20,4.98,28.10,4.04,49.60,4.01,66.10,3.60
9100,,,0.20,0.42,9.70,3.77,19.20,4.98,28.10,4.04,49.60,4.01,66.10,3.60
9140,,,0.10,0.32,9.40,3.69,19.20,4.98,28.10,4.04,49.60,4.01,66.10,3.60
9180,,,0.10,0.32,9.10,3.70,19.10,5.02,28.10,4.04,49.60,4.01,66.10,3.60
9220,,,,,9.10,3.70,19.10,5.02,28.00,3.97,49.40,3.92,66.10,3.60
9260,,,,,9.00,3.68,19.00,4.78,28.00,3.97,49.30,3.89,66.10,3.60
9300,,,,,8.90,3.67,18.90,4.82,27.90,4.07,49.30,3.89,66.00,3.59
9340,,,,,8.90,3.67,18.70,4.69,27.70,4.22,49.10,4.15,66.00,3.59
9380,,,,,8.80,3.77,18.70,4.69,27.70,4.22,48.90,4.18,66.00,3.59
9420,,,,,8.70,3.77,18.70,4.69,27.40,4.12,48.70,4.24,66.00,3.59
9460,,,,,8.70,3.77,18.50,4.67,27.40,4.12,48.60,4.45,66.00,3.59
9500,,,,,8.70,3.77,18.40,4.77,27.40,4.12,48.60,4.45,66.00,3.59
9540,,,,,8.70,3.77,18.30,4.62,27.30,4.16,48.50,4.45,66.00,3.59
9580,,,,,8.70,3.77,18.10,4.77,27.30,4.16,48.40,4.33,65.90,3.75
9620,,,,,8.70,3.77,18.10,4.77,27.30,4.16,48.40,4.33,65.80,3.82
9660,,,,,8.50,3.24,18.00,4.64,27.10,4.20,48.30,4.35,65.80,3.82
9700,,,,,8.40,3.41,18.00,4.64,27.10,4.20,48.10,4.36,65.80,3.82
9740,,,,,8.40,3.41,17.90,4.68,27.10,4.20,48.10,4.36,65.70,3.71
9780,,,,,8.40,3.41,17.80,4.57,27.00,4.27,48.10,4.36,65.70,3.71
9820,,,,,8.20,3.79,17.70,4.50,26.80,4.34,48.00,4.37,65.60,3.63
9860,,,,,8.10,3.81,17.50,4.30,26.80,4.34,48.00,4.37,65.50,3.81
9900,,,,,8.10,3.81,17.50,4.30,26.80,4.34,48.00,4.37,65.50,3.81
9940,,,,,8.00,3.80,17.30,4.32,26.80,4.34,47.90,4.43,65.50,3.81
9980,,,,,8.00,3.80,17.30,4.32,26.70,4.14,47.80,4.24,65.40,3.66
10020,,,,,7.90,3.57,17.20,4.24,26.70,4.14,47.60,3.92,65.30,3.59
10060,,,,,7.80,3.58,17.20,4.24,26.60,4.12,47.60,3.92,65.20,3.58
10100,,,,,7.80,3.58,16.90,3.93,26.60,4.12,47.50,3.75,65.20,3.58
10140,,,,,7.80,3.58,16.80,4.08,26.50,3.98,47.30,3.53,65.20,3.58
10180,,,,,7.80,3.58,16.70,4.00,26.50,3.98,47.30,3.53,65.20,3.58
10220,,,,,7.80,3.58,16.60,4.03,26.30,3.65,47.30,3.53,65.00,3.50
10260,,,,,7.60,3.57,16.60,4.03,26.10,3.75,47.30,3.53,64.90,3.57
10300,,,,,7.60,3.57,16.40,3.81,26.00,3.56,47.30,3.53,64.90,3.57
10340,,,,,7.50,3.54,16.40,3.81,25.90,3.70,47.30,3.53,64.90,3.57
10380,,,,,7.40,3.57,16.40,3.81,25.90,3.70,47.30,3.53,64.90,3.57
10420,,,,,7.40,3.57,16.40,3.81,25.80,3.85,47.20,3.55,64.90,3.57
10460,,,,,7.30,3.56,16.40,3.81,25.80,3.85,47.00,3.46,64.80,3.58
10500,,,,,7.10,3.70,16.40,3.81,25.70,4.03,46.90,3.54,64.80,3.58
10540,,,,,7.00,3.74,16.40,3.81,25.70,4.03,46.90,3.54,64.70,3.56
10580,,,,,7.00,3.74,16.40,3.81,25.60,4.03,46.80,3.61,64.70,3.56
10620,,,,,7.00,3.74,16.40,3.81,25.60,4.03,46.80,3.61,64.70,3.56
10660,,,,,6.90,3.70,16.40,3.81,25.40,4.06,46.80,3.61,64.70,3.56
10700,,,,,6.80,3.68,16.30,3.74,25.30,3.95,46.70,3.56,64.60,3.75
10740,,,,,6.70,3.68,16.20,3.71,25.20,4.13,46.70,3.56,64.50,3.75
10780,,,,,6.60,3.75,16.20,3.71,25.10,4.04,46.60,3.57,64.50,3.75
10820,,,,,6.60,3.75,16.20,3.71,24.90,3.90,46.50,3.66,64.50,3.75
10860,,,,,6.60,3.75,16.10,3.73,24.90,3.90,46.50,3.66,64.50,3.75
10900,,,,,6.60,3.75,15.90,3.81,24.90,3.90,46.30,3.80,64.50,3.75
10940,,,,,6.60,3.75,15.90,3.81,24.90,3.90,46.20,3.77,64.40,3.66
10980,,,,,6.60,3.75,15.90,3.81,24.80,3.74,46.10,3.60,64.30,3.68
11020,,,,,6.60,3.75,15.80,3.55,24.80,3.74,46.00,3.46,64.30,3.68
11060,,,,,6.40,3.66,15.70,3.62,24.80,3.74,45.90,3.57,64.30,3.68
11100,,,,,6.40,3.66,15.60,3.78,24.70,3.80,45.90,3.57,64.10,3.60
11140,,,,,6.30,3.65,15.60,3.78,24.70,3.80,45.80,3.43,64.00,3.43
11180,,,,,6.30,3.65,15.30,3.77,24.50,3.87,45.70,3.43,64.00,3.43
11220,,,,,6.10,3.67,15.30,3.77,24.40,3.95,45.50,3.47,64.00,3.43
11260,,,,,5.90,3.73,15.30,3.77,24.40,3.95,45.20,3.36,64.00,3.43
11300,,,,,5.90,3.73,15.20,3.82,24.30,4.03,45.10,3.28,64.00,3.43
11340,,,,,5.90,3.73,15.20,3.82,24.30,4.03,45.10,3.28,63.90,3.45
11380,,,,,5.70,3.47,15.10,3.87,24.10,4.20,45.10,3.28,63.80,3.39
11420,,,,,5.70,3.47,15.10,3.87,24.10,4.20,45.10,3.28,63.80,3.39
11460,,,,,5.50,3.21,15.10,3.87,24.00,4.29,45.10,3.28,63.80,3.39
11500,,,,,5.50,3.21,15.00,3.94,24.00,4.29,45.10,3.28,63.80,3.39
11540,,,,,5.40,3.31,15.00,3.94,23.90,4.15,45.00,3.27,63.70,3.23
11580,,,,,5.30,3.37,15.00,3.94,23.90,4.15,45.00,3.27,63.70,3.23
11620,,,,,5.30,3.37,14.80,3.88,23.80,4.32,44.90,3.35,63.60,3.37
11660,,,,,5.00,3.40,14.70,3.97,23.70,4.42,44.90,3.35,63.30,3.33
11700,,,,,5.00,3.40,14.70,3.97,23.70,4.42,44.80,3.33,63.20,3.22
11740,,,,,5.00,3.40,14.60,4.03,23.60,4.30,44.80,3.33,63.10,3.07
11780,,,,,4.90,3.38,14.60,4.03,23.60,4.30,44.70,3.33,63.10,3.07
11820,,,,,4.80,3.43,14.30,4.00,23.40,4.40,44.50,3.27,63.10,3.07
11860,,,,,4.70,3.16,14.30,4.00,23.40,4.40,44.50,3.27,63.10,3.07
11900,,,,,4.70,3.16,14.30,4.00,23.30,4.52,44.40,3.31,63.10,3.07
11940,,,,,4.50,3.17,14.30,4.00,23.30,4.52,44.30,3.33,63.00,2.98
11980,,,,,4.20,2.97,14.10,3.78,23.30,4.52,44.30,3.33,62.90,3.18
12020,,,,,4.20,2.97,14.10,3.78,23.30,4.52,44.30,3.33,62.80,3.19
12060,,,,,4.10,2.73,14.10,3.78,23.30,4.52,44.30,3.33,62.70,3.27
12100,,,,,3.90,2.64,14.00,3.53,23.10,4.65,44.20,3.29,62.50,3.37
12140,,,,,3.80,2.62,13.90,3.48,23.10,4.65,44.10,3.11,62.40,3.24
12180,,,,,3.80,2.62,13.90,3.48,23.00,4.64,44.10,3.11,62.40,3.24
12220,,,,,3.70,2.71,13.70,3.71,23.00,4.64,44.00,3.09,62.30,3.33
12260,,,,,3.60,2.72,13.70,3.71,22.80,4.71,44.00,3.09,62.10,3.35
12300,,,,,3.60,2.72,13.60,3.86,22.80,4.71,44.00,3.09,62.10,3.35
12340,,,,,3.60,2.72,13.50,3.84,22.60,4.62,44.00,3.09,62.00,3.27
12380,,,,,3.60,2.72,13.50,3.84,22.60,4.62,44.00,3.09,62.00,3.27
12420,,,,,3.60,2.72,13.50,3.84,22.50,4.70,43.90,3.14,62.00,3.27
12460,,,,,3.60,2.72,13.50,3.84,22.50,4.70,43.70,3.06,61.70,3.53
12500,,,,,3.50,2.76,13.50,3.84,22.50,4.70,43.70,3.06,61.70,3.53
12540,,,,,3.30,2.50,13.50,3.84,22.40,4.60,43.40,2.95,61.60,3.53
12580,,,,,3.20,2.62,13.50,3.84,22.40,4.60,43.30,2.83,61.60,3.53
12620,,,,,3.20,2.62,13.50,3.84,22.20,4.57,43.30,2.83,61.50,3.54
12660,,,,,3.20,2.62,13.50,3.84,22.20,4.57,43.10,3.00,61.40,3.57
12700,,,,,2.90,2.42,13.40,3.60,22.20,4.57,43.00,2.98,61.30,3.59
12740,,,,,2.70,2.06,13.30,3.65,22.20,4.57,42.90,2.88,61.10,3.54
12780,,,,,2.70,2.06,13.20,3.58,22.20,4.57,42.70,2.87,61.00,3.43
12820,,,,,2.70,2.06,13.20,3.58,22.20,4.57,42.60,2.88,60.90,3.35
12860,,,,,2.70,2.06,13.20,3.58,22.10,4.68,42.60,2.88,60.90,3.35
12900,,,,,2.60,2.17,13.20,3.58,22.00,4.55,42.50,2.95,60.90,3.35
12940,,,,,2.60,2.17,13.10,3.75,22.00,4.55,42.40,2.99,60.90,3.35
12980,,,,,2.50,2.22,13.00,3.83,22.00,4.55,42.40,2.99,60.90,3.35
13020,,,,,2.50,2.22,12.90,3.81,21.90,4.58,42.40,2.99,60.90,3.35
13060,,,,,2.50,2.22,12.90,3.81,21.90,4.58,42.40,2.99,60.90,3.35
13100,,,,,2.40,2.27,12.90,3.81,21.80,4.71,42.30,3.02,60.80,3.33
13140,,,,,2.30,2.21,12.80,3.79,21.80,4.71,42.00,3.20,60.80,3.33
13180,,,,,2.30,2.21,12.70,3.74,21.60,4.86,42.00,3.20,60.70,3.37
13220,,,,,2.30,2.21,12.60,3.92,21.50,4.81,42.00,3.20,60.70,3.37
13260,,,,,2.30,2.21,12.60,3.92,21.50,4.81,42.00,3.20,60.70,3.37
13300,,,,,2.30,2.21,12.50,4.01,21.30,4.60,42.00,3.20,60.70,3.37
13340,,,,,2.30,2.21,12.40,4.20,21.10,4.56,42.00,3.20,60.60,3.50
13380,,,,,2.30,2.21,12.10,4.15,21.10,4.56,41.90,3.28,60.60,3.50
13420,,,,,2.20,2.25,12.10,4.15,21.00,4.47,41.90,3.28,60.60,3.50
13460,,,,,2.20,2.25,11.90,4.09,20.90,4.56,41.90,3.28,60.60,3.50
13500,,,,,2.20,2.25,11.80,4.13,20.80,4.59,41.90,3.28,60.30,3.59
13540,,,,,2.10,2.13,11.70,4.16,20.80,4.59,41.90,3.28,60.30,3.59
13580,,,,,2.00,2.11,11.70,4.16,20.70,4.72,41.80,3.26,60.30,3.59
13620,,,,,2.00,2.11,11.50,3.69,20.60,4.74,41.80,3.26,60.20,3.74
13660,,,,,1.90,2.18,11.30,3.53,20.60,4.74,41.80,3.26,60.20,3.74
13700,,,,,1.90,2.18,11.30,3.53,20.60,4.74,41.80,3.26,60.10,3.78
13740,,,,,1.90,2.18,11.30,3.53,20.60,4.74,41.80,3.26,60.10,3.78
13780,,,,,1.90,2.18,11.20,3.46,20.60,4.74,41.80,3.26,60.10,3.78
13820,,,,,1.80,1.93,11.20,3.46,20.60,4.74,41.80,3.26,60.10,3.78
13860,,,,,1.70,1.70,11.10,3.51,20.60,4.74,41.80,3.26,60.10,3.78
13900,,,,,1.70,1.70,11.00,3.59,20.60,4.74,41.50,3.06,60.00,3.68
13940,,,,,1.50,1.72,11.00,3.59,20.60,4.74,41.50,3.06,59.90,3.51
13980,,,,,1.30,1.49,11.00,3.59,20.50,4.62,41.30,3.23,59.90,3.51
14020,,,,,1.30,1.49,11.00,3.59,20.50,4.62,41.10,3.31,59.90,3.51
14060,,,,,1.30,1.49,11.00,3.59,20.40,4.67,41.10,3.31,59.70,3.50
14100,,,,,1.30,1.49,11.00,3.59,20.30,4.45,41.00,3.46,59.60,3.57
14140,,,,,1.30,1.49,11.00,3.59,20.20,4.49,41.00,3.46,59.60,3.57
14180,,,,,1.30,1.49,11.00,3.59,20.10,4.48,40.90,3.48,59.20,3.65
14220,,,,,1.30,1.49,11.00,3.59,20.10,4.48,40.60,3.47,59.20,3.65
14260,,,,,1.30,1.49,10.90,3.67,20.00,4.40,40.60,3.47,59.20,3.65
14300,,,,,1.30,1.49,10.90,3.67,19.90,4.18,40.60,3.47,59.20,3.65
14340,,,,,1.30,1.49,10.70,3.56,19.80,4.21,40.50,3.54,59.00,3.89
14380,,,,,1.30,1.49,10.60,3.75,19.80,4.21,40.30,3.50,59.00,3.89
14420,,,,,1.20,1.32,10.40,3.69,19.70,4.22,40.20,3.43,59.00,3.89
14460,,,,,1.20,1.32,10.30,3.65,19.50,4.35,40.20,3.43,58.90,3.84
14500,,,,,1.20,1.32,10.30,3.65,19.50,4.35,40.20,3.43,58.80,3.94
14540,,,,,1.20,1.32,10.30,3.65,19.30,4.32,40.10,3.48,58.70,4.06
14580,,,,,1.20,1.32,10.30,3.65,19.30,4.32,40.10,3.48,58.60,3.89
14620,,,,,1.20,1.32,10.20,3.74,19.10,4.41,39.90,3.57,58.60,3.89
14660,,,,,1.20,1.32,10.10,3.67,19.00,4.45,39.80,3.58,58.60,3.89
14700,,,,,1.20,1.32,10.00,3.74,19.00,4.45,39.80,3.58,58.60,3.89
14740,,,,,1.10,1.10,9.90,3.70,19.00,4.45,39.70,3.68,58.60,3.89
14780,,,,,1.00,0.94,9.80,3.68,18.90,4.56,39.70,3.68,58.40,3.95
14820,,,,,1.00,0.94,9.80,3.68,18.80,4.42,39.50,3.75,58.40,3.95
14860,,,,,1.00,0.94,9.80,3.68,18.70,4.47,39.50,3.75,58.20,4.05
14900,,,,,0.90,0.88,9.70,3.65,18.60,4.53,39.40,3.81,58.20,4.05
14940,,,,,0.90,0.88,9.60,3.63,18.60,4.53,39.10,4.01,58.20,4.05
14980,,,,,0.90,0.88,9.50,3.60,18.60,4.53,39.00,3.97,58.00,3.77
15020,,,,,0.80,0.92,9.50,3.60,18.60,4.53,38.90,4.09,58.00,3.77
15060,,,,,0.80,0.92,9.50,3.60,18.50,4.58,38.80,3.85,57.90,3.70
15100,,,,,0.70,0.67,9.30,3.62,18.30,4.57,38.80,3.85,57.80,3.82
15140,,,,,0.70,0.67,9.30,3.62,18.30,4.57,38.70,3.89,57.70,3.97
15180,,,,,0.70,0.67,9.30,3.62,18.30,4.57,38.50,3.75,57.70,3.97
15220,,,,,0.60,0.70,9.30,3.62,18.30,4.57,38.30,3.62,57.70,3.97
15260,,,,,0.60,0.70,9.20,3.79,18.30,4.57,38.10,3.57,57.70,3.97
15300,,,,,0.50,0.71,9.10,3.87,18.10,4.20,38.10,3.57,57.70,3.97
15340,,,,,0.40,0.52,9.10,3.87,18.10,4.20,38.10,3.57,57.70,3.97
15380,,,,,0.30,0.48,8.90,3.96,18.00,4.27,38.10,3.57,57.50,4.01
15420,,,,,0.30,0.48,8.90,3.96,17.90,4.36,38.00,3.71,57.50,4.01
15460,,,,,0.30,0.48,8.70,3.97,17.80,4.39,37.90,3.73,57.50,4.01
15500,,,,,0.20,0.42,8.50,3.95,17.70,4.32,37.80,3.85,57.40,3.95
15540,,,,,0.20,0.42,8.40,3.92,17.60,4.27,37.60,3.89,57.30,4.00
15580,,,,,0.20,0.42,8.40,3.92,17.50,4.14,37.50,3.95,57.20,4.10
15620,,,,,0.20,0.42,8.30,3.92,17.40,4.03,37.50,3.95,57.20,4.10
15660,,,,,0.20,0.42,8.00,4.06,17.30,4.14,37.40,3.98,57.20,4.10
15700,,,,,0.20,0.42,7.80,3.77,17.30,4.14,37.30,3.95,57.10,3.98
15740,,,,,0.20,0.42,7.80,3.77,17.30,4.14,37.10,4.04,57.00,4.14
15780,,,,,0.20,0.42,7.80,3.77,17.20,3.88,37.00,4.08,57.00,4.14
15820,,,,,0.20,0.42,7.80,3.77,17.10,3.90,36.90,4.12,56.90,4.09
15860,,,,,0.20,0.42,7.80,3.77,16.90,3.93,36.90,4.12,56.90,4.09
15900,,,,,0.20,0.42,7.80,3.77,16.80,3.68,36.80,4.18,56.90,4.09
15940,,,,,0.20,0.42,7.80,3.77,16.80,3.68,36.70,3.95,56.70,3.97
15980,,,,,0.20,0.42,7.60,3.24,16.80,3.68,36.70,3.95,56.70,3.97
16020,,,,,,,7.50,3.27,16.70,3.71,36.70,3.95,56.70,3.97
16060,,,,,,,7.50,3.27,16.70,3.71,36.70,3.95,56.60,4.03
16100,,,,,,,7.50,3.27,16.70,3.71,36.70,3.95,56.60,4.03
16140,,,,,,,7.40,3.44,16.70,3.71,36.70,3.95,56.50,4.06
16180,,,,,,,7.40,3.44,16.50,3.54,36.70,3.95,56.50,4.06
16220,,,,,,,7.30,3.47,16.50,3.54,36.60,3.72,56.40,4.14
16260,,,,,,,7.10,3.38,16.40,3.69,36.50,3.87,56.30,4.11
16300,,,,,,,7.10,3.38,16.30,3.59,36.40,3.98,56.20,4.10
16340,,,,,,,7.10,3.38,16.30,3.59,36.40,3.98,56.20,4.10
16380,,,,,,,7.10,3.38,16.20,3.61,36.40,3.98,56.20,4.10
16420,,,,,,,7.10,3.38,16.20,3.61,36.40,3.98,56.10,4.20
16460,,,,,,,7.10,3.38,16.00,3.71,36.40,3.98,56.00,4.08
16500,,,,,,,6.90,3.35,15.90,3.75,36.40,3.98,56.00,4.08
16540,,,,,,,6.80,3.39,15.90,3.75,36.40,3.98,56.00,4.08
16580,,,,,,,6.80,3.39,15.90,3.75,36.40,3.98,55.90,4.20
16620,,,,,,,6.70,3.37,15.80,3.82,36.30,4.03,55.80,4.34
16660,,,,,,,6.60,3.44,15.60,3.81,36.30,4.03,55.70,4.35
16700,,,,,,,6.50,3.17,15.60,3.81,36.10,3.98,55.60,4.38
16740,,,,,,,6.50,3.17,15.50,3.81,36.00,4.00,55.60,4.38
16780,,,,,,,6.40,3.27,15.50,3.81,35.90,3.78,55.40,4.33
16820,,,,,,,6.40,3.27,15.50,3.81,35.90,3.78,55.30,4.35
16860,,,,,,,6.20,3.26,15.50,3.81,35.90,3.78,55.30,4.35
16900,,,,,,,6.00,3.23,15.50,3.81,35.90,3.78,55.30,4.35
16940,,,,,,,6.00,3.23,15.50,3.81,35.90,3.78,55.30,4.35
16980,,,,,,,6.00,3.23,15.50,3.81,35.80,3.94,55.30,4.35
17020,,,,,,,5.90,3.25,15.40,3.57,35.60,3.84,55.10,4.38
17060,,,,,,,5.70,3.33,15.30,3.62,35.60,3.84,55.10,4.38
17100,,,,,,,5.60,3.34,15.20,3.68,35.40,3.95,55.00,4.19
17140,,,,,,,5.60,3.34,15.20,3.68,35.30,3.77,54.80,4.39
17180,,,,,,,5.50,3.47,15.10,3.75,35.30,3.77,54.80,4.39
17220,,,,,,,5.50,3.47,15.00,3.65,35.20,3.79,54.80,4.39
17260,,,,,,,5.50,3.47,15.00,3.65,35.10,3.81,54.80,4.39
17300,,,,,,,5.40,3.50,15.00,3.65,35.00,3.86,54.80,4.39
17340,,,,,,,5.30,3.23,15.00,3.65,34.80,3.74,54.80,4.39
17380,,,,,,,5.10,3.28,15.00,3.65,34.60,3.44,54.80,4.39
17420,,,,,,,4.80,3.43,14.80,3.61,34.60,3.44,54.70,4.22
17460,,,,,,,4.80,3.43,14.80,3.61,34.60,3.44,54.70,4.22
17500,,,,,,,4.80,3.43,14.80,3.61,34.40,3.60,54.60,4.09
17540,,,,,,,4.80,3.43,14.70,3.68,34.40,3.60,54.60,4.09
17580,,,,,,,4.80,3.43,14.70,3.68,34.30,3.47,54.50,4.12
17620,,,,,,,4.70,3.16,14.70,3.68,34.20,3.39,54.50,4.12
17660,,,,,,,4.60,3.13,14.50,3.66,34.10,3.28,54.40,4.25
17700,,,,,,,4.60,3.13,14.50,3.66,34.10,3.28,54.10,4.31
17740,,,,,,,4.50,3.10,14.40,3.69,34.10,3.28,54.10,4.31
17780,,,,,,,4.40,3.17,14.30,3.62,34.00,3.40,54.00,4.27
17820,,,,,,,4.30,3.20,14.20,3.71,33.90,3.48,54.00,4.27
17860,,,,,,,4.30,3.20,14.10,3.81,33.90,3.48,54.00,4.27
17900,,,,,,,4.30,3.20,14.00,3.77,33.80,3.36,54.00,4.27
17940,,,,,,,4.00,3.20,14.00,3.77,33.80,3.36,54.00,4.27
17980,,,,,,,4.00,3.20,14.00,3.77,33.70,3.27,53.90,4.31
18020,,,,,,,3.90,3.18,13.90,3.51,33.50,3.34,53.90,4.31
18060,,,,,,,3.80,2.90,13.90,3.51,33.40,3.50,53.90,4.31
18100,,,,,,,3.60,3.03,13.80,3.49,33.30,3.53,53.90,4.31
18140,,,,,,,3.60,3.03,13.70,3.23,33.30,3.53,53.90,4.31
18180,,,,,,,3.50,2.76,13.50,3.41,33.30,3.53,53.90,4.31
18220,,,,,,,3.50,2.76,13.50,3.41,33.30,3.53,53.90,4.31
18260,,,,,,,3.50,2.76,13.30,3.47,33.20,3.68,53.80,4.37
18300,,,,,,,3.50,2.76,13.20,3.61,33.20,3.68,53.80,4.37
18340,,,,,,,3.40,2.80,13.20,3.61,33.20,3.68,53.80,4.37
18380,,,,,,,3.40,2.80,13.20,3.61,33.20,3.68,53.80,4.37
18420,,,,,,,3.30,2.87,13.00,3.56,33.10,3.75,53.50,4.22
18460,,,,,,,3.20,2.62,12.80,3.58,32.90,3.84,53.40,4.38
18500,,,,,,,3.00,2.67,12.70,3.59,32.70,4.06,53.40,4.38
18540,,,,,,,3.00,2.67,12.70,3.59,32.60,3.89,53.30,4.22
18580,,,,,,,2.90,2.64,12.70,3.59,32.50,3.95,53.30,4.22
18620,,,,,,,2.90,2.64,12.30,3.74,32.20,4.10,53.30,4.22
18660,,,,,,,2.90,2.64,12.20,3.71,32.10,4.18,53.30,4.22
18700,,,,,,,2.90,2.64,12.20,3.71,32.10,4.18,53.10,4.41
18740,,,,,,,2.90,2.64,12.20,3.71,32.00,4.29,52.90,4.31
18780,,,,,,,2.80,2.70,12.20,3.71,31.80,4.39,52.80,4.21
18820,,,,,,,2.80,2.70,12.10,3.73,31.80,4.39,52.60,4.01
18860,,,,,,,2.80,2.70,11.90,3.54,31.80,4.39,52.60,4.01
18900,,,,,,,2.80,2.70,11.80,3.33,31.60,4.38,52.50,3.95
18940,,,,,,,2.80,2.70,11.80,3.33,31.60,4.38,52.50,3.95
18980,,,,,,,2.80,2.70,11.60,3.31,31.60,4.38,52.50,3.95
19020,,,,,,,2.80,2.70,11.50,3.37,31.60,4.38,52.40,3.84
19060,,,,,,,2.80,2.70,11.50,3.37,31.20,4.49,52.40,3.84
19100,,,,,,,2.50,2.32,11.40,3.47,31.10,4.38,52.30,3.89
19140,,,,,,,2.50,2.32,11.40,3.47,31.10,4.38,52.30,3.89
19180,,,,,,,2.50,2.32,11.40,3.47,31.00,4.37,52.20,3.85
19220,,,,,,,2.50,2.32,11.40,3.47,30.90,4.28,52.20,3.85
19260,,,,,,,2.50,2.32,11.40,3.47,30.80,4.16,52.10,3.84
19300,,,,,,,2.50,2.32,11.40,3.47,30.70,4.08,52.00,3.77
19340,,,,,,,2.40,2.12,11.40,3.47,30.50,4.38,51.90,3.78
19380,,,,,,,2.40,2.12,11.40,3.47,30.50,4.38,51.90,3.78
19420,,,,,,,2.40,2.12,11.30,3.65,30.30,4.32,51.60,3.81
19460,,,,,,,2.30,2.11,11.30,3.65,30.30,4.32,51.50,4.01
19500,,,,,,,2.20,2.15,11.30,3.65,30.20,4.34,51.50,4.01
19540,,,,,,,2.20,2.15,11.30,3.65,30.20,4.34,51.40,3.98
19580,,,,,,,2.10,1.97,11.30,3.65,30.20,4.34,51.40,3.98
19620,,,,,,,2.00,2.00,11.30,3.65,30.20,4.34,51.40,3.98
19660,,,,,,,2.00,2.00,11.10,3.54,30.20,4.34,51.20,4.16
19700,,,,,,,2.00,2.00,11.00,3.50,30.20,4.34,51.10,4.18
19740,,,,,,,1.90,1.79,11.00,3.50,30.20,4.34,51.10,4.18
19780,,,,,,,1.80,1.62,10.90,3.54,30.10,4.48,50.80,3.99
19820,,,,,,,1.70,1.70,10.90,3.54,29.90,4.48,50.50,4.35
19860,,,,,,,1.60,1.51,10.80,3.49,29.80,4.37,50.50,4.35
19900,,,,,,,1.60,1.51,10.80,3.49,29.80,4.37,50.40,4.38


==> plots/data/shifts-weather-medium/alt-dist/wocr/shifts-weather-medium_alt-dist_wocr_01501_filt.csv <==
X,WOCR-D01-Mean,WOCR-D01-Stdev,WOCR-D02-Mean,WOCR-D02-Stdev,WOCR-D03-Mean,WOCR-D03-Stdev,WOCR-D04-Mean,WOCR-D04-Stdev,WOCR-D05-Mean,WOCR-D05-Stdev,WOCR-D07-Mean,WOCR-D07-Stdev,WOCR-D09-Mean,WOCR-D09-Stdev
0,41.60,4.81,71.10,4.56,85.20,4.21,93.70,2.63,97.30,1.49,99.60,0.52,99.80,0.42
1,41.40,4.74,70.90,4.77,85.20,4.21,93.70,2.63,97.30,1.49,99.60,0.52,99.80,0.42
4,41.30,4.60,70.80,4.94,85.20,4.21,93.70,2.63,97.30,1.49,99.60,0.52,99.80,0.42
7,41.10,4.56,70.70,4.97,85.20,4.21,93.70,2.63,97.30,1.49,99.60,0.52,99.80,0.42
10,40.80,4.49,70.60,5.15,85.20,4.21,93.70,2.63,97.30,1.49,99.60,0.52,99.80,0.42
13,40.60,4.33,70.50,5.02,85.20,4.21,93.70,2.63,97.30,1.49,99.60,0.52,99.80,0.42
16,40.50,4.25,70.20,5.01,85.20,4.21,93.70,2.63,97.30,1.49,99.60,0.52,99.80,0.42
19,40.30,4.24,69.90,4.91,85.20,4.21,93.70,2.63,97.30,1.49,99.60,0.52,99.80,0.42
22,40.30,4.24,69.70,5.12,85.20,4.21,93.70,2.63,97.30,1.49,99.60,0.52,99.80,0.42
25,40.10,4.25,69.60,5.30,85.10,4.20,93.60,2.46,97.30,1.49,99.60,0.52,99.80,0.42
28,39.60,4.17,69.40,5.68,84.90,4.33,93.60,2.46,97.30,1.49,99.60,0.52,99.80,0.42
31,39.50,4.22,69.40,5.68,84.80,4.39,93.50,2.55,97.30,1.49,99.60,0.52,99.80,0.42
34,39.40,4.25,69.40,5.68,84.70,4.55,93.40,2.59,97.30,1.49,99.60,0.52,99.80,0.42
37,39.30,4.47,69.30,5.56,84.70,4.55,93.30,2.67,97.30,1.49,99.60,0.52,99.80,0.42
40,39.20,4.39,69.30,5.56,84.70,4.55,93.30,2.67,97.30,1.49,99.60,0.52,99.80,0.42
43,39.00,4.47,68.80,5.33,84.70,4.55,93.30,2.67,97.30,1.49,99.60,0.52,99.80,0.42
46,39.00,4.47,68.60,5.27,84.40,4.53,93.30,2.67,97.30,1.49,99.60,0.52,99.80,0.42
49,38.90,4.53,68.40,5.10,84.40,4.53,93.20,2.78,97.30,1.49,99.60,0.52,99.80,0.42
52,38.70,4.50,68.30,4.97,84.30,4.69,93.20,2.78,97.30,1.49,99.60,0.52,99.80,0.42
55,38.50,4.22,67.80,5.05,84.30,4.69,93.00,2.71,97.30,1.49,99.60,0.52,99.80,0.42
58,38.30,4.03,67.70,5.08,84.30,4.69,92.90,2.81,97.30,1.49,99.60,0.52,99.80,0.42
61,38.20,3.94,67.60,4.99,84.10,4.58,92.90,2.81,97.30,1.49,99.60,0.52,99.80,0.42
64,37.80,4.16,67.40,5.06,83.90,4.65,92.90,2.81,97.30,1.49,99.60,0.52,99.80,0.42
67,37.70,4.08,67.20,5.27,83.90,4.65,92.80,2.78,97.20,1.55,99.60,0.52,99.80,0.42
70,37.60,4.01,67.20,5.27,83.90,4.65,92.80,2.78,97.20,1.55,99.60,0.52,99.80,0.42
73,37.40,4.01,67.00,5.31,83.90,4.65,92.80,2.78,97.20,1.55,99.60,0.52,99.80,0.42
76,37.20,4.05,66.90,5.24,83.90,4.65,92.80,2.78,97.20,1.55,99.60,0.52,99.80,0.42
79,36.90,3.81,66.90,5.24,83.80,4.54,92.80,2.78,97.20,1.55,99.60,0.52,99.80,0.42
82,36.70,4.03,66.90,5.24,83.70,4.40,92.60,2.99,97.20,1.55,99.60,0.52,99.80,0.42
85,36.60,4.06,66.90,5.24,83.50,4.30,92.60,2.99,97.20,1.55,99.60,0.52,99.80,0.42
88,36.30,3.92,66.80,5.43,83.50,4.30,92.60,2.99,97.20,1.55,99.60,0.52,99.80,0.42
91,36.20,3.88,66.80,5.43,83.50,4.30,92.50,3.10,97.20,1.55,99.60,0.52,99.80,0.42
94,36.10,3.81,66.80,5.43,83.40,4.30,92.50,3.10,97.20,1.55,99.60,0.52,99.80,0.42
97,36.10,3.81,66.80,5.43,83.30,4.35,92.50,3.10,97.20,1.55,99.60,0.52,99.80,0.42
100,35.90,3.75,66.70,5.38,83.00,4.59,92.50,3.10,97.10,1.52,99.60,0.52,99.80,0.42
103,35.70,3.83,66.70,5.38,82.90,4.61,92.50,3.10,97.10,1.52,99.60,0.52,99.80,0.42
106,35.50,4.20,66.50,5.30,82.90,4.61,92.50,3.10,97.10,1.52,99.60,0.52,99.80,0.42
109,35.30,4.16,66.30,5.25,82.80,4.66,92.50,3.10,97.10,1.52,99.60,0.52,99.80,0.42
112,35.20,4.10,66.30,5.25,82.80,4.66,92.50,3.10,97.10,1.52,99.60,0.52,99.80,0.42
115,34.90,4.43,66.00,5.33,82.70,4.74,92.50,3.10,97.10,1.52,99.60,0.52,99.80,0.42
118,34.50,4.40,66.00,5.33,82.70,4.74,92.40,3.24,97.10,1.52,99.60,0.52,99.80,0.42
121,34.20,4.34,66.00,5.33,82.60,4.77,92.30,3.13,97.10,1.52,99.60,0.52,99.80,0.42
124,33.80,4.32,66.00,5.33,82.60,4.77,92.30,3.13,97.10,1.52,99.60,0.52,99.80,0.42
127,33.80,4.32,65.90,5.36,82.60,4.77,92.20,3.22,97.10,1.52,99.60,0.52,99.80,0.42
130,33.50,4.09,65.70,5.52,82.60,4.77,92.20,3.22,97.10,1.52,99.60,0.52,99.80,0.42
133,33.40,3.92,65.30,5.60,82.60,4.77,92.20,3.22,97.10,1.52,99.60,0.52,99.80,0.42
136,33.20,3.77,65.30,5.60,82.50,4.62,92.20,3.22,97.10,1.52,99.60,0.52,99.80,0.42
139,33.00,3.65,65.10,5.57,82.40,4.48,92.20,3.22,97.10,1.52,99.60,0.52,99.80,0.42
142,32.80,3.39,65.00,5.73,82.40,4.48,92.20,3.22,97.10,1.52,99.60,0.52,99.80,0.42
145,32.80,3.39,64.80,6.11,82.40,4.48,92.20,3.22,97.10,1.52,99.60,0.52,99.80,0.42
148,32.80,3.39,64.80,6.11,82.40,4.48,92.20,3.22,97.10,1.52,99.60,0.52,99.80,0.42
151,32.80,3.39,64.80,6.11,82.40,4.48,92.20,3.22,97.10,1.52,99.60,0.52,99.80,0.42
154,32.70,3.30,64.80,6.11,82.40,4.48,92.20,3.22,97.00,1.49,99.60,0.52,99.80,0.42
157,32.70,3.30,64.80,6.11,82.40,4.48,92.20,3.22,97.00,1.49,99.60,0.52,99.80,0.42
160,32.30,3.40,64.70,6.07,82.30,4.57,92.20,3.22,97.00,1.49,99.60,0.52,99.80,0.42
163,32.20,3.39,64.70,6.07,82.30,4.57,92.10,3.38,97.00,1.49,99.60,0.52,99.80,0.42
166,31.90,3.38,64.60,5.93,82.10,4.75,92.10,3.38,97.00,1.49,99.60,0.52,99.80,0.42
169,31.70,3.43,64.50,5.97,82.10,4.75,92.10,3.38,97.00,1.49,99.60,0.52,99.80,0.42
172,31.50,3.50,64.10,5.88,82.10,4.75,92.10,3.38,97.00,1.49,99.60,0.52,99.80,0.42
175,31.20,3.77,64.00,5.89,82.00,4.62,92.10,3.38,97.00,1.49,99.50,0.71,99.80,0.42
178,30.70,3.95,63.70,5.74,81.90,4.51,92.00,3.50,96.90,1.37,99.40,0.70,99.80,0.42
181,30.60,4.09,63.50,5.64,81.90,4.51,92.00,3.50,96.90,1.37,99.40,0.70,99.80,0.42
184,30.30,4.24,63.40,5.50,81.80,4.44,92.00,3.50,96.80,1.48,99.40,0.70,99.80,0.42
187,30.10,4.43,63.40,5.50,81.80,4.44,91.90,3.48,96.80,1.48,99.40,0.70,99.80,0.42
190,29.80,4.39,63.30,5.38,81.80,4.44,91.80,3.55,96.70,1.49,99.40,0.70,99.80,0.42
193,29.50,4.55,63.20,5.37,81.70,4.47,91.80,3.55,96.70,1.49,99.40,0.70,99.80,0.42
196,29.10,4.53,63.10,5.28,81.60,4.33,91.80,3.55,96.70,1.49,99.40,0.70,99.80,0.42
199,29.10,4.53,62.60,5.04,81.60,4.33,91.80,3.55,96.70,1.49,99.40,0.70,99.80,0.42
202,29.10,4.53,62.40,5.02,81.50,4.45,91.70,3.47,96.60,1.51,99.40,0.70,99.80,0.42
205,28.80,4.24,62.20,5.01,81.50,4.45,91.70,3.47,96.60,1.51,99.40,0.70,99.80,0.42
208,28.70,4.37,62.00,5.23,81.30,4.50,91.70,3.47,96.50,1.58,99.40,0.70,99.80,0.42
211,28.60,4.43,61.90,5.20,81.30,4.50,91.60,3.41,96.50,1.58,99.40,0.70,99.80,0.42
214,28.50,4.35,61.80,5.05,81.20,4.59,91.60,3.41,96.50,1.58,99.40,0.70,99.80,0.42
217,28.30,4.69,61.60,5.04,81.20,4.59,91.60,3.41,96.50,1.58,99.40,0.70,99.80,0.42
220,27.90,4.38,61.60,5.04,81.20,4.59,91.60,3.41,96.50,1.58,99.40,0.70,99.80,0.42
223,27.80,4.34,61.30,5.12,81.20,4.59,91.60,3.41,96.50,1.58,99.40,0.70,99.80,0.42
226,27.60,4.30,61.20,4.98,81.10,4.43,91.50,3.34,96.50,1.58,99.40,0.70,99.80,0.42
229,27.40,4.33,61.00,4.92,81.10,4.43,91.40,3.44,96.50,1.58,99.30,0.95,99.80,0.42
232,27.40,4.33,60.90,4.93,81.10,4.43,91.40,3.44,96.50,1.58,99.30,0.95,99.80,0.42
235,27.40,4.33,60.90,4.93,80.80,4.39,91.40,3.44,96.50,1.58,99.30,0.95,99.80,0.42
238,27.10,4.12,60.90,4.93,80.80,4.39,91.40,3.44,96.50,1.58,99.30,0.95,99.80,0.42
241,27.10,4.12,60.80,5.12,80.80,4.39,91.30,3.40,96.50,1.58,99.30,0.95,99.80,0.42
244,26.70,4.03,60.70,5.14,80.80,4.39,91.20,3.49,96.50,1.58,99.30,0.95,99.80,0.42
247,26.50,4.12,60.70,5.14,80.60,4.45,91.20,3.49,96.40,1.71,99.30,0.95,99.80,0.42
250,26.30,4.08,60.50,5.08,80.60,4.45,91.20,3.49,96.20,1.87,99.30,0.95,99.80,0.42
253,26.20,4.24,60.30,5.08,80.60,4.45,91.20,3.49,96.20,1.87,99.30,0.95,99.80,0.42
256,26.20,4.24,60.20,5.01,80.60,4.45,91.20,3.49,96.20,1.87,99.30,0.95,99.80,0.42
259,26.00,4.24,60.10,5.07,80.50,4.30,91.20,3.49,96.00,1.94,99.30,0.95,99.80,0.42
262,25.50,4.14,60.10,5.07,80.50,4.30,91.10,3.51,96.00,1.94,99.30,0.95,99.80,0.42
265,25.20,3.94,60.10,5.07,80.50,4.30,91.10,3.51,96.00,1.94,99.30,0.95,99.80,0.42
268,25.00,3.86,59.90,4.86,80.50,4.30,91.00,3.62,96.00,1.94,99.30,0.95,99.80,0.42
271,24.70,3.56,59.80,4.83,80.40,4.17,91.00,3.62,96.00,1.94,99.30,0.95,99.80,0.42
274,24.70,3.56,59.80,4.83,80.40,4.17,90.80,3.58,95.90,1.97,99.30,0.95,99.80,0.42
277,24.60,3.63,59.40,5.02,80.10,4.38,90.70,3.62,95.80,2.04,99.30,0.95,99.80,0.42
280,24.50,3.60,59.20,4.92,80.00,4.29,90.70,3.62,95.80,2.04,99.30,0.95,99.80,0.42
283,24.30,3.80,59.00,4.64,79.90,4.31,90.40,3.44,95.80,2.04,99.30,0.95,99.80,0.42
286,24.20,3.74,58.90,4.84,79.80,4.32,90.40,3.44,95.80,2.04,99.30,0.95,99.80,0.42
289,24.10,3.63,58.70,4.83,79.60,4.27,90.40,3.44,95.80,2.04,99.30,0.95,99.80,0.42
292,24.00,3.77,58.50,4.77,79.60,4.27,90.40,3.44,95.70,1.95,99.10,1.20,99.80,0.42
295,23.90,3.93,58.40,4.90,79.40,4.20,90.30,3.50,95.70,1.95,99.10,1.20,99.80,0.42
298,23.50,4.01,58.40,4.90,79.40,4.20,90.20,3.33,95.70,1.95,99.10,1.20,99.80,0.42
301,23.50,4.01,58.30,4.92,79.40,4.20,90.10,3.48,95.70,1.95,99.10,1.20,99.80,0.42
304,23.50,4.01,58.30,4.92,79.40,4.20,90.00,3.33,95.70,1.95,99.10,1.20,99.80,0.42
307,23.30,4.19,58.10,4.70,79.40,4.20,90.00,3.33,95.70,1.95,99.10,1.20,99.80,0.42
310,23.30,4.19,58.00,4.76,79.40,4.20,89.90,3.41,95.70,1.95,99.10,1.20,99.80,0.42
313,23.10,4.51,57.90,4.63,79.40,4.20,89.90,3.41,95.70,1.95,99.10,1.20,99.80,0.42
316,23.00,4.45,57.70,4.85,79.40,4.20,89.90,3.41,95.70,1.95,99.10,1.20,99.80,0.42
319,22.90,4.31,57.60,4.74,79.40,4.20,89.90,3.41,95.60,1.90,99.00,1.25,99.80,0.42
322,22.60,4.50,57.40,4.60,79.30,4.03,89.90,3.41,95.50,1.84,99.00,1.25,99.80,0.42
325,22.40,4.35,57.30,4.52,79.00,4.16,89.80,3.58,95.50,1.84,99.00,1.25,99.80,0.42
328,22.30,4.22,57.30,4.52,79.00,4.16,89.70,3.65,95.50,1.84,99.00,1.25,99.80,0.42
331,22.20,4.39,57.20,4.52,79.00,4.16,89.60,3.72,95.50,1.84,99.00,1.25,99.80,0.42
334,22.20,4.39,57.00,4.52,79.00,4.16,89.60,3.72,95.50,1.84,99.00,1.25,99.80,0.42
337,22.10,4.41,56.80,4.29,78.90,4.01,89.60,3.72,95.50,1.84,99.00,1.25,99.80,0.42
340,22.10,4.41,56.70,4.32,78.90,4.01,89.50,3.60,95.40,2.01,99.00,1.25,99.80,0.42
343,22.00,4.32,56.60,4.30,78.90,4.01,89.50,3.60,95.40,2.01,99.00,1.25,99.80,0.42
346,22.00,4.32,56.50,4.25,78.90,4.01,89.30,3.30,95.40,2.01,99.00,1.25,99.80,0.42
349,21.80,4.13,56.30,4.37,78.90,4.01,89.30,3.30,95.40,2.01,99.00,1.25,99.80,0.42
352,21.80,4.13,56.10,4.68,78.80,3.88,89.30,3.30,95.40,2.01,99.00,1.25,99.80,0.42
355,21.40,4.35,56.00,4.59,78.80,3.88,89.10,3.28,95.40,2.01,98.90,1.37,99.80,0.42
358,21.30,4.32,55.90,4.61,78.80,3.88,89.10,3.28,95.40,2.01,98.90,1.37,99.80,0.42
361,21.00,4.45,55.80,4.78,78.80,3.88,89.00,3.20,95.40,2.01,98.90,1.37,99.80,0.42
364,20.80,4.44,55.70,4.72,78.60,3.89,89.00,3.20,95.40,2.01,98.90,1.37,99.80,0.42
367,20.80,4.44,55.50,4.72,78.60,3.89,88.80,3.36,95.40,2.01,98.90,1.37,99.80,0.42
370,20.80,4.44,55.50,4.72,78.60,3.89,88.80,3.36,95.40,2.01,98.90,1.37,99.80,0.42
373,20.80,4.44,55.20,5.12,78.60,3.89,88.80,3.36,95.30,1.83,98.90,1.37,99.80,0.42
376,20.60,4.70,55.10,5.26,78.50,3.98,88.70,3.23,95.30,1.83,98.90,1.37,99.80,0.42
379,19.90,4.68,54.80,5.29,78.50,3.98,88.70,3.23,95.30,1.83,98.90,1.37,99.80,0.42
382,19.60,4.25,54.70,5.31,78.50,3.98,88.70,3.23,95.30,1.83,98.90,1.37,99.80,0.42
385,19.50,4.43,54.50,5.28,78.30,3.92,88.60,3.34,95.30,1.83,98.90,1.37,99.80,0.42
388,19.30,4.37,54.10,5.36,78.00,4.08,88.60,3.34,95.30,1.83,98.90,1.37,99.80,0.42
391,19.10,4.31,54.00,5.31,78.00,4.08,88.60,3.34,95.20,1.81,98.90,1.37,99.80,0.42
394,18.70,4.24,54.00,5.31,77.90,4.20,88.60,3.34,95.20,1.81,98.90,1.37,99.80,0.42
397,18.60,4.22,53.60,5.04,77.90,4.20,88.60,3.34,95.20,1.81,98.90,1.37,99.80,0.42
400,18.20,3.91,53.50,5.02,77.80,4.08,88.60,3.34,95.20,1.81,98.90,1.37,99.80,0.42
403,18.10,3.78,53.30,4.97,77.70,4.27,88.60,3.34,95.20,1.81,98.80,1.55,99.80,0.42
406,17.80,3.52,53.30,4.97,77.70,4.27,88.60,3.34,95.00,1.83,98.80,1.55,99.80,0.42
409,17.80,3.52,53.20,5.14,77.60,4.17,88.50,3.41,95.00,1.83,98.80,1.55,99.80,0.42
412,17.60,3.37,53.00,5.19,77.60,4.17,88.50,3.41,95.00,1.83,98.80,1.55,99.80,0.42
415,17.40,3.57,53.00,5.19,77.60,4.17,88.40,3.27,94.90,1.85,98.80,1.55,99.80,0.42
418,17.30,3.59,52.80,4.94,77.50,4.25,88.30,3.40,94.90,1.85,98.80,1.55,99.80,0.42
421,17.30,3.59,52.60,4.93,77.40,4.14,88.30,3.40,94.90,1.85,98.80,1.55,99.70,0.48
424,17.10,3.54,52.60,4.93,77.40,4.14,88.30,3.40,94.90,1.85,98.80,1.55,99.70,0.48
427,16.90,3.67,52.60,4.93,77.30,4.06,88.30,3.40,94.90,1.85,98.80,1.55,99.70,0.48
430,16.80,3.61,52.60,4.93,77.20,3.99,88.30,3.40,94.90,1.85,98.80,1.55,99.70,0.48
433,16.80,3.61,52.50,4.95,77.20,3.99,88.30,3.40,94.70,1.89,98.80,1.55,99.70,0.48
436,16.80,3.61,52.20,5.12,77.10,4.20,88.30,3.40,94.70,1.89,98.80,1.55,99.70,0.48
439,16.80,3.61,52.20,5.12,77.00,4.16,88.30,3.40,94.70,1.89,98.80,1.55,99.60,0.52
442,16.80,3.61,52.20,5.12,77.00,4.16,88.30,3.40,94.70,1.89,98.80,1.55,99.60,0.52
445,16.60,3.69,52.10,5.04,77.00,4.16,88.10,3.48,94.70,1.89,98.80,1.55,99.60,0.52
448,16.50,3.87,52.00,5.06,76.90,4.38,88.10,3.48,94.70,1.89,98.80,1.55,99.60,0.52
451,16.40,3.72,51.80,4.98,76.70,4.27,88.10,3.48,94.70,1.89,98.80,1.55,99.60,0.52
454,15.90,3.63,51.80,4.98,76.60,4.20,88.10,3.48,94.70,1.89,98.80,1.55,99.60,0.52
457,15.50,3.47,51.70,5.01,76.50,4.06,88.10,3.48,94.70,1.89,98.80,1.55,99.60,0.52
460,15.50,3.47,51.60,5.19,76.30,4.06,88.10,3.48,94.60,2.01,98.80,1.55,99.60,0.52
463,15.40,3.57,51.50,5.02,76.30,4.06,88.10,3.48,94.60,2.01,98.80,1.55,99.60,0.52
466,15.40,3.57,51.20,5.22,76.30,4.06,88.00,3.56,94.60,2.01,98.80,1.55,99.60,0.52
469,15.30,3.40,51.10,5.26,76.20,4.29,88.00,3.56,94.60,2.01,98.80,1.55,99.60,0.52
472,14.90,3.14,51.10,5.26,76.10,4.36,88.00,3.56,94.50,2.01,98.80,1.55,99.60,0.52
475,14.50,3.44,51.00,5.42,76.00,4.29,88.00,3.56,94.50,2.01,98.80,1.55,99.60,0.52
478,14.20,3.58,50.70,5.17,76.00,4.29,87.90,3.48,94.50,2.01,98.80,1.55,99.60,0.52
481,14.20,3.58,50.50,5.21,75.90,4.25,87.90,3.48,94.30,2.26,98.80,1.55,99.60,0.52
484,14.00,3.40,50.50,5.21,75.90,4.25,87.80,3.46,94.30,2.26,98.80,1.55,99.60,0.52
487,14.00,3.40,50.40,5.06,75.90,4.25,87.80,3.46,94.30,2.26,98.80,1.55,99.60,0.52
490,13.80,3.49,50.40,5.06,75.80,4.37,87.80,3.46,94.20,2.30,98.80,1.55,99.60,0.52
493,13.70,3.50,50.10,4.86,75.70,4.40,87.80,3.46,94.10,2.47,98.80,1.55,99.60,0.52
496,13.40,3.41,50.00,4.85,75.70,4.40,87.70,3.33,94.10,2.47,98.80,1.55,99.60,0.52
499,13.20,3.65,49.70,4.81,75.70,4.40,87.70,3.33,94.10,2.47,98.80,1.55,99.60,0.52
502,13.00,3.68,49.60,4.99,75.60,4.33,87.60,3.37,94.10,2.47,98.80,1.55,99.60,0.52
505,12.60,3.84,49.40,4.77,75.60,4.33,87.50,3.27,94.10,2.47,98.80,1.55,99.60,0.52
508,12.50,3.75,49.30,4.67,75.40,4.25,87.40,3.34,94.10,2.47,98.80,1.55,99.60,0.52
511,12.50,3.75,49.20,4.57,75.30,4.14,87.40,3.34,94.00,2.58,98.80,1.55,99.60,0.52
514,12.40,3.69,49.10,4.46,74.90,4.12,87.40,3.34,94.00,2.58,98.80,1.55,99.60,0.52
517,11.90,3.41,48.90,4.56,74.90,4.12,87.30,3.20,94.00,2.58,98.80,1.55,99.60,0.52
520,11.80,3.65,48.90,4.56,74.80,4.18,87.20,3.29,94.00,2.58,98.80,1.55,99.60,0.52
523,11.80,3.65,48.80,4.78,74.70,4.32,87.20,3.29,94.00,2.58,98.80,1.55,99.60,0.52
526,11.80,3.65,48.30,4.97,74.60,4.17,87.10,3.41,94.00,2.58,98.80,1.55,99.60,0.52
529,11.60,3.53,48.20,4.87,74.40,4.03,87.00,3.33,93.90,2.60,98.80,1.55,99.60,0.52
532,11.30,3.97,48.10,4.91,74.40,4.03,86.90,3.28,93.90,2.60,98.80,1.55,99.60,0.52
535,11.30,3.97,48.10,4.91,74.30,4.06,86.80,3.46,93.90,2.60,98.80,1.55,99.60,0.52
538,11.00,4.00,48.10,4.91,74.30,4.06,86.70,3.47,93.90,2.60,98.80,1.55,99.60,0.52
541,10.80,3.99,48.00,4.83,74.30,4.06,86.70,3.47,93.90,2.60,98.80,1.55,99.50,0.53
544,10.60,4.06,47.90,4.75,74.20,4.02,86.70,3.47,93.90,2.60,98.80,1.55,99.50,0.53
547,10.30,3.86,47.90,4.75,74.20,4.02,86.70,3.47,93.90,2.60,98.80,1.55,99.50,0.53
550,10.20,3.85,47.90,4.75,74.10,3.87,86.70,3.47,93.90,2.60,98.80,1.55,99.50,0.53
553,10.10,3.87,47.80,4.69,73.90,4.04,86.50,3.57,93.80,2.57,98.80,1.55,99.50,0.53
556,10.10,3.87,47.60,4.86,73.90,4.04,86.50,3.57,93.80,2.57,98.80,1.55,99.50,0.53
559,9.70,3.56,47.40,4.79,73.90,4.04,86.50,3.57,93.80,2.57,98.80,1.55,99.50,0.53
562,9.70,3.56,47.40,4.79,73.50,4.06,86.50,3.57,93.80,2.57,98.80,1.55,99.50,0.53
565,9.40,3.50,47.20,4.69,73.40,4.03,86.40,3.72,93.70,2.67,98.80,1.55,99.50,0.53
568,8.90,3.35,47.10,4.68,73.40,4.03,86.40,3.72,93.70,2.67,98.80,1.55,99.50,0.53
571,8.80,3.36,46.70,4.74,73.30,4.19,86.20,4.05,93.70,2.67,98.80,1.55,99.50,0.53
574,8.60,3.31,46.50,4.74,73.20,4.39,86.20,4.05,93.50,2.80,98.80,1.55,99.50,0.53
577,8.40,3.13,46.40,4.77,73.00,4.27,86.10,4.23,93.50,2.80,98.70,1.49,99.50,0.53
580,8.40,3.13,46.20,4.59,72.80,4.52,86.10,4.23,93.50,2.80,98.70,1.49,99.50,0.53
583,8.10,3.00,46.20,4.59,72.70,4.67,86.00,4.40,93.50,2.80,98.60,1.71,99.50,0.53
586,8.00,2.91,46.10,4.46,72.50,4.88,86.00,4.40,93.50,2.80,98.60,1.71,99.50,0.53
589,8.00,2.91,46.10,4.46,72.50,4.88,86.00,4.40,93.50,2.80,98.60,1.71,99.50,0.53
592,7.70,2.67,46.00,4.40,72.30,4.90,86.00,4.40,93.50,2.80,98.60,1.71,99.50,0.53
595,7.60,2.59,45.90,4.23,72.20,5.12,86.00,4.40,93.50,2.80,98.60,1.71,99.50,0.53
598,7.30,2.50,45.60,4.01,72.20,5.12,85.90,4.28,93.50,2.80,98.50,1.65,99.50,0.53
601,7.00,2.58,45.60,4.01,72.20,5.12,85.80,4.47,93.50,2.80,98.50,1.65,99.50,0.53
604,7.00,2.58,45.60,4.01,72.20,5.12,85.80,4.47,93.50,2.80,98.50,1.65,99.50,0.53
607,6.80,2.57,45.50,4.03,72.20,5.12,85.80,4.47,93.50,2.80,98.50,1.65,99.50,0.53
610,6.60,2.46,45.10,3.78,72.00,5.12,85.60,4.27,93.50,2.80,98.50,1.65,99.50,0.53
613,6.40,2.50,44.80,4.05,71.90,5.11,85.50,4.25,93.40,2.84,98.50,1.65,99.50,0.53
616,6.40,2.50,44.60,3.84,71.80,5.14,85.50,4.25,93.40,2.84,98.50,1.65,99.50,0.53
619,6.30,2.67,44.60,3.84,71.70,5.19,85.50,4.25,93.30,2.95,98.50,1.65,99.50,0.53
622,6.10,2.51,44.40,3.81,71.40,5.38,85.50,4.25,93.30,2.95,98.40,1.58,99.50,0.53
625,6.00,2.62,44.30,3.65,71.30,5.33,85.50,4.25,93.30,2.95,98.40,1.58,99.50,0.53
628,5.90,2.64,44.30,3.65,71.20,5.31,85.50,4.25,93.30,2.95,98.40,1.58,99.50,0.53
631,5.60,2.84,44.10,3.75,71.00,5.19,85.50,4.25,93.30,2.95,98.40,1.58,99.50,0.53
634,5.60,2.84,44.00,3.80,70.90,5.20,85.50,4.25,93.30,2.95,98.40,1.58,99.50,0.53
637,5.50,2.72,43.80,3.91,70.90,5.20,85.50,4.25,93.30,2.95,98.40,1.58,99.50,0.53
640,5.40,2.76,43.60,3.86,70.80,5.09,85.40,4.43,93.30,2.95,98.40,1.58,99.50,0.53
643,5.30,2.75,43.50,3.84,70.80,5.09,85.40,4.43,93.30,2.95,98.40,1.58,99.50,0.53
646,5.30,2.75,43.40,3.66,70.70,5.01,85.40,4.43,93.20,3.08,98.40,1.58,99.50,0.53
649,5.20,2.70,43.10,3.81,70.50,5.06,85.40,4.43,93.20,3.08,98.40,1.58,99.50,0.53
652,5.20,2.70,43.10,3.81,70.50,5.06,85.30,4.42,93.10,2.92,98.40,1.58,99.50,0.53
655,5.10,2.60,43.00,4.06,70.40,5.08,85.30,4.42,93.10,2.92,98.40,1.58,99.50,0.53
658,5.00,2.36,42.70,4.03,70.20,4.83,85.30,4.42,93.10,2.92,98.40,1.58,99.50,0.53
661,5.00,2.36,42.40,3.86,70.20,4.83,85.30,4.42,93.10,2.92,98.40,1.58,99.50,0.53
664,5.00,2.36,42.40,3.86,69.90,4.61,85.30,4.42,93.00,3.06,98.40,1.58,99.50,0.53
667,5.00,2.36,42.00,3.74,69.90,4.61,85.20,4.47,93.00,3.06,98.40,1.58,99.50,0.53
670,5.00,2.36,41.90,3.98,69.80,4.57,85.10,4.33,93.00,3.06,98.30,1.83,99.50,0.53
673,4.80,2.15,41.90,3.98,69.60,4.67,85.10,4.33,93.00,3.06,98.30,1.83,99.50,0.53
676,4.80,2.15,41.80,3.88,69.60,4.67,85.10,4.33,93.00,3.06,98.30,1.83,99.50,0.53
679,4.80,2.15,41.80,3.88,69.50,4.90,85.00,4.32,93.00,3.06,98.30,1.83,99.50,0.53
682,4.80,2.15,41.80,3.88,69.40,4.88,85.00,4.32,93.00,3.06,98.30,1.83,99.50,0.53
685,4.50,1.90,41.70,3.83,69.40,4.88,84.90,4.38,92.90,3.14,98.30,1.83,99.50,0.53
688,4.30,1.83,41.40,3.95,69.30,4.99,84.80,4.39,92.90,3.14,98.20,1.81,99.50,0.53
691,4.30,1.83,41.30,3.97,69.30,4.99,84.80,4.39,92.90,3.14,98.20,1.81,99.50,0.53
694,4.10,1.91,41.20,3.94,69.20,5.12,84.80,4.39,92.70,2.98,98.20,1.81,99.50,0.53
697,4.00,1.94,41.10,4.01,69.10,5.02,84.70,4.32,92.70,2.98,98.20,1.81,99.50,0.53
700,3.90,1.85,41.00,4.24,69.00,5.16,84.60,4.33,92.70,2.98,98.20,1.81,99.50,0.53
703,3.90,1.85,40.70,4.06,69.00,5.16,84.60,4.33,92.70,2.98,98.20,1.81,99.50,0.53
706,3.90,1.85,40.60,3.95,69.00,5.16,84.60,4.33,92.70,2.98,98.20,1.81,99.50,0.53
709,3.80,1.69,40.60,3.95,68.90,5.07,84.60,4.33,92.70,2.98,98.20,1.81,99.50,0.53
712,3.80,1.69,40.50,3.84,68.80,5.05,84.60,4.33,92.70,2.98,98.10,1.79,99.50,0.53
715,3.70,1.64,40.40,3.95,68.80,5.05,84.60,4.33,92.60,3.13,98.10,1.79,99.50,0.53
718,3.70,1.64,40.20,3.99,68.60,5.13,84.30,4.24,92.60,3.13,98.10,1.79,99.50,0.53
721,3.60,1.51,40.20,3.99,68.50,4.99,84.30,4.24,92.60,3.13,98.10,1.79,99.50,0.53
724,3.50,1.51,39.60,3.81,68.30,5.14,84.30,4.24,92.60,3.13,98.10,1.79,99.50,0.53
727,3.50,1.51,39.50,4.03,68.30,5.14,84.30,4.24,92.60,3.13,98.10,1.79,99.50,0.53
730,3.40,1.65,39.40,3.98,68.20,5.07,84.30,4.24,92.50,3.17,98.10,1.79,99.50,0.53
733,3.30,1.57,39.10,4.41,68.20,5.07,84.30,4.24,92.50,3.17,98.10,1.79,99.50,0.53
736,3.20,1.62,39.00,4.45,68.20,5.07,84.20,4.13,92.50,3.17,98.10,1.79,99.50,0.53
739,3.00,1.76,38.90,4.36,68.00,5.06,84.20,4.13,92.40,3.17,98.10,1.79,99.50,0.53
742,3.00,1.76,38.70,4.88,67.70,5.19,84.00,4.11,92.30,3.27,98.10,1.79,99.50,0.53
745,3.00,1.76,38.20,4.64,67.70,5.19,84.00,4.11,92.30,3.27,98.10,1.79,99.50,0.53
748,3.00,1.76,38.10,4.72,67.60,5.06,84.00,4.11,92.30,3.27,98.00,1.76,99.50,0.53
751,3.00,1.76,37.90,4.58,67.40,4.90,83.90,4.09,92.30,3.27,98.00,1.76,99.50,0.53
754,2.90,1.66,37.90,4.58,67.40,4.90,83.80,4.13,92.30,3.27,98.00,1.76,99.50,0.53
757,2.90,1.66,37.60,4.79,67.40,4.90,83.70,4.30,92.30,3.27,98.00,1.76,99.50,0.53
760,2.90,1.66,37.50,4.72,67.30,4.88,83.70,4.30,92.30,3.27,98.00,1.76,99.50,0.53
763,2.80,1.75,37.30,4.76,67.30,4.88,83.60,4.35,92.30,3.27,98.00,1.76,99.50,0.53
766,2.60,1.71,37.20,4.66,67.30,4.88,83.60,4.35,92.30,3.27,98.00,1.76,99.50,0.53
769,2.60,1.71,37.20,4.66,67.30,4.88,83.50,4.30,92.30,3.27,98.00,1.76,99.50,0.53
772,2.50,1.84,37.10,4.65,67.20,4.76,83.40,4.35,92.30,3.27,98.00,1.76,99.50,0.53
775,2.30,1.70,36.90,4.58,67.20,4.76,83.30,4.22,92.30,3.27,98.00,1.76,99.50,0.53
778,2.20,1.81,36.90,4.58,67.00,4.69,83.20,4.21,92.30,3.27,98.00,1.76,99.50,0.53
781,2.20,1.81,36.90,4.58,67.00,4.69,83.10,4.36,92.30,3.27,98.00,1.76,99.50,0.53
784,2.20,1.81,36.70,4.79,66.80,4.57,83.00,4.52,92.30,3.27,98.00,1.76,99.50,0.53
787,2.20,1.81,36.50,4.77,66.80,4.57,83.00,4.52,92.30,3.27,98.00,1.76,99.50,0.53
790,2.00,1.89,36.40,4.79,66.70,4.60,83.00,4.52,92.30,3.27,98.00,1.76,99.50,0.53
793,1.80,1.62,36.10,4.61,66.70,4.60,82.90,4.56,92.30,3.27,98.00,1.76,99.50,0.53
796,1.60,1.43,36.00,4.69,66.60,4.74,82.80,4.44,92.20,3.16,98.00,1.76,99.50,0.53
799,1.60,1.43,35.70,4.76,66.50,4.90,82.80,4.44,92.20,3.16,98.00,1.76,99.50,0.53
802,1.50,1.43,35.50,4.55,66.50,4.90,82.80,4.44,92.20,3.16,98.00,1.76,99.50,0.53
805,1.30,1.57,35.20,4.61,66.30,4.85,82.80,4.44,92.20,3.16,98.00,1.76,99.50,0.53
808,1.30,1.57,35.10,4.58,66.20,4.76,82.80,4.44,92.20,3.16,98.00,1.76,99.50,0.53
811,1.30,1.57,35.00,4.55,66.20,4.76,82.60,4.50,92.20,3.16,98.00,1.76,99.50,0.53
814,1.10,1.37,34.90,4.48,66.10,4.68,82.60,4.50,92.20,3.16,98.00,1.76,99.50,0.53
817,1.00,1.33,34.60,4.65,66.00,4.62,82.40,4.60,92.20,3.16,98.00,1.76,99.50,0.53
820,0.80,1.03,34.60,4.65,65.90,4.58,82.40,4.60,92.10,3.31,97.90,1.73,99.50,0.53
823,0.80,1.03,34.50,4.60,65.90,4.58,82.30,4.62,92.10,3.31,97.90,1.73,99.50,0.53
826,0.80,1.03,34.20,4.49,65.70,4.76,82.30,4.62,91.90,3.28,97.90,1.73,99.50,0.53
829,0.80,1.03,34.20,4.49,65.60,4.70,82.20,4.69,91.90,3.28,97.90,1.73,99.50,0.53
832,0.80,1.03,33.80,4.34,65.40,4.67,82.20,4.69,91.80,3.29,97.90,1.73,99.50,0.53
835,0.80,1.03,33.60,4.33,65.20,4.64,82.20,4.69,91.80,3.29,97.90,1.73,99.50,0.53
838,0.80,1.03,33.50,4.30,65.00,4.85,82.20,4.69,91.70,3.40,97.90,1.73,99.50,0.53
841,0.80,1.03,33.20,4.08,64.90,4.79,82.10,4.56,91.60,3.44,97.90,1.73,99.50,0.53
844,0.70,1.06,33.00,3.97,64.80,4.64,82.00,4.59,91.60,3.44,97.90,1.73,99.50,0.53
847,0.70,1.06,32.90,4.09,64.80,4.64,82.00,4.59,91.60,3.44,97.90,1.73,99.50,0.53
850,0.70,1.06,32.60,4.45,64.80,4.64,81.80,4.54,91.50,3.57,97.90,1.73,99.50,0.53
853,0.50,0.85,32.60,4.45,64.60,4.77,81.80,4.54,91.40,3.72,97.90,1.73,99.50,0.53
856,0.50,0.85,32.50,4.40,64.30,4.79,81.80,4.54,91.40,3.72,97.90,1.73,99.50,0.53
859,0.50,0.85,32.30,4.42,64.10,4.84,81.80,4.54,91.40,3.72,97.90,1.73,99.50,0.53
862,0.50,0.85,32.10,4.28,64.10,4.84,81.80,4.54,91.40,3.72,97.90,1.73,99.50,0.53
865,0.50,0.85,31.90,4.25,63.90,4.82,81.80,4.54,91.40,3.72,97.90,1.73,99.50,0.53
868,0.50,0.85,31.80,4.18,63.60,4.84,81.80,4.54,91.30,3.59,97.90,1.73,99.50,0.53
871,0.40,0.70,31.70,4.19,63.40,4.79,81.80,4.54,91.20,3.65,97.90,1.73,99.50,0.53
874,0.40,0.70,31.50,4.20,63.20,4.92,81.80,4.54,91.20,3.65,97.90,1.73,99.50,0.53
877,0.40,0.70,31.50,4.20,63.00,5.10,81.70,4.60,91.20,3.65,97.90,1.73,99.50,0.53
880,0.40,0.70,31.40,4.33,62.90,4.95,81.60,4.65,91.10,3.78,97.90,1.73,99.50,0.53
883,0.40,0.70,31.20,4.37,62.90,4.95,81.60,4.65,91.10,3.78,97.90,1.73,99.50,0.53
886,0.30,0.48,31.10,4.23,62.80,5.16,81.60,4.65,91.00,3.80,97.90,1.73,99.50,0.53
889,0.10,0.32,30.80,4.24,62.80,5.16,81.50,4.55,90.90,3.84,97.90,1.73,99.50,0.53
892,0.10,0.32,30.60,4.25,62.60,5.13,81.50,4.55,90.90,3.84,97.90,1.73,99.50,0.53
895,0.10,0.32,30.20,4.10,62.20,5.03,81.50,4.55,90.90,3.84,97.90,1.73,99.50,0.53
898,0.10,0.32,30.10,3.93,62.10,5.02,81.40,4.38,90.90,3.84,97.90,1.73,99.50,0.53
901,0.10,0.32,29.80,3.91,62.00,5.03,81.40,4.38,90.80,3.99,97.90,1.73,99.50,0.53
904,0.10,0.32,29.70,3.86,61.70,5.36,81.10,4.46,90.80,3.99,97.90,1.73,99.50,0.53
907,0.10,0.32,29.60,3.92,61.60,5.23,80.90,4.23,90.80,3.99,97.90,1.73,99.50,0.53
910,0.10,0.32,29.60,3.92,61.50,5.08,80.80,4.29,90.80,3.99,97.90,1.73,99.50,0.53
913,0.10,0.32,29.20,3.85,61.50,5.08,80.80,4.29,90.70,4.08,97.90,1.73,99.50,0.53
916,0.10,0.32,29.00,3.80,61.20,4.80,80.80,4.29,90.70,4.08,97.90,1.73,99.50,0.53
919,0.10,0.32,28.90,3.67,60.90,4.75,80.80,4.29,90.60,3.95,97.90,1.73,99.40,0.52
922,0.10,0.32,28.70,3.74,60.90,4.75,80.70,4.40,90.60,3.95,97.90,1.73,99.40,0.52
925,0.10,0.32,28.60,3.63,60.70,4.95,80.70,4.40,90.50,4.12,97.90,1.73,99.40,0.52
928,0.10,0.32,28.50,3.69,60.60,4.97,80.50,4.62,90.50,4.12,97.90,1.73,99.30,0.67
931,0.10,0.32,28.40,3.60,60.60,4.97,80.40,4.45,90.40,4.12,97.90,1.73,99.30,0.67
934,0.10,0.32,28.10,4.01,60.40,4.95,80.30,4.30,90.40,4.12,97.90,1.73,99.30,0.67
937,0.10,0.32,27.90,3.98,60.20,5.29,80.30,4.30,90.40,4.12,97.90,1.73,99.30,0.67
940,0.10,0.32,27.90,3.98,60.10,5.32,80.20,4.16,90.40,4.12,97.90,1.73,99.30,0.67
943,0.10,0.32,27.80,3.82,60.10,5.32,80.20,4.16,90.40,4.12,97.90,1.73,99.30,0.67
946,0.10,0.32,27.60,3.78,60.10,5.32,80.10,4.20,90.40,4.12,97.90,1.73,99.30,0.67
949,0.10,0.32,27.60,3.78,59.90,5.38,80.00,4.35,90.40,4.12,97.90,1.73,99.30,0.67
952,0.10,0.32,27.30,3.83,59.70,5.46,80.00,4.35,90.40,4.12,97.90,1.73,99.30,0.67
955,0.10,0.32,27.30,3.83,59.60,5.30,80.00,4.35,90.40,4.12,97.80,1.75,99.30,0.67
958,0.10,0.32,27.00,4.06,59.50,5.34,80.00,4.35,90.30,4.22,97.80,1.75,99.30,0.67
961,0.10,0.32,26.90,4.01,59.30,5.17,80.00,4.35,90.20,4.10,97.80,1.75,99.30,0.67
964,0.10,0.32,26.90,4.01,59.00,4.90,79.90,4.51,90.20,4.10,97.70,1.77,99.30,0.67
967,0.10,0.32,26.70,4.08,58.90,4.91,79.90,4.51,90.20,4.10,97.70,1.77,99.30,0.67
970,0.10,0.32,26.70,4.08,58.70,4.85,79.90,4.51,90.10,4.01,97.70,1.77,99.30,0.67
973,0.10,0.32,26.60,4.20,58.60,4.74,79.90,4.51,90.10,4.01,97.70,1.77,99.30,0.67
976,0.10,0.32,26.50,4.12,58.60,4.74,79.80,4.39,90.00,3.92,97.70,1.77,99.30,0.67
979,0.10,0.32,26.30,4.06,58.30,4.55,79.70,4.30,89.80,3.71,97.70,1.77,99.30,0.67
982,0.10,0.32,25.90,3.90,58.30,4.55,79.70,4.30,89.70,3.74,97.70,1.77,99.30,0.67
985,0.10,0.32,25.90,3.90,58.20,4.42,79.60,4.33,89.70,3.74,97.70,1.77,99.30,0.67
988,,,25.80,3.88,58.00,4.47,79.60,4.33,89.70,3.74,97.70,1.77,99.30,0.67
991,,,25.50,4.09,57.90,4.33,79.40,4.14,89.70,3.74,97.70,1.77,99.30,0.67
994,,,25.40,4.09,57.50,4.40,79.30,3.97,89.70,3.74,97.60,1.84,99.30,0.67
997,,,25.00,4.24,57.50,4.40,79.20,4.16,89.60,3.69,97.60,1.84,99.30,0.67
1000,,,24.50,4.20,57.40,4.58,79.20,4.16,89.60,3.69,97.60,1.84,99.30,0.67
1003,,,24.30,4.14,57.30,4.76,79.10,4.20,89.60,3.69,97.60,1.84,99.30,0.67
1006,,,24.00,4.11,57.00,4.97,79.10,4.20,89.60,3.69,97.60,1.84,99.30,0.67
1009,,,23.80,4.21,57.00,4.97,79.00,4.06,89.60,3.69,97.60,1.84,99.30,0.67
1012,,,23.50,4.28,56.80,5.09,79.00,4.06,89.50,3.75,97.60,1.84,99.30,0.67
1015,,,23.30,4.27,56.50,5.19,78.90,4.12,89.40,3.86,97.60,1.84,99.30,0.67
1018,,,23.20,4.29,56.50,5.19,78.90,4.12,89.30,3.77,97.60,1.84,99.30,0.67
1021,,,22.90,4.18,56.00,4.94,78.70,3.89,89.20,3.77,97.60,1.84,99.30,0.67
1024,,,22.70,4.08,56.00,4.94,78.70,3.89,89.20,3.77,97.60,1.84,99.30,0.67
1027,,,22.50,4.20,56.00,4.94,78.50,4.17,89.00,3.46,97.60,1.84,99.30,0.67
1030,,,22.50,4.20,55.90,4.89,78.50,4.17,88.90,3.48,97.60,1.84,99.30,0.67
1033,,,22.50,4.20,55.90,4.89,78.40,4.38,88.90,3.48,97.60,1.84,99.30,0.67
1036,,,22.40,4.25,55.70,5.10,78.20,4.16,88.60,3.69,97.60,1.84,99.30,0.67
1039,,,22.30,4.14,55.60,5.06,78.10,4.07,88.60,3.69,97.50,2.07,99.30,0.67
1042,,,22.00,4.37,55.30,5.06,78.10,4.07,88.60,3.69,97.40,2.01,99.30,0.67
1045,,,22.00,4.37,55.00,5.14,78.10,4.07,88.50,3.78,97.40,2.01,99.30,0.67
1048,,,21.70,4.42,54.90,5.24,78.00,4.29,88.50,3.78,97.40,2.01,99.30,0.67
1051,,,21.50,4.40,54.90,5.24,77.70,4.22,88.50,3.78,97.30,2.11,99.30,0.67
1054,,,21.40,4.35,54.90,5.24,77.60,4.30,88.40,3.72,97.30,2.11,99.30,0.67
1057,,,21.20,4.44,54.80,5.31,77.30,4.32,88.40,3.72,97.30,2.11,99.30,0.67
1060,,,21.10,4.63,54.60,5.30,77.30,4.32,88.30,3.56,97.30,2.11,99.30,0.67
1063,,,20.60,4.25,54.60,5.30,77.20,4.18,88.30,3.56,97.30,2.11,99.30,0.67
1066,,,20.30,3.97,54.60,5.30,76.80,3.85,88.30,3.56,97.30,2.11,99.30,0.67
1069,,,20.20,4.02,54.50,5.28,76.70,3.83,88.30,3.56,97.30,2.11,99.30,0.67
1072,,,20.00,4.08,54.20,5.37,76.60,3.75,88.30,3.56,97.30,2.11,99.30,0.67
1075,,,20.00,4.08,53.90,5.34,76.60,3.75,88.20,3.43,97.30,2.11,99.30,0.67
1078,,,19.60,3.95,53.90,5.34,76.40,3.66,88.10,3.57,97.30,2.11,99.30,0.67
1081,,,19.60,3.95,53.60,5.36,76.10,3.75,88.00,3.68,97.30,2.11,99.30,0.67
1084,,,19.20,3.71,53.40,5.46,76.10,3.75,87.80,3.49,97.30,2.11,99.30,0.67
1087,,,19.20,3.71,53.20,5.55,76.10,3.75,87.80,3.49,97.30,2.11,99.30,0.67
1090,,,18.70,3.97,53.10,5.45,76.10,3.75,87.70,3.47,97.20,2.04,99.30,0.67
1093,,,18.70,3.97,53.00,5.40,76.00,3.80,87.70,3.47,97.10,2.02,99.30,0.67
1096,,,18.50,4.22,52.80,5.43,75.80,4.13,87.70,3.47,97.00,1.89,99.30,0.67
1099,,,18.50,4.22,52.40,5.66,75.80,4.13,87.60,3.34,97.00,1.89,99.30,0.67
1102,,,18.40,4.06,52.30,5.52,75.70,4.00,87.60,3.34,97.00,1.89,99.30,0.67
1105,,,18.20,4.02,52.30,5.52,75.60,3.89,87.40,3.50,97.00,1.89,99.30,0.67
1108,,,17.70,4.03,51.90,5.24,75.50,4.01,87.40,3.50,96.90,1.85,99.30,0.67
1111,,,17.50,4.22,51.80,5.14,75.40,3.92,87.30,3.59,96.90,1.85,99.30,0.67
1114,,,17.20,4.24,51.50,4.95,75.40,3.92,87.30,3.59,96.90,1.85,99.30,0.67
1117,,,17.00,4.14,51.40,4.90,75.30,3.83,87.30,3.59,96.90,1.85,99.30,0.67
1120,,,16.90,4.36,51.10,4.75,75.20,3.77,87.30,3.59,96.90,1.85,99.20,0.63
1123,,,16.90,4.36,51.10,4.75,75.10,3.75,87.10,3.70,96.80,2.10,99.20,0.63
1126,,,16.60,4.20,51.00,4.71,74.80,4.26,87.00,3.68,96.80,2.10,99.20,0.63
1129,,,16.40,3.89,50.90,4.63,74.70,4.52,86.80,3.65,96.80,2.10,99.20,0.63
1132,,,16.40,3.89,50.90,4.63,74.70,4.52,86.80,3.65,96.80,2.10,99.20,0.63
1135,,,16.20,4.10,50.70,4.62,74.50,4.50,86.70,3.77,96.80,2.10,99.20,0.63
1138,,,15.90,3.96,50.50,4.35,74.40,4.60,86.70,3.77,96.80,2.10,99.20,0.63
1141,,,15.80,4.02,50.40,4.40,74.30,4.62,86.70,3.77,96.80,2.10,99.20,0.63
1144,,,15.70,3.89,50.10,4.36,74.20,4.59,86.60,3.92,96.70,2.06,99.20,0.63
1147,,,15.50,3.89,49.60,4.14,73.90,4.86,86.50,3.81,96.60,2.07,99.20,0.63
1150,,,15.50,3.89,49.30,4.50,73.80,4.96,86.50,3.81,96.60,2.07,99.20,0.63
1153,,,15.40,3.92,49.00,4.19,73.60,5.06,86.50,3.81,96.60,2.07,99.20,0.63
1156,,,15.20,3.77,48.80,4.21,73.60,5.06,86.40,3.66,96.60,2.07,99.20,0.63
1159,,,15.10,3.78,48.50,4.14,73.40,5.30,86.30,3.68,96.60,2.07,99.20,0.63
1162,,,15.00,3.65,48.40,4.25,73.30,5.31,86.30,3.68,96.60,2.07,99.10,0.74
1165,,,15.00,3.65,48.30,4.30,73.20,5.35,86.20,3.85,96.60,2.07,99.10,0.74
1168,,,14.80,3.82,48.10,4.36,72.90,5.34,86.20,3.85,96.60,2.07,99.10,0.74
1171,,,14.80,3.82,47.80,4.42,72.80,5.27,86.20,3.85,96.60,2.07,99.10,0.74
1174,,,14.60,3.84,47.50,4.40,72.60,5.19,86.20,3.85,96.60,2.07,99.10,0.74
1177,,,14.30,3.62,47.40,4.22,72.50,5.10,86.20,3.85,96.60,2.07,99.10,0.74
1180,,,13.90,3.60,47.00,3.80,72.30,5.19,86.10,3.75,96.60,2.07,99.10,0.74
1183,,,13.60,3.89,46.80,3.65,72.20,5.22,85.90,3.57,96.60,2.07,99.10,0.74
1186,,,13.50,3.98,46.30,3.74,72.20,5.22,85.90,3.57,96.60,2.07,99.10,0.74
1189,,,13.20,3.97,46.00,3.62,72.00,4.99,85.80,3.71,96.60,2.07,99.10,0.74
1192,,,13.00,3.97,45.50,3.66,72.00,4.99,85.80,3.71,96.60,2.07,99.10,0.74
1195,,,12.90,4.07,45.20,3.97,72.00,4.99,85.80,3.71,96.60,2.07,99.10,0.74
1198,,,12.60,4.14,45.10,3.78,72.00,4.99,85.70,3.74,96.60,2.07,99.10,0.74
1201,,,12.30,3.86,44.80,3.39,72.00,4.99,85.40,3.78,96.60,2.07,99.10,0.74
1204,,,12.20,3.82,44.50,3.44,71.90,5.04,85.40,3.78,96.60,2.07,99.10,0.74
1207,,,12.00,4.14,44.40,3.47,71.40,4.72,85.40,3.78,96.60,2.07,99.10,0.74
1210,,,11.60,4.01,44.30,3.53,71.20,4.89,85.30,3.95,96.60,2.07,99.10,0.74
1213,,,11.30,3.74,44.10,3.67,71.10,4.95,85.20,3.97,96.50,2.32,99.10,0.74
1216,,,10.90,3.70,44.00,3.77,71.00,4.81,85.10,3.87,96.50,2.32,99.10,0.74
1219,,,10.80,3.65,43.80,3.82,70.80,5.12,84.90,4.04,96.50,2.32,99.10,0.74
1222,,,10.40,3.37,43.30,3.71,70.80,5.12,84.70,4.19,96.50,2.32,99.10,0.74
1225,,,10.10,3.28,43.20,3.77,70.80,5.12,84.60,4.06,96.50,2.32,99.10,0.74
1228,,,10.00,3.40,43.00,3.71,70.80,5.12,84.60,4.06,96.50,2.32,99.10,0.74
1231,,,9.60,3.41,42.60,3.92,70.70,4.99,84.60,4.06,96.50,2.32,99.10,0.74
1234,,,9.30,3.74,42.40,3.84,70.70,4.99,84.60,4.06,96.50,2.32,99.10,0.74
1237,,,9.20,3.77,42.20,3.97,70.50,5.19,84.50,4.06,96.50,2.32,99.10,0.74
1240,,,8.70,3.43,42.10,3.90,70.40,5.15,84.50,4.06,96.50,2.32,99.10,0.74
1243,,,8.50,3.41,41.80,3.58,70.00,5.10,84.30,4.06,96.50,2.32,99.10,0.74
1246,,,8.20,3.29,41.60,3.86,69.70,5.23,84.20,4.16,96.40,2.32,99.10,0.74
1249,,,7.90,3.63,41.40,3.89,69.30,5.08,84.10,4.28,96.40,2.32,99.10,0.74
1252,,,7.70,3.53,41.20,4.24,68.90,4.79,84.00,4.45,96.30,2.31,99.10,0.74
1255,,,7.60,3.60,41.00,4.29,68.70,4.85,83.90,4.48,96.30,2.31,99.10,0.74
1258,,,7.30,3.43,40.60,4.33,68.40,4.79,83.80,4.39,96.30,2.31,99.10,0.74
1261,,,6.90,3.00,40.30,4.42,68.20,4.59,83.80,4.39,96.30,2.31,99.10,0.74
1264,,,6.80,2.97,40.00,4.40,68.20,4.59,83.60,4.25,96.30,2.31,99.00,0.94
1267,,,6.70,2.87,40.00,4.40,68.10,4.79,83.50,4.12,96.30,2.31,99.00,0.94
1270,,,6.50,2.80,39.80,4.57,67.90,4.72,83.50,4.12,96.20,2.39,99.00,0.94
1273,,,6.30,2.75,39.60,4.45,67.50,4.65,83.40,4.25,96.20,2.39,99.00,0.94
1276,,,6.10,2.69,39.50,4.60,67.20,4.66,83.20,4.02,96.20,2.39,99.00,0.94
1279,,,6.00,2.67,39.10,4.51,67.20,4.66,83.00,3.80,96.20,2.39,99.00,0.94
1282,,,5.90,2.56,39.00,4.47,67.00,4.81,83.00,3.80,96.20,2.39,98.90,0.88
1285,,,5.90,2.56,38.70,4.32,66.80,4.85,82.80,4.02,96.00,2.45,98.90,0.88
1288,,,5.20,1.87,38.40,4.38,66.50,4.65,82.80,4.02,96.00,2.45,98.90,0.88
1291,,,5.10,1.97,38.20,4.18,66.10,4.41,82.70,3.92,95.90,2.51,98.90,0.88
1294,,,5.10,1.97,38.20,4.18,66.00,4.62,82.70,3.92,95.90,2.51,98.90,0.88
1297,,,5.10,1.97,38.00,4.55,65.90,4.48,82.60,3.92,95.90,2.51,98.80,1.14
1300,,,5.10,1.97,37.70,4.45,65.80,4.61,82.50,3.78,95.80,2.62,98.80,1.14
1303,,,4.60,2.22,37.30,4.08,65.60,4.72,82.40,3.84,95.80,2.62,98.80,1.14
1306,,,4.50,2.27,36.70,3.97,65.30,4.79,81.90,3.96,95.70,2.71,98.80,1.14
1309,,,4.40,2.37,36.50,3.75,64.60,4.43,81.90,3.96,95.70,2.71,98.80,1.14
1312,,,4.20,2.53,36.10,3.54,64.30,4.24,81.80,3.88,95.70,2.71,98.80,1.14
1315,,,3.90,2.47,35.50,3.37,64.10,4.23,81.70,3.89,95.70,2.71,98.80,1.14
1318,,,3.90,2.47,35.20,3.85,63.70,4.03,81.60,3.78,95.50,2.84,98.80,1.14
1321,,,3.90,2.47,34.50,3.78,63.60,3.98,81.60,3.78,95.50,2.84,98.80,1.14
1324,,,3.70,2.45,34.00,3.92,63.40,3.75,81.50,3.81,95.40,2.76,98.80,1.14
1327,,,3.50,2.51,33.40,3.72,63.00,3.53,81.50,3.81,95.30,2.91,98.80,1.14
1330,,,3.40,2.41,32.70,4.14,62.70,3.68,81.40,3.86,95.30,2.91,98.80,1.14
1333,,,3.20,2.49,32.50,4.22,62.10,3.84,81.30,3.89,95.30,2.91,98.80,1.14
1336,,,3.10,2.42,32.20,4.24,62.10,3.84,80.90,3.96,95.30,2.91,98.80,1.14
1339,,,3.10,2.42,31.90,4.41,61.50,4.17,80.70,4.16,95.30,2.91,98.80,1.14
1342,,,2.90,2.38,31.50,4.48,61.00,4.47,80.30,4.00,95.30,2.91,98.80,1.14
1345,,,2.80,2.15,30.80,3.94,60.60,4.17,80.10,4.07,95.20,3.01,98.70,1.42
1348,,,2.60,2.22,30.70,3.83,60.40,4.50,80.00,4.24,95.10,3.03,98.70,1.42
1351,,,2.50,2.01,30.40,3.66,60.40,4.50,80.00,4.24,95.00,2.98,98.70,1.42
1354,,,2.30,1.77,29.70,4.30,59.80,4.85,79.90,4.43,95.00,2.98,98.70,1.42
1357,,,2.00,1.63,29.50,4.17,59.80,4.85,79.70,4.85,95.00,2.98,98.60,1.71
1360,,,2.00,1.63,29.20,3.97,59.30,4.72,79.70,4.85,95.00,2.98,98.60,1.71
1363,,,1.90,1.45,28.60,3.75,58.80,4.76,79.40,4.79,94.90,2.96,98.60,1.71
1366,,,1.90,1.45,28.00,4.00,58.20,4.96,79.30,4.72,94.80,2.82,98.60,1.71
1369,,,1.70,1.25,27.70,3.97,57.80,5.01,79.20,4.54,94.80,2.82,98.60,1.71
1372,,,1.70,1.25,27.20,4.21,57.30,4.99,78.70,4.64,94.70,2.67,98.60,1.71
1375,,,1.60,1.26,26.70,4.00,56.70,5.27,78.20,4.85,94.70,2.67,98.60,1.71
1378,,,1.50,1.27,26.40,3.75,56.30,5.25,78.00,4.92,94.60,2.55,98.60,1.71
1381,,,1.10,0.99,26.10,3.63,56.10,5.34,77.70,4.76,94.60,2.55,98.60,1.71
1384,,,1.10,0.99,25.70,3.37,55.70,5.23,77.40,4.67,94.60,2.55,98.60,1.71
1387,,,0.90,0.74,25.30,3.56,55.00,5.10,77.20,4.49,94.60,2.55,98.50,1.72
1390,,,0.90,0.74,24.70,3.86,54.70,4.81,77.00,4.69,94.40,2.55,98.50,1.72
1393,,,0.70,0.82,24.00,3.56,54.10,5.20,77.00,4.69,94.30,2.58,98.50,1.72
1396,,,0.60,0.70,23.50,3.63,53.90,5.24,76.70,4.57,94.30,2.58,98.50,1.72
1399,,,0.50,0.71,22.90,3.28,53.60,5.08,76.70,4.57,94.20,2.70,98.50,1.72
1402,,,0.40,0.70,22.30,3.43,52.90,4.77,76.30,4.97,94.00,2.54,98.50,1.72
1405,,,0.20,0.42,21.90,3.51,52.70,4.72,75.30,5.42,93.70,2.75,98.40,1.78
1408,,,0.20,0.42,21.30,3.56,52.20,4.61,74.70,5.29,93.50,2.88,98.30,1.77
1411,,,0.20,0.42,20.90,3.70,51.80,4.57,74.30,5.60,93.40,2.99,98.10,1.73
1414,,,0.20,0.42,20.40,3.63,51.30,4.47,73.80,5.51,93.40,2.99,98.10,1.73
1417,,,0.20,0.42,19.90,3.75,50.90,4.63,73.10,5.70,93.30,2.83,98.10,1.73
1420,,,0.20,0.42,19.60,3.63,50.40,4.62,72.60,5.78,93.10,2.92,98.00,1.76
1423,,,0.20,0.42,18.80,3.52,50.10,4.77,72.40,5.72,93.10,2.92,98.00,1.76
1426,,,0.20,0.42,18.40,3.66,49.70,4.64,71.80,5.90,92.70,2.63,98.00,1.76
1429,,,0.20,0.42,18.30,3.53,48.90,4.51,71.30,5.50,92.60,2.46,98.00,1.76
1432,,,0.20,0.42,17.70,3.43,48.40,4.72,71.00,5.40,92.10,2.33,98.00,1.76
1435,,,0.10,0.32,17.10,3.60,47.50,4.01,70.70,5.12,92.10,2.33,97.90,2.02
1438,,,0.10,0.32,16.30,4.11,46.80,3.99,70.20,5.37,91.90,2.51,97.90,2.02
1441,,,0.10,0.32,15.40,4.38,46.00,3.97,69.50,5.02,91.70,2.71,97.90,2.02
1444,,,0.10,0.32,14.50,4.40,45.60,4.14,68.70,4.76,91.60,2.84,97.70,2.00
1447,,,,,13.90,5.09,44.80,4.47,68.10,4.70,91.40,2.99,97.70,2.00
1450,,,,,13.40,5.10,43.70,4.27,67.20,4.37,91.40,2.99,97.60,2.27
1453,,,,,12.70,4.57,42.40,4.43,66.70,4.42,91.20,3.19,97.50,2.27
1456,,,,,12.10,4.36,41.00,5.01,66.10,3.98,91.20,3.19,97.50,2.27
1459,,,,,10.70,4.08,39.30,4.11,65.60,3.81,91.00,3.33,97.20,2.25
1462,,,,,9.20,3.79,38.30,4.32,64.90,3.38,90.70,3.40,97.10,2.28
1465,,,,,8.30,3.33,37.20,3.94,64.20,3.19,90.40,3.47,97.10,2.28
1468,,,,,7.60,3.31,36.30,4.24,63.30,3.56,90.30,3.40,97.00,2.54
1471,,,,,6.70,3.16,33.90,4.15,62.30,3.68,90.00,3.40,96.80,2.62
1474,,,,,6.40,2.91,32.10,4.09,61.00,3.86,89.70,3.68,96.70,2.58
1477,,,,,5.00,2.54,31.00,4.00,59.50,3.98,89.10,3.81,96.60,2.59
1480,,,,,4.00,3.02,29.10,2.92,57.40,5.13,88.30,3.80,96.40,2.50
1483,,,,,3.20,2.49,27.60,3.24,56.30,5.42,87.60,3.95,96.20,2.44
1486,,,,,2.40,1.51,25.10,3.35,54.40,4.70,87.00,3.86,95.80,2.25
1489,,,,,1.60,1.35,22.70,3.16,51.80,5.03,85.10,4.53,95.70,2.21
1492,,,,,0.80,0.63,19.20,2.78,48.00,4.00,83.60,4.22,95.10,2.18
1495,,,,,0.40,0.52,15.10,4.41,41.70,4.06,81.00,3.97,94.80,2.35
1498,,,,,0.10,0.32,9.20,3.16,33.50,3.95,76.70,3.50,93.60,2.50
1500,,,,,,,3.80,2.20,23.10,3.38,68.10,4.12,90.60,2.63
1501,,,,,,,0.50,0.71,7.60,2.63,48.90,3.63,80.60,4.25


==> plots/data/shifts-weather-medium/alt-dist/wocr/shifts-weather-medium_alt-dist_wocr_03001_filt.csv <==
X,WOCR-D01-Mean,WOCR-D01-Stdev,WOCR-D02-Mean,WOCR-D02-Stdev,WOCR-D03-Mean,WOCR-D03-Stdev,WOCR-D04-Mean,WOCR-D04-Stdev,WOCR-D05-Mean,WOCR-D05-Stdev,WOCR-D07-Mean,WOCR-D07-Stdev,WOCR-D09-Mean,WOCR-D09-Stdev
0,38.70,5.70,67.10,3.67,84.60,2.88,93.10,2.56,96.40,1.84,99.10,0.99,99.70,0.67
3,38.60,5.70,66.90,3.90,84.60,2.88,93.10,2.56,96.30,1.95,99.10,0.99,99.70,0.67
8,38.10,5.80,66.80,4.02,84.30,2.71,93.10,2.56,96.30,1.95,99.10,0.99,99.70,0.67
13,37.80,5.79,66.30,3.68,84.20,2.78,93.00,2.31,96.30,1.95,99.10,0.99,99.70,0.67
18,37.50,5.89,66.20,3.79,84.00,2.45,93.00,2.31,96.30,1.95,99.10,0.99,99.70,0.67
23,37.10,5.90,66.20,3.79,84.00,2.45,93.00,2.31,96.30,1.95,99.10,0.99,99.70,0.67
28,36.90,5.78,66.10,3.63,83.80,2.44,93.00,2.31,96.30,1.95,99.10,0.99,99.70,0.67
33,36.60,5.85,66.10,3.63,83.80,2.44,92.90,2.38,96.20,1.99,99.10,0.99,99.70,0.67
38,36.40,5.54,66.10,3.63,83.80,2.44,92.90,2.38,96.20,1.99,99.10,0.99,99.70,0.67
43,36.20,5.43,66.10,3.63,83.80,2.44,92.80,2.53,96.20,1.99,99.10,0.99,99.70,0.67
48,36.10,5.49,65.90,3.54,83.80,2.44,92.60,2.46,96.20,1.99,99.10,0.99,99.70,0.67
53,36.00,5.33,65.80,3.68,83.60,2.63,92.50,2.64,96.20,1.99,99.10,0.99,99.70,0.67
58,35.90,5.20,65.60,3.47,83.50,2.64,92.50,2.64,96.20,1.99,99.10,0.99,99.70,0.67
63,35.90,5.20,65.60,3.47,83.50,2.64,92.50,2.64,96.20,1.99,99.10,0.99,99.70,0.67
68,35.60,5.50,65.40,3.50,83.50,2.64,92.50,2.64,96.20,1.99,99.10,0.99,99.70,0.67
73,35.50,5.58,65.40,3.50,83.40,2.67,92.50,2.64,96.20,1.99,99.10,0.99,99.60,0.70
78,35.10,5.47,65.40,3.50,83.20,2.74,92.40,2.55,96.20,1.99,99.10,0.99,99.60,0.70
83,34.70,5.01,65.40,3.50,83.20,2.74,92.30,2.58,96.10,2.13,99.10,0.99,99.60,0.70
88,34.50,5.02,65.00,3.20,83.20,2.74,92.30,2.58,96.10,2.13,99.10,0.99,99.60,0.70
93,34.30,5.17,64.90,3.07,83.20,2.74,92.30,2.58,96.10,2.13,99.10,0.99,99.60,0.70
98,34.00,5.23,64.80,3.19,83.20,2.74,92.30,2.58,96.10,2.13,99.10,0.99,99.60,0.70
103,33.90,5.11,64.50,3.24,83.20,2.74,92.20,2.35,96.00,2.05,99.10,0.99,99.60,0.70
108,33.80,4.98,64.30,3.06,83.20,2.74,92.10,2.38,95.90,2.08,99.10,0.99,99.60,0.70
113,33.60,5.02,63.90,2.69,83.00,2.91,92.00,2.36,95.90,2.08,99.10,0.99,99.60,0.70
118,33.30,4.81,63.80,2.78,82.90,3.11,92.00,2.36,95.90,2.08,99.10,0.99,99.60,0.70
123,33.10,4.84,63.70,2.79,82.80,3.19,92.00,2.36,95.90,2.08,99.10,0.99,99.60,0.70
128,32.90,4.98,63.60,2.72,82.60,3.03,92.00,2.36,95.80,2.04,99.10,0.99,99.60,0.70
133,32.60,4.74,63.40,3.13,82.60,3.03,91.80,2.20,95.80,2.04,99.10,0.99,99.60,0.70
138,32.50,4.67,63.20,3.29,82.20,2.97,91.70,2.00,95.80,2.04,99.10,0.99,99.60,0.70
143,32.20,4.52,63.20,3.29,82.10,2.92,91.60,1.84,95.80,2.04,99.10,0.99,99.60,0.70
148,32.00,4.42,63.20,3.29,81.90,3.00,91.60,1.84,95.80,2.04,99.10,0.99,99.60,0.70
153,31.80,4.57,62.70,3.53,81.80,3.19,91.60,1.84,95.80,2.04,99.00,0.94,99.60,0.70
158,31.60,4.65,62.60,3.50,81.70,3.30,91.60,1.84,95.80,2.04,99.00,0.94,99.60,0.70
163,31.30,4.57,62.40,3.27,81.30,3.27,91.60,1.84,95.80,2.04,99.00,0.94,99.60,0.70
168,30.90,4.41,62.30,3.33,81.20,3.46,91.50,1.84,95.80,2.04,99.00,0.94,99.60,0.70
173,30.60,4.30,62.10,3.28,81.20,3.46,91.30,1.83,95.80,2.04,99.00,0.94,99.60,0.70
178,30.40,4.27,61.90,3.25,81.10,3.48,91.20,1.93,95.80,2.04,99.00,0.94,99.60,0.70
183,30.10,4.46,61.60,3.20,81.10,3.48,91.20,1.93,95.80,2.04,99.00,0.94,99.60,0.70
188,29.80,4.26,61.60,3.20,81.10,3.48,91.00,2.11,95.70,2.00,99.00,0.94,99.60,0.70
193,29.80,4.26,61.30,3.13,81.10,3.48,90.80,2.10,95.70,2.00,99.00,0.94,99.60,0.70
198,29.70,4.30,61.10,2.96,81.00,3.46,90.60,1.96,95.70,2.00,99.00,0.94,99.60,0.70
203,29.40,4.40,60.80,3.05,80.60,3.47,90.60,1.96,95.70,2.00,99.00,0.94,99.60,0.70
208,29.10,4.68,60.60,3.03,80.60,3.47,90.60,1.96,95.70,2.00,99.00,0.94,99.60,0.70
213,28.90,4.72,60.40,2.99,80.20,3.46,90.40,2.01,95.60,2.01,99.00,0.94,99.60,0.70
218,28.90,4.72,60.40,2.99,80.20,3.46,90.40,2.01,95.60,2.01,99.00,0.94,99.60,0.70
223,28.60,4.58,60.00,3.02,80.20,3.46,90.40,2.01,95.60,2.01,99.00,0.94,99.60,0.70
228,28.30,4.67,59.80,2.82,80.00,3.56,90.20,1.87,95.60,2.01,99.00,0.94,99.60,0.70
233,28.20,4.76,59.70,3.02,80.00,3.56,90.20,1.87,95.60,2.01,99.00,0.94,99.60,0.70
238,28.00,4.69,59.60,3.06,80.00,3.56,90.10,2.08,95.60,2.01,98.90,0.99,99.60,0.70
243,27.70,4.79,59.50,3.10,80.00,3.56,90.10,2.08,95.60,2.01,98.90,0.99,99.60,0.70
248,27.20,4.71,59.10,3.03,79.90,3.60,90.10,2.08,95.60,2.01,98.80,1.03,99.60,0.70
253,27.00,4.69,58.80,3.29,79.70,3.62,90.10,2.08,95.60,2.01,98.80,1.03,99.60,0.70
258,26.60,4.38,58.70,3.33,79.60,3.44,90.10,2.08,95.60,2.01,98.80,1.03,99.60,0.70
263,26.30,3.89,58.50,3.57,79.50,3.37,90.10,2.08,95.60,2.01,98.80,1.03,99.60,0.70
268,26.00,3.59,58.30,3.47,79.30,3.43,90.10,2.08,95.60,2.01,98.80,1.03,99.60,0.70
273,25.80,3.65,58.20,3.29,79.20,3.43,90.00,2.31,95.50,1.96,98.80,1.03,99.60,0.70
278,25.40,3.84,58.00,3.30,79.10,3.54,90.00,2.31,95.50,1.96,98.80,1.03,99.60,0.70
283,25.00,3.80,57.90,3.18,78.90,3.67,89.80,2.20,95.50,1.96,98.80,1.03,99.60,0.70
288,24.80,3.55,57.90,3.18,78.80,3.68,89.50,2.51,95.50,1.96,98.80,1.03,99.60,0.70
293,24.60,3.50,57.70,2.95,78.70,3.74,89.50,2.51,95.50,1.96,98.70,1.16,99.60,0.70
298,24.30,3.47,57.60,2.95,78.60,3.66,89.50,2.51,95.50,1.96,98.70,1.16,99.60,0.70
303,24.20,3.46,57.30,2.79,78.50,3.75,89.50,2.51,95.50,1.96,98.70,1.16,99.60,0.70
308,23.70,3.13,57.10,2.73,78.20,3.79,89.40,2.59,95.50,1.96,98.70,1.16,99.60,0.70
313,23.60,3.24,56.90,2.77,78.20,3.79,89.30,2.58,95.40,1.90,98.70,1.16,99.60,0.70
318,23.40,3.37,56.60,3.17,77.60,3.86,89.30,2.58,95.40,1.90,98.70,1.16,99.60,0.70
323,23.10,3.03,56.30,3.40,77.60,3.86,89.20,2.57,95.40,1.90,98.70,1.16,99.60,0.70
328,23.00,3.06,56.30,3.40,77.60,3.86,89.10,2.51,95.40,1.90,98.70,1.16,99.60,0.70
333,22.80,2.82,56.00,3.40,77.40,3.95,89.10,2.51,95.40,1.90,98.70,1.16,99.60,0.70
338,22.80,2.82,55.40,3.63,77.20,3.71,89.10,2.51,95.40,1.90,98.60,1.17,99.60,0.70
343,22.70,2.95,55.40,3.63,77.10,3.73,89.10,2.51,95.40,1.90,98.60,1.17,99.60,0.70
348,22.30,2.91,54.90,3.38,76.70,3.56,89.00,2.75,95.40,1.90,98.60,1.17,99.60,0.70
353,21.90,2.85,54.90,3.38,76.70,3.56,89.00,2.75,95.40,1.90,98.60,1.17,99.60,0.70
358,21.70,2.75,54.80,3.39,76.60,3.72,89.00,2.75,95.40,1.90,98.60,1.17,99.60,0.70
363,21.40,2.72,54.60,3.31,76.40,3.98,89.00,2.75,95.30,1.95,98.50,1.18,99.60,0.70
368,21.30,2.63,54.40,3.34,76.30,3.95,89.00,2.75,95.30,1.95,98.50,1.18,99.60,0.70
373,21.20,2.49,54.30,3.40,76.20,3.94,88.90,2.85,95.30,1.95,98.50,1.18,99.60,0.70
378,21.10,2.42,54.30,3.40,76.20,3.94,88.90,2.85,95.30,1.95,98.50,1.18,99.60,0.70
383,20.90,2.42,54.30,3.40,76.20,3.94,88.90,2.85,95.30,1.95,98.50,1.18,99.60,0.70
388,20.90,2.42,53.90,3.28,76.10,3.87,88.80,2.66,95.30,1.95,98.50,1.18,99.60,0.70
393,20.70,2.26,53.80,3.46,76.10,3.87,88.80,2.66,95.30,1.95,98.50,1.18,99.60,0.70
398,20.50,2.46,53.70,3.59,76.00,4.06,88.80,2.66,95.20,1.99,98.50,1.18,99.60,0.70
403,20.30,2.63,53.60,3.60,75.90,4.01,88.80,2.66,95.10,1.97,98.40,1.26,99.60,0.70
408,20.20,2.53,53.50,3.50,75.70,4.11,88.80,2.66,95.10,1.97,98.40,1.26,99.60,0.70
413,20.10,2.51,53.30,3.56,75.70,4.11,88.80,2.66,95.10,1.97,98.40,1.26,99.60,0.70
418,19.90,2.42,53.30,3.56,75.50,4.14,88.80,2.66,95.10,1.97,98.40,1.26,99.60,0.70
423,19.70,2.54,53.10,3.48,75.30,4.24,88.70,2.91,95.00,1.94,98.40,1.26,99.60,0.70
428,19.40,2.59,53.00,3.46,75.30,4.24,88.60,2.88,94.80,2.04,98.40,1.26,99.60,0.70
433,19.20,2.53,52.80,3.16,75.30,4.24,88.50,2.88,94.80,2.04,98.40,1.26,99.60,0.70
438,19.10,2.38,52.70,3.06,75.20,4.26,88.40,2.84,94.80,2.04,98.40,1.26,99.60,0.70
443,18.60,2.27,52.70,3.06,75.10,4.23,88.40,2.84,94.80,2.04,98.40,1.26,99.60,0.70
448,18.50,2.46,52.40,3.41,75.00,4.14,88.30,3.09,94.80,2.04,98.40,1.26,99.60,0.70
453,18.40,2.41,52.20,3.65,74.70,4.37,88.30,3.09,94.80,2.04,98.40,1.26,99.60,0.70
458,18.10,2.38,51.90,3.78,74.70,4.37,88.10,3.11,94.70,2.11,98.40,1.26,99.60,0.70
463,17.80,2.30,51.70,3.62,74.60,4.35,88.00,3.09,94.70,2.11,98.40,1.26,99.60,0.70
468,17.60,2.46,51.60,3.47,74.60,4.35,88.00,3.09,94.70,2.11,98.40,1.26,99.60,0.70
473,17.60,2.46,51.50,3.66,74.60,4.35,88.00,3.09,94.70,2.11,98.40,1.26,99.60,0.70
478,17.20,2.30,51.40,3.69,74.60,4.35,87.90,3.07,94.70,2.11,98.40,1.26,99.60,0.70
483,17.20,2.30,51.40,3.69,74.50,4.38,87.90,3.07,94.70,2.11,98.30,1.16,99.60,0.70
488,17.10,2.28,51.10,3.81,74.30,4.40,87.90,3.07,94.70,2.11,98.30,1.16,99.60,0.70
493,17.00,2.31,51.10,3.81,74.30,4.40,87.90,3.07,94.70,2.11,98.30,1.16,99.60,0.70
498,16.60,2.50,50.90,3.87,74.20,4.34,87.70,3.30,94.70,2.11,98.30,1.16,99.60,0.70
503,16.40,2.55,50.90,3.87,74.00,4.35,87.60,3.31,94.70,2.11,98.30,1.16,99.60,0.70
508,16.20,2.66,50.60,4.22,73.80,4.10,87.60,3.31,94.70,2.11,98.30,1.16,99.60,0.70
513,16.10,2.69,50.50,4.25,73.60,3.86,87.40,3.37,94.70,2.11,98.30,1.16,99.60,0.70
518,15.70,2.54,50.40,4.14,73.50,3.98,87.40,3.37,94.70,2.11,98.30,1.16,99.60,0.70
523,15.50,2.68,50.10,4.20,73.20,4.18,87.30,3.47,94.60,2.22,98.30,1.16,99.60,0.70
528,15.20,2.82,50.00,4.37,72.80,3.77,87.20,3.49,94.50,2.32,98.30,1.16,99.60,0.70
533,15.00,2.98,49.90,4.28,72.80,3.77,87.20,3.49,94.40,2.37,98.30,1.16,99.60,0.70
538,14.70,2.79,49.80,4.16,72.80,3.77,87.20,3.49,94.20,2.10,98.30,1.16,99.60,0.70
543,14.50,2.80,49.50,4.06,72.70,3.80,86.90,3.41,94.20,2.10,98.30,1.16,99.60,0.70
548,14.20,2.78,49.40,4.09,72.70,3.80,86.90,3.41,94.20,2.10,98.30,1.16,99.60,0.70
553,13.80,2.86,49.20,3.99,72.70,3.80,86.80,3.46,94.20,2.10,98.30,1.16,99.60,0.70
558,13.60,3.03,48.80,4.26,72.70,3.80,86.80,3.46,94.10,2.13,98.30,1.16,99.60,0.70
563,13.30,2.83,48.80,4.26,72.70,3.80,86.80,3.46,94.10,2.13,98.30,1.16,99.60,0.70
568,12.90,3.03,48.60,4.06,72.60,3.78,86.80,3.46,94.00,2.26,98.30,1.16,99.60,0.70
573,12.70,3.02,48.60,4.06,72.50,3.84,86.70,3.43,93.90,2.28,98.30,1.16,99.60,0.70
578,12.40,2.95,48.40,4.14,72.30,3.86,86.70,3.43,93.90,2.28,98.30,1.16,99.60,0.70
583,12.20,2.78,48.10,4.36,72.20,3.85,86.70,3.43,93.80,2.35,98.30,1.16,99.60,0.70
588,12.00,2.75,47.90,4.25,72.10,3.87,86.60,3.47,93.50,2.17,98.30,1.16,99.60,0.70
593,12.00,2.75,47.90,4.25,71.80,3.94,86.60,3.47,93.50,2.17,98.30,1.16,99.60,0.70
598,11.70,3.02,47.70,4.11,71.70,4.06,86.40,3.50,93.40,2.32,98.30,1.16,99.60,0.70
603,11.40,3.17,47.70,4.11,71.50,4.01,86.40,3.50,93.40,2.32,98.30,1.16,99.60,0.70
608,11.10,3.35,47.40,4.43,71.30,3.83,86.20,3.55,93.40,2.32,98.30,1.16,99.60,0.70
613,10.70,3.20,47.40,4.43,71.30,3.83,86.20,3.55,93.40,2.32,98.30,1.16,99.60,0.70
618,10.50,3.10,46.90,4.41,71.20,3.88,86.20,3.55,93.20,2.44,98.30,1.16,99.60,0.70
623,10.10,2.88,46.80,4.37,71.20,3.88,86.20,3.55,93.20,2.44,98.30,1.16,99.60,0.70
628,9.90,2.96,46.60,4.53,71.10,3.84,86.10,3.48,93.20,2.44,98.30,1.16,99.60,0.70
633,9.80,2.94,46.40,4.40,71.00,4.03,86.00,3.46,93.20,2.44,98.30,1.16,99.60,0.70
638,9.50,2.59,46.30,4.40,70.90,3.84,85.90,3.38,93.20,2.44,98.30,1.16,99.60,0.70
643,9.20,2.20,46.20,4.37,70.80,3.91,85.90,3.38,93.20,2.44,98.30,1.16,99.50,0.85
648,8.90,1.97,45.90,4.38,70.70,3.95,85.90,3.38,93.20,2.44,98.30,1.16,99.50,0.85
653,8.60,2.12,45.50,4.35,70.70,3.95,85.80,3.36,93.20,2.44,98.30,1.16,99.50,0.85
658,8.40,2.22,45.30,4.16,70.60,3.86,85.80,3.36,93.10,2.47,98.30,1.16,99.50,0.85
663,8.10,2.02,45.00,4.22,70.60,3.86,85.70,3.40,93.10,2.47,98.30,1.16,99.50,0.85
668,7.70,2.00,44.90,4.38,70.40,3.63,85.50,3.47,93.00,2.36,98.30,1.16,99.50,0.85
673,7.50,1.96,44.70,4.37,70.30,3.68,85.30,3.56,93.00,2.36,98.30,1.16,99.50,0.85
678,7.20,1.99,44.70,4.37,70.30,3.68,85.30,3.56,93.00,2.36,98.30,1.16,99.50,0.85
683,7.00,2.16,44.60,4.40,70.10,3.96,85.10,3.18,93.00,2.36,98.20,1.23,99.50,0.85
688,6.80,2.10,44.40,4.60,69.60,3.84,85.00,3.23,92.90,2.13,98.20,1.23,99.50,0.85
693,6.70,2.00,44.30,4.47,69.60,3.84,84.90,3.28,92.90,2.13,98.20,1.23,99.50,0.85
698,6.30,1.83,44.00,4.29,69.60,3.84,84.90,3.28,92.90,2.13,98.20,1.23,99.50,0.85
703,6.10,1.91,43.70,4.00,69.50,3.81,84.80,3.19,92.80,2.15,98.20,1.23,99.50,0.85
708,6.00,1.76,43.10,4.15,69.50,3.81,84.80,3.19,92.80,2.15,98.20,1.23,99.50,0.85
713,5.60,1.90,42.80,4.29,69.50,3.81,84.80,3.19,92.80,2.15,98.20,1.23,99.50,0.85
718,5.60,1.90,42.20,4.10,69.20,3.71,84.70,3.13,92.80,2.15,98.20,1.23,99.50,0.85
723,5.30,1.70,42.10,4.15,69.00,3.65,84.60,3.24,92.80,2.15,98.20,1.23,99.50,0.85
728,5.10,1.45,41.80,4.26,68.90,3.51,84.60,3.24,92.80,2.15,98.20,1.23,99.50,0.85
733,4.70,1.25,41.60,4.55,68.80,3.49,84.50,3.31,92.70,2.21,98.20,1.23,99.50,0.85
738,4.30,1.34,41.30,4.40,68.80,3.49,84.50,3.31,92.60,2.12,98.20,1.23,99.50,0.85
743,4.30,1.34,41.30,4.40,68.70,3.62,84.40,3.50,92.60,2.12,98.20,1.23,99.50,0.85
748,4.20,1.48,41.20,4.39,68.60,3.63,84.40,3.50,92.50,2.07,98.20,1.23,99.50,0.85
753,4.20,1.48,40.80,4.59,68.50,3.50,84.30,3.47,92.50,2.07,98.20,1.23,99.50,0.85
758,4.20,1.48,40.70,4.67,68.40,3.69,84.10,3.35,92.50,2.07,98.20,1.23,99.50,0.85
763,4.00,1.63,40.60,4.67,68.30,3.89,84.00,3.33,92.50,2.07,98.10,1.20,99.50,0.85
768,3.90,1.66,40.40,4.62,68.10,3.96,84.00,3.33,92.50,2.07,98.10,1.20,99.50,0.85
773,3.90,1.66,40.20,4.57,67.70,3.89,83.90,3.14,92.50,2.07,98.10,1.20,99.50,0.85
778,3.90,1.66,40.00,4.42,67.70,3.89,83.80,3.05,92.50,2.07,98.10,1.20,99.50,0.85
783,3.70,1.77,39.80,4.57,67.50,3.81,83.70,3.27,92.50,2.07,98.10,1.20,99.50,0.85
788,3.50,1.51,39.70,4.57,67.40,4.01,83.30,3.09,92.30,2.21,98.10,1.20,99.50,0.85
793,3.40,1.51,39.70,4.57,67.00,3.97,83.20,3.08,92.30,2.21,98.10,1.20,99.50,0.85
798,3.30,1.42,39.70,4.57,66.90,3.84,83.20,3.08,92.30,2.21,98.10,1.20,99.50,0.85
803,3.00,1.41,39.50,4.45,66.80,3.94,83.00,3.13,92.10,2.13,98.10,1.20,99.50,0.85
808,3.00,1.41,39.30,4.85,66.70,4.00,83.00,3.13,92.10,2.13,98.10,1.20,99.50,0.85
813,2.80,1.48,39.20,4.78,66.60,4.01,83.00,3.13,92.10,2.13,98.10,1.20,99.50,0.85
818,2.60,1.43,39.00,4.62,66.50,3.87,82.80,3.22,92.10,2.13,98.10,1.20,99.50,0.85
823,2.60,1.43,38.80,4.61,66.50,3.87,82.80,3.22,92.10,2.13,98.10,1.20,99.50,0.85
828,2.60,1.43,38.30,4.37,66.30,3.77,82.80,3.22,92.10,2.13,98.10,1.20,99.50,0.85
833,2.50,1.35,37.90,4.43,66.30,3.77,82.80,3.22,92.10,2.13,98.10,1.20,99.50,0.85
838,2.50,1.35,37.70,4.40,66.30,3.77,82.70,3.16,92.10,2.13,98.10,1.20,99.50,0.85
843,2.40,1.35,37.60,4.38,66.30,3.77,82.70,3.16,92.10,2.13,98.10,1.20,99.50,0.85
848,2.40,1.35,37.60,4.38,66.20,3.85,82.60,3.20,92.10,2.13,98.10,1.20,99.50,0.85
853,2.20,1.32,37.40,4.43,66.20,3.85,82.60,3.20,92.10,2.13,98.10,1.20,99.50,0.85
858,2.10,1.37,36.90,4.33,66.20,3.85,82.60,3.20,92.10,2.13,98.10,1.20,99.50,0.85
863,2.10,1.37,36.90,4.33,66.00,3.65,82.50,3.21,92.10,2.13,98.00,1.15,99.50,0.85
868,2.10,1.37,36.90,4.33,66.00,3.65,82.50,3.21,91.90,2.23,98.00,1.15,99.40,0.84
873,1.90,1.20,36.70,4.22,66.00,3.65,82.50,3.21,91.90,2.23,98.00,1.15,99.40,0.84
878,1.80,1.14,36.20,4.10,65.90,3.54,82.50,3.21,91.80,2.25,97.90,1.20,99.40,0.84
883,1.70,1.16,36.20,4.10,65.90,3.54,82.50,3.21,91.80,2.25,97.90,1.20,99.40,0.84
888,1.60,1.17,36.00,4.24,65.80,3.43,82.50,3.21,91.70,2.36,97.90,1.20,99.40,0.84
893,1.60,1.17,35.80,4.39,65.60,3.72,82.40,3.24,91.50,2.42,97.90,1.20,99.40,0.84
898,1.60,1.17,35.50,4.45,65.60,3.72,82.40,3.24,91.50,2.42,97.80,1.32,99.40,0.84
903,1.60,1.17,35.40,4.33,65.60,3.72,82.30,3.43,91.50,2.42,97.80,1.32,99.40,0.84
908,1.60,1.17,35.30,4.22,65.60,3.72,82.20,3.52,91.40,2.46,97.80,1.32,99.40,0.84
913,1.60,1.17,35.00,4.32,65.40,3.75,82.20,3.52,91.30,2.54,97.70,1.34,99.40,0.84
918,1.50,1.27,34.80,4.29,65.40,3.75,82.10,3.45,91.20,2.57,97.60,1.51,99.40,0.84
923,1.40,1.07,34.40,4.40,65.40,3.75,82.00,3.56,91.10,2.69,97.60,1.51,99.40,0.84
928,1.40,1.07,34.30,4.40,65.20,3.85,82.00,3.56,91.10,2.69,97.50,1.35,99.40,0.84
933,1.40,1.07,34.10,4.46,65.00,3.97,82.00,3.56,91.10,2.69,97.50,1.35,99.40,0.84
938,1.40,1.07,33.70,4.69,64.80,3.68,81.90,3.60,91.00,2.83,97.50,1.35,99.40,0.84
943,1.40,1.07,33.50,4.38,64.80,3.68,81.90,3.60,90.90,2.92,97.50,1.35,99.40,0.84
948,1.20,0.92,33.30,4.35,64.70,3.77,81.90,3.60,90.80,3.05,97.50,1.35,99.40,0.84
953,1.20,0.92,33.20,4.24,64.60,3.78,81.80,3.68,90.80,3.05,97.40,1.35,99.30,0.82
958,1.20,0.92,33.10,4.28,64.50,3.72,81.80,3.68,90.80,3.05,97.40,1.35,99.30,0.82
963,1.10,0.74,33.10,4.28,64.50,3.72,81.80,3.68,90.70,3.02,97.40,1.35,99.30,0.82
968,1.00,0.67,32.80,4.39,64.40,3.60,81.60,3.57,90.70,3.02,97.40,1.35,99.30,0.82
973,0.90,0.74,32.80,4.39,64.20,3.58,81.50,3.54,90.70,3.02,97.40,1.35,99.30,0.82
978,0.90,0.74,32.80,4.39,63.90,3.73,81.40,3.57,90.70,3.02,97.40,1.35,99.30,0.82
983,0.90,0.74,32.70,4.55,63.60,3.98,81.40,3.57,90.70,3.02,97.40,1.35,99.30,0.82
988,0.80,0.79,32.70,4.55,63.50,3.92,81.40,3.57,90.70,3.02,97.40,1.35,99.30,0.82
993,0.70,0.67,32.60,4.38,63.30,3.68,81.20,3.61,90.50,2.95,97.30,1.42,99.30,0.82
998,0.70,0.67,32.40,4.27,63.10,3.57,81.20,3.61,90.40,2.76,97.30,1.42,99.30,0.82
1003,0.60,0.70,32.00,4.52,63.00,3.68,81.20,3.61,90.40,2.76,97.30,1.42,99.30,0.82
1008,0.60,0.70,32.00,4.52,62.80,3.82,81.00,3.65,90.20,2.94,97.30,1.42,99.30,0.82
1013,0.60,0.70,31.90,4.38,62.70,3.89,80.90,3.81,90.20,2.94,97.30,1.42,99.30,0.82
1018,0.60,0.70,31.80,4.26,62.60,3.78,80.80,3.61,90.20,2.94,97.30,1.42,99.30,0.82
1023,0.60,0.70,31.80,4.26,62.50,3.84,80.50,3.37,90.20,2.94,97.30,1.42,99.30,0.82
1028,0.60,0.70,31.80,4.26,62.30,3.68,80.50,3.37,90.20,2.94,97.30,1.42,99.30,0.82
1033,0.60,0.70,31.60,4.43,62.30,3.68,80.50,3.37,90.20,2.94,97.30,1.42,99.30,0.82
1038,0.60,0.70,31.30,4.83,61.90,3.57,80.30,3.37,90.10,2.96,97.30,1.42,99.30,0.82
1043,0.60,0.70,31.00,4.83,61.50,3.54,80.10,3.60,90.10,2.96,97.30,1.42,99.30,0.82
1048,0.60,0.70,30.80,4.98,61.40,3.53,80.10,3.60,89.90,2.92,97.30,1.42,99.30,0.82
1053,0.50,0.53,30.80,4.98,61.00,3.56,80.00,3.65,89.90,2.92,97.30,1.42,99.30,0.82
1058,0.50,0.53,30.60,4.90,60.70,3.53,80.00,3.65,89.80,2.94,97.30,1.42,99.30,0.82
1063,0.40,0.52,30.50,5.02,60.70,3.53,79.80,3.58,89.80,2.94,97.30,1.42,99.30,0.82
1068,0.40,0.52,30.40,5.08,60.50,3.31,79.80,3.58,89.60,2.95,97.30,1.42,99.30,0.82
1073,0.30,0.48,30.20,5.03,60.30,3.20,79.80,3.58,89.60,2.95,97.30,1.42,99.30,0.82
1078,0.20,0.42,30.00,5.03,60.30,3.20,79.50,3.69,89.60,2.95,97.30,1.42,99.30,0.82
1083,0.20,0.42,30.00,5.03,60.20,3.19,79.40,3.84,89.60,2.95,97.30,1.42,99.30,0.82
1088,0.20,0.42,29.70,4.97,59.90,3.07,79.40,3.84,89.60,2.95,97.30,1.42,99.30,0.82
1093,0.20,0.42,29.30,4.67,59.80,3.01,79.30,4.00,89.60,2.95,97.30,1.42,99.30,0.82
1098,0.20,0.42,28.80,4.71,59.50,3.24,79.30,4.00,89.60,2.95,97.30,1.42,99.30,0.82
1103,0.20,0.42,28.60,4.86,59.40,3.20,79.20,3.91,89.50,2.99,97.30,1.42,99.30,0.82
1108,0.20,0.42,28.60,4.86,59.30,3.20,79.10,3.87,89.50,2.99,97.30,1.42,99.30,0.82
1113,0.20,0.42,28.60,4.86,59.30,3.20,79.00,3.92,89.50,2.99,97.20,1.62,99.30,0.82
1118,0.20,0.42,28.10,4.98,59.30,3.20,78.90,4.04,89.50,2.99,97.10,1.60,99.30,0.82
1123,0.20,0.42,28.10,4.98,59.30,3.20,78.90,4.04,89.50,2.99,97.10,1.60,99.30,0.82
1128,0.20,0.42,27.80,4.57,59.10,3.21,78.90,4.04,89.40,3.03,97.10,1.60,99.30,0.82
1133,0.20,0.42,27.70,4.55,58.90,3.45,78.80,4.18,89.40,3.03,97.10,1.60,99.30,0.82
1138,0.10,0.32,27.60,4.50,58.50,3.27,78.60,4.17,89.30,3.02,97.10,1.60,99.30,0.82
1143,0.10,0.32,27.60,4.50,58.50,3.27,78.60,4.17,89.10,3.25,97.10,1.60,99.30,0.82
1148,,,27.50,4.50,58.20,3.36,78.50,4.25,89.00,3.09,97.10,1.60,99.30,0.82
1153,,,27.10,4.63,57.90,3.67,78.40,4.35,88.90,2.96,97.10,1.60,99.30,0.82
1158,,,27.10,4.63,57.70,3.74,78.40,4.35,88.90,2.96,97.10,1.60,99.30,0.82
1163,,,26.80,4.49,57.40,3.81,78.40,4.35,88.80,3.01,97.10,1.60,99.30,0.82
1168,,,26.30,4.95,57.20,3.88,78.30,4.16,88.80,3.01,97.10,1.60,99.30,0.82
1173,,,26.10,5.15,57.10,3.96,78.10,4.15,88.70,3.20,97.10,1.60,99.30,0.82
1178,,,25.80,4.96,57.10,3.96,78.10,4.15,88.70,3.20,97.10,1.60,99.30,0.82
1183,,,25.60,4.67,56.70,3.71,78.00,4.29,88.50,2.92,97.10,1.60,99.30,0.82
1188,,,25.40,4.74,56.50,3.63,78.00,4.29,88.50,2.92,97.10,1.60,99.30,0.82
1193,,,25.40,4.74,56.20,3.79,77.80,4.18,88.40,2.88,97.10,1.60,99.30,0.82
1198,,,25.10,4.58,56.20,3.79,77.70,4.16,88.30,2.79,97.10,1.60,99.30,0.82
1203,,,24.90,4.56,56.20,3.79,77.50,4.33,88.20,2.74,97.10,1.60,99.30,0.82
1208,,,24.90,4.56,56.10,3.67,77.20,4.29,88.20,2.74,97.10,1.60,99.30,0.82
1213,,,24.90,4.56,55.90,3.78,77.20,4.29,88.20,2.74,97.10,1.60,99.30,0.82
1218,,,24.80,4.39,55.50,3.75,77.20,4.29,88.10,2.73,97.10,1.60,99.30,0.82
1223,,,24.50,4.01,55.30,4.06,77.20,4.29,88.10,2.73,97.00,1.63,99.30,0.82
1228,,,24.00,3.94,55.10,4.09,77.00,4.29,88.10,2.73,97.00,1.63,99.30,0.82
1233,,,23.60,3.69,55.10,4.09,77.00,4.29,87.90,3.07,97.00,1.63,99.30,0.82
1238,,,23.30,3.62,55.00,4.00,76.80,4.39,87.90,3.07,97.00,1.63,99.30,0.82
1243,,,22.90,3.81,54.90,4.04,76.50,4.35,87.80,3.29,97.00,1.63,99.30,0.82
1248,,,22.40,3.69,54.70,3.97,76.30,4.40,87.70,3.30,97.00,1.63,99.20,0.92
1253,,,22.30,3.65,54.50,4.17,76.30,4.40,87.70,3.30,97.00,1.63,99.20,0.92
1258,,,22.00,3.86,54.40,4.03,76.20,4.32,87.70,3.30,97.00,1.63,99.20,0.92
1263,,,21.50,3.10,54.10,4.15,76.20,4.32,87.60,3.34,97.00,1.63,99.20,0.92
1268,,,21.40,3.06,54.00,4.19,76.00,4.55,87.60,3.34,97.00,1.63,99.20,0.92
1273,,,21.30,3.20,53.80,4.26,75.90,4.33,87.40,3.69,97.00,1.63,99.20,0.92
1278,,,21.10,3.21,53.60,4.17,75.80,4.39,87.40,3.69,97.00,1.63,99.20,0.92
1283,,,21.00,3.02,53.40,4.45,75.80,4.39,87.40,3.69,97.00,1.63,99.20,0.92
1288,,,20.80,2.97,53.00,4.32,75.60,4.33,87.30,3.83,97.00,1.63,99.20,0.92
1293,,,20.40,3.24,52.90,4.38,75.50,4.12,87.20,3.79,97.00,1.63,99.20,0.92
1298,,,20.20,2.97,52.40,4.55,75.50,4.12,87.20,3.79,97.00,1.63,99.20,0.92
1303,,,20.00,2.83,52.00,4.55,75.30,4.19,87.00,3.80,97.00,1.63,99.10,1.10
1308,,,19.70,2.87,51.60,4.30,75.30,4.19,86.90,3.78,96.90,1.66,99.10,1.10
1313,,,19.60,2.95,51.50,4.33,75.20,3.99,86.90,3.78,96.90,1.66,99.10,1.10
1318,,,19.50,2.88,51.30,4.27,75.10,3.96,86.80,3.85,96.90,1.66,99.10,1.10
1323,,,19.30,2.75,51.10,4.31,75.00,3.77,86.50,4.09,96.90,1.66,99.00,1.05
1328,,,19.00,2.45,51.00,4.24,74.80,3.68,86.50,4.09,96.90,1.66,99.00,1.05
1333,,,18.60,2.17,51.00,4.24,74.50,3.47,86.50,4.09,96.90,1.66,99.00,1.05
1338,,,18.30,2.11,50.70,4.06,74.30,3.37,86.50,4.09,96.90,1.66,99.00,1.05
1343,,,18.00,2.21,50.60,4.09,74.20,3.39,86.30,3.97,96.90,1.66,99.00,1.05
1348,,,17.50,2.37,50.30,3.95,73.90,3.57,86.30,3.97,96.70,1.77,99.00,1.05
1353,,,17.20,2.20,50.10,3.70,73.80,3.68,86.30,3.97,96.70,1.77,99.00,1.05
1358,,,16.90,2.18,50.00,3.68,73.50,3.69,86.30,3.97,96.60,1.84,99.00,1.05
1363,,,16.80,2.25,49.80,3.77,73.40,3.72,86.10,3.93,96.60,1.84,99.00,1.05
1368,,,16.60,2.50,49.70,3.83,73.20,3.97,86.10,3.93,96.60,1.84,99.00,1.05
1373,,,16.50,2.51,49.40,3.78,73.10,3.75,86.00,3.86,96.60,1.84,99.00,1.05
1378,,,16.20,2.66,49.30,3.92,73.00,3.74,85.90,3.67,96.60,1.84,99.00,1.05
1383,,,16.00,2.71,49.00,3.65,72.70,3.86,85.90,3.67,96.60,1.84,99.00,1.05
1388,,,15.50,2.64,48.90,3.57,72.50,3.81,85.80,3.88,96.60,1.84,99.00,1.05
1393,,,15.20,2.66,48.60,3.84,72.30,3.83,85.80,3.88,96.50,1.90,99.00,1.05
1398,,,14.80,2.20,48.40,3.98,72.20,3.77,85.70,3.83,96.50,1.90,99.00,1.05
1403,,,14.80,2.20,48.20,3.99,72.10,3.54,85.60,4.06,96.40,1.78,99.00,1.05
1408,,,14.70,2.31,48.10,3.84,71.80,3.26,85.60,4.06,96.40,1.78,99.00,1.05
1413,,,14.70,2.31,47.90,3.90,71.70,3.40,85.50,4.03,96.40,1.78,99.00,1.05
1418,,,14.70,2.31,47.60,3.92,71.60,3.27,85.50,4.03,96.40,1.78,99.00,1.05
1423,,,14.50,2.32,47.50,3.78,71.40,3.31,85.50,4.03,96.40,1.78,99.00,1.05
1428,,,14.40,2.17,47.50,3.78,70.90,3.25,85.40,4.01,96.40,1.78,99.00,1.05
1433,,,14.30,2.16,47.20,3.79,70.90,3.25,85.30,4.00,96.40,1.78,98.90,0.99
1438,,,14.20,2.30,46.90,4.18,70.90,3.25,85.30,4.00,96.40,1.78,98.90,0.99
1443,,,14.10,2.28,46.90,4.18,70.80,3.22,85.20,3.94,96.40,1.78,98.90,0.99
1448,,,13.90,2.28,46.70,4.42,70.80,3.22,85.20,3.94,96.40,1.78,98.90,0.99
1453,,,13.70,2.41,46.60,4.50,70.60,3.41,85.10,3.90,96.40,1.78,98.90,0.99
1458,,,13.50,2.32,46.60,4.50,70.50,3.31,85.10,3.90,96.40,1.78,98.90,0.99
1463,,,13.20,2.20,46.60,4.50,70.50,3.31,85.10,3.90,96.40,1.78,98.90,0.99
1468,,,13.00,2.40,46.60,4.50,70.40,3.24,84.90,3.70,96.40,1.78,98.90,0.99
1473,,,12.90,2.51,46.30,4.42,70.20,3.19,84.90,3.70,96.40,1.78,98.90,0.99
1478,,,12.80,2.39,46.30,4.42,70.10,3.18,84.70,3.62,96.40,1.78,98.90,0.99
1483,,,12.80,2.39,46.20,4.29,70.00,3.30,84.70,3.62,96.30,1.57,98.90,0.99
1488,,,12.60,2.27,46.20,4.29,69.90,3.45,84.70,3.62,96.30,1.57,98.90,0.99
1493,,,12.40,2.17,46.00,4.37,69.90,3.45,84.70,3.62,96.30,1.57,98.90,0.99
1498,,,12.20,2.30,45.80,4.39,69.80,3.52,84.60,3.72,96.20,1.55,98.90,0.99
1503,,,11.90,2.28,45.60,4.38,69.70,3.50,84.60,3.72,96.20,1.55,98.90,0.99
1508,,,11.80,2.39,45.30,4.40,69.60,3.27,84.60,3.72,96.20,1.55,98.90,0.99
1513,,,11.70,2.16,45.10,4.25,69.50,3.17,84.50,3.72,96.20,1.55,98.90,0.99
1518,,,11.40,2.22,45.00,4.22,69.40,3.27,84.50,3.72,96.20,1.55,98.90,0.99
1523,,,11.30,2.26,44.80,4.26,69.20,3.39,84.40,3.69,96.20,1.55,98.80,1.03
1528,,,11.20,2.25,44.70,4.32,69.10,3.31,84.30,3.62,96.20,1.55,98.80,1.03
1533,,,10.80,1.87,44.70,4.32,69.10,3.31,84.30,3.62,96.20,1.55,98.80,1.03
1538,,,10.60,1.96,44.40,4.55,69.10,3.31,84.20,3.58,96.20,1.55,98.80,1.03
1543,,,10.40,2.17,44.40,4.55,69.00,3.46,84.20,3.58,96.20,1.55,98.80,1.03
1548,,,10.00,2.54,44.40,4.55,69.00,3.46,84.20,3.58,96.10,1.66,98.80,1.03
1553,,,9.60,2.27,44.10,4.70,69.00,3.46,84.20,3.58,96.10,1.66,98.80,1.03
1558,,,9.40,2.22,44.10,4.70,68.90,3.41,84.20,3.58,96.10,1.66,98.80,1.03
1563,,,9.20,2.15,43.70,4.76,68.80,3.43,84.20,3.58,96.10,1.66,98.70,0.95
1568,,,8.80,2.57,43.70,4.76,68.80,3.43,84.10,3.57,96.10,1.66,98.70,0.95
1573,,,8.80,2.57,43.60,4.84,68.70,3.59,83.90,3.41,96.00,1.76,98.70,0.95
1578,,,8.70,2.67,43.40,4.81,68.30,3.59,83.80,3.52,96.00,1.76,98.70,0.95
1583,,,8.60,2.80,43.30,4.72,68.10,3.67,83.80,3.52,96.00,1.76,98.70,0.95
1588,,,8.40,2.80,43.00,4.99,68.10,3.67,83.80,3.52,96.00,1.76,98.70,0.95
1593,,,8.20,2.74,42.90,5.09,68.00,3.46,83.70,3.65,96.00,1.76,98.60,0.97
1598,,,8.20,2.74,42.90,5.09,67.90,3.28,83.60,3.66,96.00,1.76,98.60,0.97
1603,,,8.20,2.74,42.50,4.84,67.90,3.28,83.40,4.01,96.00,1.76,98.60,0.97
1608,,,8.20,2.74,42.20,5.05,67.80,3.19,83.20,3.99,96.00,1.76,98.50,1.08
1613,,,8.20,2.74,42.10,5.22,67.80,3.19,83.20,3.99,96.00,1.76,98.50,1.08
1618,,,8.00,2.58,42.00,5.12,67.80,3.19,83.20,3.99,96.00,1.76,98.50,1.08
1623,,,8.00,2.58,41.90,5.04,67.80,3.19,83.00,4.03,96.00,1.76,98.50,1.08
1628,,,8.00,2.58,41.80,5.03,67.70,3.02,82.90,3.96,96.00,1.76,98.50,1.08
1633,,,7.80,2.66,41.60,5.06,67.70,3.02,82.80,3.91,96.00,1.76,98.50,1.08
1638,,,7.70,2.79,41.30,5.06,67.60,3.13,82.80,3.91,96.00,1.76,98.50,1.08
1643,,,7.50,2.59,41.10,5.04,67.60,3.13,82.80,3.91,96.00,1.76,98.50,1.08
1648,,,7.50,2.59,41.00,4.92,67.60,3.13,82.80,3.91,95.80,1.69,98.50,1.08
1653,,,7.50,2.59,40.90,5.00,67.50,3.21,82.80,3.91,95.80,1.69,98.50,1.08
1658,,,7.40,2.50,40.90,5.00,67.40,3.34,82.70,3.97,95.80,1.69,98.50,1.08
1663,,,7.20,2.57,40.60,4.86,67.30,3.43,82.70,3.97,95.80,1.69,98.50,1.08
1668,,,7.10,2.42,40.40,4.70,67.30,3.43,82.70,3.97,95.70,1.64,98.50,1.08
1673,,,6.90,2.77,40.30,4.64,67.20,3.55,82.60,3.95,95.70,1.64,98.50,1.08
1678,,,6.80,2.70,40.20,4.69,67.20,3.55,82.50,4.03,95.70,1.64,98.50,1.08
1683,,,6.70,2.75,39.90,4.51,66.70,3.47,82.50,4.03,95.60,1.78,98.50,1.08
1688,,,6.60,2.88,39.50,4.38,66.60,3.37,82.40,4.01,95.60,1.78,98.50,1.08
1693,,,6.50,2.84,39.40,4.30,66.40,3.60,82.40,4.01,95.60,1.78,98.40,1.17
1698,,,6.30,2.63,39.20,4.18,66.40,3.60,82.40,4.01,95.60,1.78,98.30,1.16
1703,,,6.00,2.49,39.00,4.14,66.40,3.60,82.40,4.01,95.50,1.84,98.30,1.16
1708,,,5.90,2.33,38.80,4.08,66.20,3.88,82.20,4.05,95.50,1.84,98.30,1.16
1713,,,5.80,2.44,38.40,4.03,66.20,3.88,82.10,4.23,95.50,1.84,98.30,1.16
1718,,,5.70,2.63,38.10,3.67,66.10,3.78,81.90,4.18,95.50,1.84,98.20,1.14
1723,,,5.60,2.50,37.90,3.70,65.90,3.60,81.90,4.18,95.50,1.84,98.20,1.14
1728,,,5.60,2.50,37.70,3.95,65.90,3.60,81.90,4.18,95.50,1.84,98.10,1.10
1733,,,5.40,2.41,37.70,3.95,65.80,3.52,81.70,4.32,95.50,1.84,98.10,1.10
1738,,,5.40,2.41,37.50,3.95,65.70,3.47,81.60,4.27,95.50,1.84,98.10,1.10
1743,,,5.20,2.25,37.40,3.86,65.60,3.41,81.60,4.27,95.50,1.84,98.10,1.10
1748,,,5.20,2.25,37.20,3.99,65.40,3.44,81.60,4.27,95.40,1.65,98.10,1.10
1753,,,5.10,2.28,36.70,3.74,65.30,3.37,81.60,4.27,95.40,1.65,98.10,1.10
1758,,,4.70,2.26,36.40,3.84,65.30,3.37,81.60,4.27,95.40,1.65,98.10,1.10
1763,,,4.50,2.17,36.40,3.84,65.30,3.37,81.50,4.25,95.30,1.70,98.10,1.10
1768,,,4.40,2.22,36.20,4.08,65.00,3.46,81.50,4.25,95.30,1.70,98.10,1.10
1773,,,4.30,2.21,36.20,4.08,64.90,3.38,81.30,3.83,95.30,1.70,98.10,1.10
1778,,,4.00,2.05,35.90,3.84,64.60,3.20,81.20,3.94,95.30,1.70,98.10,1.10
1783,,,4.00,2.05,35.40,3.98,64.50,3.17,81.20,3.94,95.30,1.70,98.10,1.10
1788,,,3.90,1.97,35.00,3.97,64.50,3.17,81.20,3.94,95.30,1.70,98.10,1.10
1793,,,3.90,1.97,34.80,4.08,64.50,3.17,81.10,3.90,95.30,1.70,98.10,1.10
1798,,,3.90,1.97,34.70,4.00,64.40,3.37,81.00,3.94,95.30,1.70,98.10,1.10
1803,,,3.80,1.87,34.60,4.01,64.30,3.59,81.00,3.94,95.30,1.70,98.10,1.10
1808,,,3.80,1.87,34.40,3.92,64.00,3.94,81.00,3.94,95.30,1.70,98.10,1.10
1813,,,3.70,1.83,34.10,3.75,64.00,3.94,80.70,4.24,95.30,1.70,98.10,1.10
1818,,,3.70,1.83,34.00,3.94,64.00,3.94,80.70,4.24,95.20,1.69,98.10,1.10
1823,,,3.50,1.72,33.50,4.06,63.90,4.01,80.60,4.22,95.20,1.69,98.10,1.10
1828,,,3.50,1.72,33.40,3.98,63.70,3.89,80.50,4.14,95.10,1.79,98.10,1.10
1833,,,3.50,1.72,33.10,3.84,63.60,3.86,80.50,4.14,95.10,1.79,98.10,1.10
1838,,,3.40,1.84,33.10,3.84,63.60,3.86,80.50,4.14,94.90,1.79,98.10,1.10
1843,,,3.40,1.84,33.00,3.80,63.40,3.75,80.20,4.21,94.80,1.87,98.10,1.10
1848,,,3.10,1.73,32.90,3.78,63.10,4.07,80.00,3.97,94.80,1.87,98.10,1.10
1853,,,3.10,1.73,32.60,3.53,63.10,4.07,80.00,3.97,94.70,1.95,98.10,1.10
1858,,,2.80,1.55,32.60,3.53,62.60,4.62,79.80,3.85,94.70,1.95,98.10,1.10
1863,,,2.80,1.55,32.20,3.91,62.40,4.48,79.70,4.00,94.70,1.95,98.10,1.10
1868,,,2.80,1.55,32.10,4.04,62.30,4.47,79.60,4.06,94.60,1.84,98.10,1.10
1873,,,2.70,1.42,31.80,4.08,61.90,4.51,79.60,4.06,94.50,1.78,98.10,1.10
1878,,,2.60,1.35,31.70,4.14,61.90,4.51,79.50,3.98,94.50,1.78,98.10,1.10
1883,,,2.50,1.35,31.60,4.14,61.80,4.76,79.50,3.98,94.50,1.78,98.10,1.10
1888,,,2.40,1.17,31.30,4.30,61.60,4.70,79.40,4.12,94.50,1.78,98.10,1.10
1893,,,2.30,1.16,31.30,4.30,61.30,5.06,79.40,4.12,94.20,2.15,98.10,1.10
1898,,,2.30,1.16,31.10,4.01,61.30,5.06,79.40,4.12,94.10,2.23,98.10,1.10
1903,,,2.20,1.23,30.90,3.84,60.80,5.22,79.30,4.11,94.10,2.23,98.10,1.10
1908,,,2.10,1.20,30.90,3.84,60.70,5.17,79.30,4.11,94.10,2.23,98.10,1.10
1913,,,2.10,1.20,30.70,4.14,60.70,5.17,79.10,4.28,94.10,2.23,98.10,1.10
1918,,,2.10,1.20,30.60,4.03,60.50,4.97,79.10,4.28,94.10,2.23,98.10,1.10
1923,,,1.90,1.20,30.60,4.03,60.20,4.76,79.10,4.28,94.00,2.31,98.10,1.10
1928,,,1.90,1.20,30.30,4.08,60.10,4.70,79.00,4.42,94.00,2.31,98.00,1.25
1933,,,1.80,1.32,30.20,4.08,60.00,4.59,79.00,4.42,93.80,2.35,98.00,1.25
1938,,,1.60,1.17,30.00,4.00,60.00,4.59,78.90,4.53,93.70,2.45,98.00,1.25
1943,,,1.50,0.97,29.70,4.03,60.00,4.59,78.60,4.62,93.70,2.45,98.00,1.25
1948,,,1.40,0.97,29.60,4.06,59.60,4.50,78.60,4.62,93.70,2.45,98.00,1.25
1953,,,1.40,0.97,29.30,4.30,59.50,4.62,78.60,4.62,93.70,2.45,98.00,1.25
1958,,,1.30,0.95,29.00,4.50,59.40,4.58,78.50,4.55,93.50,2.32,98.00,1.25
1963,,,1.30,0.95,28.90,4.61,59.40,4.58,78.40,4.58,93.50,2.32,98.00,1.25
1968,,,1.30,0.95,28.60,4.65,59.10,4.56,78.20,4.54,93.40,2.46,98.00,1.25
1973,,,1.30,0.95,28.40,4.62,59.10,4.56,78.10,4.61,93.40,2.46,98.00,1.25
1978,,,1.30,0.95,28.10,4.36,59.00,4.57,78.10,4.61,93.40,2.46,98.00,1.25
1983,,,1.30,0.95,27.90,4.43,58.60,4.35,78.10,4.61,93.30,2.50,98.00,1.25
1988,,,1.30,0.95,27.60,4.55,58.50,4.40,77.70,4.76,93.30,2.50,98.00,1.25
1993,,,1.20,0.92,27.20,4.47,58.30,4.45,77.70,4.76,93.30,2.50,98.00,1.25
1998,,,1.20,0.92,27.10,4.56,58.10,4.41,77.50,4.81,93.30,2.50,98.00,1.25
2003,,,1.10,0.99,26.80,4.80,58.10,4.41,77.50,4.81,93.30,2.50,98.00,1.25
2008,,,1.10,0.99,26.70,4.97,57.90,4.56,77.50,4.81,93.30,2.50,98.00,1.25
2013,,,1.10,0.99,26.60,4.97,57.80,4.69,77.40,4.60,93.30,2.50,98.00,1.25
2018,,,1.00,1.05,26.50,4.81,57.80,4.69,77.40,4.60,93.30,2.50,98.00,1.25
2023,,,0.90,0.88,26.40,4.86,57.80,4.69,77.20,4.37,93.30,2.50,98.00,1.25
2028,,,0.80,0.79,25.70,4.57,57.60,4.74,77.20,4.37,93.30,2.50,97.90,1.29
2033,,,0.80,0.79,25.60,4.45,57.20,4.47,77.20,4.37,93.30,2.50,97.90,1.29
2038,,,0.80,0.79,25.40,4.50,57.10,4.38,76.90,4.28,93.30,2.50,97.90,1.29
2043,,,0.70,0.67,25.00,4.52,56.90,4.48,76.70,4.19,93.00,2.31,97.90,1.29
2048,,,0.70,0.67,24.90,4.46,56.60,4.25,76.50,3.98,93.00,2.31,97.90,1.29
2053,,,0.70,0.67,24.70,4.47,56.40,4.14,76.20,3.91,93.00,2.31,97.90,1.29
2058,,,0.70,0.67,24.70,4.47,56.00,4.52,76.10,4.04,92.90,2.23,97.90,1.29
2063,,,0.70,0.67,24.50,4.55,55.70,4.30,76.10,4.04,92.90,2.23,97.90,1.29
2068,,,0.70,0.67,24.10,4.38,55.20,4.13,76.10,4.04,92.90,2.23,97.80,1.32
2073,,,0.70,0.67,24.00,4.50,54.90,4.28,75.80,4.18,92.90,2.23,97.80,1.32
2078,,,0.70,0.67,24.00,4.50,54.70,4.06,75.60,4.27,92.90,2.23,97.80,1.32
2083,,,0.70,0.67,23.90,4.51,54.60,4.09,75.50,4.25,92.90,2.23,97.70,1.34
2088,,,0.60,0.70,23.40,4.30,54.40,4.20,75.50,4.25,92.90,2.23,97.70,1.34
2093,,,0.60,0.70,23.30,4.37,54.10,4.07,75.30,4.27,92.90,2.23,97.70,1.34
2098,,,0.60,0.70,23.00,4.69,53.60,4.14,75.10,4.18,92.80,2.20,97.70,1.34
2103,,,0.60,0.70,22.60,4.55,53.40,4.03,74.90,4.12,92.80,2.20,97.70,1.34
2108,,,0.60,0.70,22.50,4.38,52.90,3.60,74.90,4.12,92.80,2.20,97.70,1.34
2113,,,0.60,0.70,22.30,4.32,52.80,3.65,74.90,4.12,92.80,2.20,97.70,1.34
2118,,,0.60,0.70,22.00,4.29,52.50,3.75,74.80,4.18,92.80,2.20,97.70,1.34
2123,,,0.50,0.71,21.50,4.40,52.10,3.73,74.60,3.84,92.80,2.20,97.70,1.34
2128,,,0.50,0.71,21.20,4.21,52.00,3.89,74.40,3.92,92.80,2.20,97.70,1.34
2133,,,0.50,0.71,21.00,4.06,51.70,3.95,74.10,4.12,92.80,2.20,97.70,1.34
2138,,,0.50,0.71,20.60,3.92,51.60,3.89,74.00,4.19,92.80,2.20,97.60,1.35
2143,,,0.50,0.71,20.40,3.60,51.30,4.14,74.00,4.19,92.60,2.27,97.60,1.35
2148,,,0.50,0.71,20.00,3.16,51.20,3.99,74.00,4.19,92.60,2.27,97.50,1.43
2153,,,0.40,0.52,19.70,3.20,51.20,3.99,73.80,4.29,92.60,2.27,97.50,1.43
2158,,,0.40,0.52,19.60,3.03,51.00,3.92,73.70,4.19,92.60,2.27,97.50,1.43
2163,,,0.40,0.52,19.40,2.76,50.80,4.21,73.60,4.27,92.40,2.27,97.50,1.43
2168,,,0.40,0.52,19.20,2.62,50.60,4.01,73.40,4.20,92.40,2.27,97.50,1.43
2173,,,0.40,0.52,19.10,2.77,50.20,4.24,73.20,4.05,92.30,2.36,97.50,1.43
2178,,,0.30,0.48,19.00,2.83,50.10,4.38,73.10,4.15,92.30,2.36,97.50,1.43
2183,,,0.30,0.48,18.80,2.78,49.80,4.21,72.80,4.13,92.30,2.36,97.50,1.43
2188,,,0.30,0.48,18.70,2.95,49.70,4.19,72.50,4.28,92.30,2.36,97.50,1.43
2193,,,0.30,0.48,18.60,2.80,49.70,4.19,72.40,4.35,92.30,2.36,97.50,1.43
2198,,,0.30,0.48,18.40,2.59,49.40,4.22,72.30,4.19,92.30,2.36,97.40,1.58
2203,,,0.30,0.48,18.20,2.49,49.40,4.22,72.10,4.15,92.20,2.35,97.40,1.58
2208,,,0.30,0.48,17.70,2.58,49.20,3.99,72.00,3.94,92.10,2.42,97.40,1.58
2213,,,0.30,0.48,17.40,2.76,49.00,4.03,71.90,4.01,92.00,2.54,97.40,1.58
2218,,,0.30,0.48,17.20,2.78,48.70,4.00,71.70,3.86,91.90,2.60,97.40,1.58
2223,,,0.30,0.48,16.90,2.60,48.60,3.89,71.60,3.78,91.80,2.66,97.30,1.57
2228,,,0.30,0.48,16.80,2.70,48.10,4.04,71.50,3.72,91.80,2.66,97.30,1.57
2233,,,0.30,0.48,16.70,2.63,48.00,3.94,71.50,3.72,91.70,2.75,97.30,1.57
2238,,,0.30,0.48,16.60,2.50,47.80,3.91,71.30,3.62,91.70,2.75,97.30,1.57
2243,,,0.30,0.48,16.10,2.13,47.80,3.91,71.30,3.62,91.70,2.75,97.30,1.57
2248,,,0.30,0.48,16.00,2.21,47.60,3.92,71.10,3.51,91.70,2.75,97.30,1.57
2253,,,0.30,0.48,15.60,2.17,47.10,3.87,70.80,3.29,91.50,2.80,97.30,1.57
2258,,,0.30,0.48,15.40,2.32,46.60,4.01,70.70,3.23,91.50,2.80,97.30,1.57
2263,,,0.30,0.48,15.30,2.36,46.10,4.63,70.60,3.10,91.50,2.80,97.30,1.57
2268,,,0.30,0.48,15.20,2.44,45.70,4.99,70.50,3.06,91.40,2.72,97.30,1.57
2273,,,0.30,0.48,15.00,2.05,45.60,4.88,70.40,3.20,91.40,2.72,97.30,1.57
2278,,,0.30,0.48,14.90,2.13,45.60,4.88,70.20,3.12,91.30,2.83,97.30,1.57
2283,,,0.30,0.48,14.70,2.16,45.50,4.84,70.20,3.12,91.30,2.83,97.20,1.62
2288,,,0.20,0.42,14.70,2.16,45.10,4.79,70.10,3.11,91.20,2.82,97.20,1.62
2293,,,0.10,0.32,14.30,2.26,44.90,4.82,69.80,3.08,91.10,2.96,97.20,1.62
2298,,,0.10,0.32,14.30,2.26,44.90,4.82,69.50,3.44,90.80,2.97,97.20,1.62
2303,,,0.10,0.32,14.00,2.36,44.60,4.62,69.10,3.60,90.70,2.75,97.10,1.45
2308,,,0.10,0.32,13.70,2.31,44.40,4.74,68.90,3.70,90.70,2.75,97.10,1.45
2313,,,0.10,0.32,13.60,2.17,44.30,4.76,68.80,3.49,90.70,2.75,97.10,1.45
2318,,,0.10,0.32,13.50,2.27,43.90,4.93,68.70,3.53,90.70,2.75,97.10,1.45
2323,,,0.10,0.32,13.00,2.45,43.60,5.06,68.20,3.49,90.70,2.75,97.00,1.56
2328,,,0.10,0.32,12.80,2.30,43.60,5.06,68.20,3.49,90.60,2.72,97.00,1.56
2333,,,0.10,0.32,12.40,2.55,43.30,5.27,68.10,3.63,90.60,2.72,97.00,1.56
2338,,,0.10,0.32,12.30,2.41,42.90,4.95,67.80,3.33,90.60,2.72,97.00,1.56
2343,,,,,11.90,2.23,42.50,4.70,67.60,3.34,90.50,2.76,97.00,1.56
2348,,,,,11.80,2.15,42.20,4.89,67.30,3.20,90.40,2.88,96.90,1.66
2353,,,,,11.50,2.46,42.20,4.89,67.00,3.13,90.30,2.91,96.90,1.66
2358,,,,,11.40,2.32,42.10,4.82,66.60,3.37,90.20,2.97,96.90,1.66
2363,,,,,11.20,2.15,42.10,4.82,66.50,3.44,90.20,2.97,96.90,1.66
2368,,,,,11.00,2.05,41.70,4.76,66.50,3.44,90.10,2.88,96.90,1.66
2373,,,,,11.00,2.05,41.30,4.57,66.30,3.20,90.10,2.88,96.90,1.66
2378,,,,,10.70,1.89,41.10,4.33,65.80,3.16,90.00,2.79,96.90,1.66
2383,,,,,10.50,1.90,40.70,4.62,65.70,3.09,90.00,2.79,96.90,1.66
2388,,,,,10.30,2.11,40.50,4.67,65.60,2.99,90.00,2.79,96.90,1.66
2393,,,,,10.10,2.28,40.40,4.53,65.50,2.92,90.00,2.79,96.80,1.81
2398,,,,,10.00,2.40,40.00,4.59,65.30,3.06,90.00,2.79,96.80,1.81
2403,,,,,9.70,2.41,39.70,4.45,65.10,2.92,89.90,2.88,96.80,1.81
2408,,,,,9.60,2.55,39.30,4.55,64.90,3.03,89.80,2.94,96.80,1.81
2413,,,,,9.40,2.55,38.90,4.48,64.80,3.19,89.80,2.94,96.80,1.81
2418,,,,,9.20,2.49,38.70,4.52,64.60,3.03,89.70,2.87,96.80,1.81
2423,,,,,8.90,2.81,38.10,4.58,64.50,2.95,89.60,2.84,96.80,1.81
2428,,,,,8.70,3.06,37.70,4.47,64.30,2.98,89.60,2.84,96.70,1.64
2433,,,,,8.40,2.95,37.20,4.18,64.20,3.01,89.60,2.84,96.70,1.64
2438,,,,,8.10,3.07,36.80,3.88,64.00,3.23,89.50,2.76,96.70,1.64
2443,,,,,7.90,2.96,36.10,3.84,63.90,3.14,89.50,2.76,96.70,1.64
2448,,,,,7.60,2.67,35.80,4.08,63.70,2.91,89.50,2.76,96.70,1.64
2453,,,,,7.50,2.55,35.30,4.14,63.40,3.10,89.50,2.76,96.70,1.64
2458,,,,,7.20,2.97,35.30,4.14,63.30,3.23,89.50,2.76,96.70,1.64
2463,,,,,6.80,3.33,35.10,4.12,62.80,3.77,89.50,2.76,96.70,1.64
2468,,,,,6.30,3.13,34.80,4.08,62.60,3.60,89.40,2.72,96.70,1.64
2473,,,,,6.30,3.13,34.40,3.86,62.50,3.78,89.20,2.90,96.60,1.84
2478,,,,,6.10,3.07,33.80,3.94,62.40,3.89,89.00,3.02,96.60,1.84
2483,,,,,6.00,2.94,33.80,3.94,62.20,3.85,88.90,3.18,96.60,1.84
2488,,,,,6.00,2.94,33.40,4.30,61.80,4.05,88.60,2.88,96.60,1.84
2493,,,,,5.80,2.97,33.30,4.22,61.20,4.49,88.60,2.88,96.60,1.84
2498,,,,,5.70,2.87,32.60,4.20,60.80,4.54,88.50,2.95,96.60,1.84
2503,,,,,5.70,2.87,32.30,4.06,60.50,4.53,88.30,3.13,96.50,1.84
2508,,,,,5.70,2.87,32.00,3.83,60.20,4.89,88.30,3.13,96.50,1.84
2513,,,,,5.70,2.87,31.40,4.01,60.00,4.85,88.30,3.13,96.50,1.84
2518,,,,,5.40,2.72,31.10,3.84,60.00,4.85,88.20,3.08,96.50,1.84
2523,,,,,5.40,2.72,30.90,3.96,59.90,4.79,87.80,3.08,96.50,1.84
2528,,,,,5.30,2.63,30.50,3.75,59.80,4.73,87.60,3.20,96.50,1.84
2533,,,,,5.00,2.49,30.30,3.68,59.60,4.53,87.60,3.20,96.50,1.84
2538,,,,,4.80,2.30,29.90,3.60,59.40,4.38,87.30,3.43,96.40,1.90
2543,,,,,4.70,2.26,29.30,3.13,59.10,4.28,87.20,3.43,96.40,1.90
2548,,,,,4.60,2.07,28.90,3.51,58.80,4.34,87.10,3.51,96.40,1.90
2553,,,,,4.40,2.01,28.40,3.37,58.50,4.33,87.00,3.68,96.40,1.90
2558,,,,,4.40,2.01,28.00,3.65,58.30,4.22,86.80,3.77,96.40,1.90
2563,,,,,4.10,2.42,27.60,3.50,58.00,4.14,86.40,3.92,96.40,1.90
2568,,,,,3.70,2.06,27.60,3.50,57.90,4.33,86.30,4.11,96.40,1.90
2573,,,,,3.60,2.01,27.20,3.77,57.60,4.43,86.20,4.24,96.40,1.90
2578,,,,,3.30,1.77,26.80,4.05,57.50,4.62,86.10,4.28,96.30,1.89
2583,,,,,3.00,1.70,26.70,3.92,57.20,4.69,86.00,4.42,96.00,1.83
2588,,,,,2.80,1.55,26.50,3.84,56.90,4.48,85.70,4.14,96.00,1.83
2593,,,,,2.70,1.57,26.40,3.78,56.70,4.52,85.70,4.14,96.00,1.83
2598,,,,,2.60,1.43,25.90,4.12,55.90,4.07,85.70,4.14,96.00,1.83
2603,,,,,2.40,1.43,25.50,3.95,55.30,4.14,85.40,4.17,95.90,1.97
2608,,,,,2.20,1.23,25.00,4.27,54.90,4.48,85.30,4.35,95.90,1.97
2613,,,,,2.10,1.29,24.60,4.20,54.50,4.67,85.30,4.35,95.80,1.99
2618,,,,,2.00,1.25,24.00,4.14,54.30,4.81,85.30,4.35,95.70,2.06
2623,,,,,2.00,1.25,23.60,4.22,54.00,4.74,85.20,4.29,95.70,2.06
2628,,,,,1.80,1.14,23.20,4.29,53.70,4.60,85.10,4.25,95.70,2.06
2633,,,,,1.80,1.14,22.80,3.94,53.40,4.45,85.00,4.24,95.60,1.90
2638,,,,,1.80,1.14,22.70,4.00,52.70,4.64,84.90,4.31,95.60,1.90
2643,,,,,1.70,1.25,22.40,4.03,52.20,4.61,84.80,4.24,95.60,1.90
2648,,,,,1.50,1.18,21.80,3.79,51.80,4.61,84.60,4.06,95.60,1.90
2653,,,,,1.40,1.17,21.70,3.74,51.30,4.50,84.60,4.06,95.60,1.90
2658,,,,,1.40,1.17,21.20,3.82,51.00,4.24,84.40,3.92,95.50,1.84
2663,,,,,1.40,1.17,20.60,3.92,50.40,4.65,84.20,4.02,95.40,1.84
2668,,,,,1.20,1.03,20.30,3.65,50.00,4.64,84.20,4.02,95.40,1.84
2673,,,,,1.00,0.94,19.70,3.37,49.70,4.74,84.00,3.77,95.40,1.84
2678,,,,,0.90,0.99,19.30,3.59,49.20,4.64,83.90,3.78,95.40,1.84
2683,,,,,0.90,0.99,18.60,3.34,48.90,4.72,83.60,3.72,95.30,1.95
2688,,,,,0.80,0.79,18.50,3.31,48.50,4.70,83.50,3.89,95.30,1.95
2693,,,,,0.80,0.79,18.10,3.03,47.90,4.70,83.10,4.04,95.10,2.08
2698,,,,,0.70,0.67,17.80,3.26,47.60,4.72,83.10,4.04,95.00,2.11
2703,,,,,0.70,0.67,17.40,3.44,46.80,4.52,82.90,4.12,94.90,1.97
2708,,,,,0.50,0.71,16.80,2.94,46.50,4.25,82.80,4.26,94.80,1.87
2713,,,,,0.50,0.71,16.60,2.50,46.30,4.35,82.70,4.37,94.80,1.87
2718,,,,,0.50,0.71,16.40,2.27,45.90,4.51,82.20,4.69,94.70,1.89
2723,,,,,0.50,0.71,16.20,2.20,45.50,4.48,82.20,4.69,94.50,2.12
2728,,,,,0.40,0.52,15.80,2.30,45.00,4.62,82.20,4.69,94.30,2.41
2733,,,,,0.40,0.52,15.40,2.17,44.50,4.58,82.20,4.69,94.30,2.41
2738,,,,,0.40,0.52,15.10,2.18,44.10,5.09,81.80,4.18,94.20,2.62
2743,,,,,0.40,0.52,15.00,2.26,43.30,4.83,81.40,4.35,94.20,2.62
2748,,,,,0.40,0.52,14.40,2.17,42.60,4.45,81.10,4.51,94.20,2.62
2753,,,,,0.40,0.52,14.10,1.85,41.60,3.89,81.10,4.51,94.10,2.64
2758,,,,,0.40,0.52,13.50,2.12,41.00,3.94,81.00,4.67,94.00,2.71
2763,,,,,0.40,0.52,13.30,2.06,40.40,3.92,80.30,4.62,94.00,2.71
2768,,,,,0.30,0.48,12.90,2.13,40.10,4.04,80.00,4.50,93.90,2.64
2773,,,,,0.30,0.48,12.50,2.22,39.50,4.45,79.80,4.69,93.80,2.49
2778,,,,,0.30,0.48,12.20,2.20,38.70,4.64,79.70,4.85,93.70,2.36
2783,,,,,0.30,0.48,11.90,2.47,38.10,4.38,79.40,4.81,93.60,2.32
2788,,,,,0.30,0.48,11.20,2.39,37.60,4.09,79.20,4.73,93.50,2.22
2793,,,,,0.30,0.48,10.90,2.13,36.40,4.30,78.60,4.99,93.50,2.22
2798,,,,,0.30,0.48,10.20,2.20,35.50,3.89,78.40,4.97,93.10,2.08
2803,,,,,0.30,0.48,10.00,2.05,34.70,3.71,78.10,5.24,93.00,2.05
2808,,,,,0.20,0.42,9.70,2.31,33.90,3.70,77.60,4.81,92.90,2.08
2813,,,,,0.20,0.42,9.30,2.41,33.00,3.74,77.30,4.69,92.80,2.15
2818,,,,,0.20,0.42,8.90,2.77,32.00,3.46,76.90,4.58,92.60,2.27
2823,,,,,0.20,0.42,8.30,3.13,31.40,3.63,76.60,4.60,92.60,2.27
2828,,,,,0.10,0.32,7.70,3.09,30.60,3.20,76.10,4.58,92.20,2.53
2833,,,,,0.10,0.32,7.40,2.72,29.90,3.25,75.70,4.35,92.10,2.47
2838,,,,,0.10,0.32,7.00,2.83,29.20,3.61,75.20,4.57,92.00,2.54
2843,,,,,0.10,0.32,6.50,2.80,28.50,3.81,74.60,4.58,92.00,2.54
2848,,,,,0.10,0.32,6.40,2.72,27.70,4.62,74.20,4.89,91.90,2.56
2853,,,,,0.10,0.32,5.90,2.60,27.30,4.30,73.90,5.00,91.70,2.45
2858,,,,,,,5.80,2.49,26.50,4.12,73.60,5.10,91.40,2.67
2863,,,,,,,5.60,2.59,25.90,4.31,73.20,5.14,91.20,2.66
2868,,,,,,,5.20,2.39,25.20,4.47,72.30,4.50,91.10,2.69
2873,,,,,,,4.60,2.22,24.00,4.45,71.50,4.25,90.90,2.77
2878,,,,,,,4.10,1.73,23.00,4.24,71.10,4.31,90.70,2.71
2883,,,,,,,3.40,1.78,21.90,4.07,70.60,4.58,90.50,2.88
2888,,,,,,,3.00,1.89,21.00,3.53,69.40,4.99,89.90,2.64
2893,,,,,,,2.70,1.57,20.40,3.81,68.90,4.89,89.60,2.95
2898,,,,,,,2.40,1.35,19.70,3.68,68.30,4.72,89.40,3.10
2903,,,,,,,2.00,1.15,18.90,3.31,67.70,4.69,89.00,3.59
2908,,,,,,,1.70,1.06,18.10,3.25,67.10,4.31,88.90,3.60
2913,,,,,,,1.50,0.85,17.00,3.06,65.90,4.25,88.30,3.71
2918,,,,,,,1.20,1.03,15.70,2.83,64.70,3.83,88.10,3.78
2923,,,,,,,0.90,0.99,15.20,2.57,63.60,3.84,87.70,4.03
2928,,,,,,,0.70,0.82,13.80,2.78,62.30,4.11,87.50,4.01
2933,,,,,,,0.70,0.82,12.50,2.37,61.70,4.52,87.00,4.40
2938,,,,,,,0.50,0.53,11.70,2.00,60.20,4.69,86.40,4.06
2943,,,,,,,0.50,0.53,11.00,1.89,58.70,5.14,85.30,3.77
2948,,,,,,,0.40,0.52,10.10,2.18,57.10,4.23,84.40,4.03
2953,,,,,,,0.40,0.52,9.30,2.50,55.30,4.16,83.60,4.09
2958,,,,,,,0.20,0.42,7.80,2.39,53.10,3.45,82.80,4.08
2963,,,,,,,0.20,0.42,6.70,2.67,50.90,3.93,82.10,4.25
2968,,,,,,,0.20,0.42,5.80,2.62,48.30,4.35,81.00,4.37
2973,,,,,,,0.10,0.32,4.40,2.22,44.60,3.60,78.80,4.37
2978,,,,,,,0.00,0.00,2.30,1.16,40.80,3.68,77.00,4.67
2983,,,,,,,,,1.50,1.08,36.40,3.69,73.90,4.91
2988,,,,,,,,,0.80,0.79,29.70,3.30,70.30,5.31
2993,,,,,,,,,0.40,0.70,22.30,3.27,64.20,5.98
2998,,,,,,,,,0.10,0.32,10.50,3.10,49.80,3.58
3000,,,,,,,,,,,3.50,2.42,33.00,2.62
3001,,,,,,,,,,,0.30,0.48,9.70,3.53


==> plots/data/shifts-weather-medium/gurobi/shifts-weather-medium_gurobi_01501.csv <==
ocr,wocr
0.003725,0.000000
0.003733,0.000000
0.003753,0.000000
0.003756,0.000000
0.003757,0.000000
0.003759,0.000000
0.003759,0.000000
0.003761,0.000000
0.003764,0.000000
0.003764,0.000000
0.003764,0.000000
0.003765,0.000000
0.003766,0.000000
0.003768,0.000000
0.003774,0.000000
0.003774,0.000000
0.003775,0.000000
0.003776,0.000000
0.003776,0.000000
0.003780,0.000000
0.003782,0.000000
0.003782,0.000000
0.003784,0.000000
0.003786,0.000000
0.003787,0.000000
0.003787,0.000000
0.003788,0.000000
0.003789,0.000000
0.003789,0.000000
0.003791,0.000000
0.003792,0.000000
0.003792,0.000000
0.003793,0.000000
0.003793,0.000000
0.003794,0.004976
0.003795,0.005754
0.003795,0.005837
0.003795,0.006270
0.003796,0.006272
0.003796,0.006273
0.003802,0.006311
0.003802,0.006330
0.003803,0.006336
0.003803,0.006341
0.003804,0.006378
0.003805,0.006486
0.003805,0.006502
0.003805,10.265350
0.003807,12.179567
0.003808,12.502086
0.003808,13.127326
0.003809,13.331255
0.003810,13.364285
0.003811,13.379279
0.003811,13.775109
0.003812,13.815279
0.003813,14.781545
0.003813,15.275692
0.003814,15.463948
0.003815,15.471255
0.003817,15.855954
0.003817,15.955171
0.003819,15.972087
0.003819,16.046933
0.003820,16.066299
0.003821,16.464746
0.003823,16.810382
0.003823,16.834674
0.003825,16.891218
0.003826,16.892198
0.003826,16.901531
0.003828,16.960753
0.003829,17.146147
0.003830,17.167681
0.003830,17.205982
0.003830,17.206493
0.003830,17.445397
0.003830,17.490056
0.003834,17.612086
0.003835,17.749414
0.003835,17.773254
0.003836,17.827752
0.003837,18.225806
0.003842,19.278750
0.003843,19.307831
0.003843,19.731450
0.003844,19.741638
0.003846,19.906017
0.003847,19.914363
0.003848,20.010720
0.003850,20.486720
0.003850,20.866800
0.003851,20.904384
0.003852,21.015639
0.003854,21.068983
0.003854,21.089918
0.003858,21.137967
0.003861,21.187177
0.003862,21.188933
0.003862,21.202492
0.003863,21.206275
0.003864,21.219553
0.003864,21.237577
0.003866,21.285807
0.003867,21.321844
0.003871,21.351928
0.003872,21.447969
0.003874,21.489206
0.003875,22.183128
0.003876,22.546549
0.003879,22.667310
0.003880,22.669155
0.003888,22.790355
0.003892,22.808523
0.003893,22.909891
0.003894,22.968766
0.003898,23.091315
0.003900,23.378122
0.003901,23.481247
0.003902,23.547787
0.003904,23.556326
0.003904,23.710633
0.003908,23.803783
0.003912,23.829579
0.003913,24.029322
0.003918,24.049991
0.003923,24.094327
0.003924,24.113245
0.003926,24.182891
0.003928,24.217263
0.003935,24.266062
0.003937,24.270742
0.003938,24.283456
0.003945,24.286417
0.003947,24.292371
0.003949,24.296858
0.003954,24.304909
0.003956,24.317878
0.003967,24.346357
0.003974,24.346555
0.003980,24.351860
0.003985,24.353245
0.003990,24.365829
0.004000,24.370913
0.004005,24.375941
0.004015,24.376176
0.004027,24.380013
0.004121,24.386413
0.056103,24.387182
0.056411,24.401619
0.057639,24.403158
0.057897,24.403407
0.058966,24.407737
0.059053,24.407761
0.059397,24.417230
0.059713,24.417537
0.059725,24.427571
0.059781,24.430909
0.059960,24.449363
0.060054,24.483947
0.060767,24.524109
0.060888,24.540949
0.061060,24.559094
0.061418,24.571483
0.061617,24.618228
0.061713,24.658808
0.062180,24.680801
0.062547,24.708622
0.062676,24.715482
0.062704,24.791068
0.063311,24.798539
0.063360,24.879700
0.063565,24.891912
0.063757,24.958930
0.063768,24.976965
0.064156,25.022621
0.064238,25.061158
0.064296,25.121868
0.064297,25.232533
0.064543,25.295527
0.064924,25.563025
0.065032,25.602407
0.065234,25.632689
0.065659,25.660263
0.065776,25.837791
0.065789,26.169404
0.066894,26.177038
0.067144,26.231833
0.068145,26.399818
0.068270,26.505956
0.069174,26.660656
0.069226,26.715164
0.069447,26.830762
0.069581,26.891557
0.069803,26.903754
0.070668,26.911204
0.070887,27.167829
0.070914,27.209369
0.071708,27.465931
0.072187,27.474617
0.073546,27.516353
0.073663,27.640561
0.073717,27.744735
0.074279,27.945653
0.074560,27.947849
0.074990,27.966850
0.076032,27.970239
0.076101,27.975380
0.076326,28.040526
0.077138,28.106953
0.077917,28.146751
0.078121,28.266889
0.078548,28.504234
0.079270,28.582697
0.079583,28.586940
0.080035,28.648662
0.080673,28.677938
0.080697,28.712339
0.082176,28.715806
0.082564,28.869462
0.082761,28.992679
0.082842,29.101469
0.083728,29.169571
0.083776,29.233638
0.084628,29.276578
0.084710,29.382439
0.084762,29.387053
0.085119,29.405277
0.085569,29.493883
0.086359,29.577502
0.086369,29.610642
0.087712,29.698052
0.087800,29.711929
0.088410,29.809208
0.088607,29.910957
0.088841,30.174118
0.089049,30.236673
0.089409,30.286671
0.089579,30.389728
0.090590,30.428937
0.090629,30.561106
0.090701,30.608352
0.091293,30.634752
0.092423,30.762714
0.092831,30.996050
0.093212,31.030211
0.093370,31.092929
0.093568,31.096337
0.093643,31.112935
0.094409,31.147696
0.094571,31.362822
0.095482,31.572673
0.096308,31.622004
0.096509,31.645501
0.098895,31.663213
0.099785,31.677360
0.100434,31.740033
0.101680,31.897677
0.101833,32.031880
0.101971,32.065358
0.104756,32.116200
0.106092,32.146231
0.107107,32.173864
0.107121,32.188580
0.107657,32.206406
0.107798,32.218852
0.107867,32.303588
0.108298,32.364761
0.108832,32.429769
0.109565,32.504365
0.109678,32.530638
0.110844,32.533733
0.112344,32.657490
0.117023,32.687357
0.117894,32.697609
0.118207,32.713715
0.118245,32.746248
0.119072,32.788896
0.119585,32.877894
0.119777,32.920987
0.119837,32.985590
0.120587,33.012068
0.122855,33.034262
0.123280,33.059248
0.124593,33.060146
0.125055,33.166537
0.128062,33.293216
0.131892,33.460728
0.131969,33.474644
0.132610,33.556778
0.132805,33.664216
0.138808,33.688087
0.139283,33.718425
0.141958,33.786955
0.142450,33.877901
0.149732,33.978063
0.153526,34.066208
0.158526,34.169141
0.166559,34.195842
0.178434,34.206344
0.180447,34.216305
0.182383,34.356537
0.183775,34.552444
0.195299,34.579741
0.206269,34.713029
0.210573,34.866435
0.213270,34.897384
0.215107,35.092467
0.224712,35.144202
0.224813,35.195512
0.236268,35.314382
0.236828,35.421150
0.238799,35.454812
0.243997,35.496834
0.259311,35.538970
0.263268,35.647169
0.265613,35.724925
0.266905,35.770081
0.271768,35.933849
0.278942,36.055692
0.280421,36.181727
0.281266,36.425543
0.282128,36.527461
0.291472,36.636601
0.292404,36.664155
0.293144,36.715153
0.311838,36.752472
0.314436,36.838023
0.315597,37.027821
0.334466,37.854852
0.391159,37.900535
0.412897,38.006319
0.417261,38.105427
0.422852,38.213366
0.428289,38.236711
0.431297,38.675973
0.459973,38.742837
0.467529,38.810740
0.467798,38.810799
0.479861,39.473125
0.507061,39.556052
0.532801,39.663451
0.544711,39.716071
0.545138,39.782975
0.546646,39.806456
0.550791,39.916762
0.564113,39.979081
0.566169,41.084200
0.576842,41.086334
0.664843,41.481979
0.689554,41.665277
0.693069,41.712859
0.698430,41.805174
0.727811,41.901901
0.732231,41.921481
0.747149,42.319165
0.894198,42.441353
0.917621,42.628224
0.978499,42.679009
1.000832,42.771554
1.056228,42.855758
1.110548,43.027643
1.113381,43.029670
1.125691,43.196054
1.257062,43.211388
1.362864,43.348318
1.557755,43.542325
1.664663,43.550432
1.698647,43.703304
1.700677,43.820351
1.827307,44.083098
1.898093,44.187008
1.915845,44.272750
2.145097,44.375626
2.197275,44.429831
2.230303,44.775824
2.250254,45.166311
2.337042,45.494299
2.363577,45.567048
2.408992,45.607219
2.411362,46.016735
2.464826,46.257836
2.498327,46.385095
2.533181,46.496291
2.650653,46.777973
2.706215,47.732152
2.824674,47.831779
2.863161,48.086797
2.950656,48.121090
3.250580,48.287018
3.431087,48.502708
3.513141,48.846438
3.551202,48.846463
3.629467,48.887508
3.693989,48.924786
3.920307,48.938007
3.939405,48.958484
4.008253,48.971442
4.218125,48.972100
4.221584,49.248174
4.343739,49.405977
4.547433,49.502329
4.942396,49.994619
5.077315,50.212301
5.171971,50.521765
5.181101,50.579899
5.435747,50.657523
5.469409,51.189162
5.547214,51.925556
5.908642,52.288329
6.056219,52.736977
6.105599,52.917296
6.197720,52.920113
6.219892,53.114675
6.303978,53.184413
6.341373,53.337273
6.485842,53.714335
6.486702,54.321044
6.544424,54.416933
6.650779,54.611583
6.668462,54.657098
6.850173,55.517114
7.229701,55.764929
7.424329,55.792752
7.471242,55.801900
7.489815,56.007029
7.596196,56.048529
7.637493,56.096387
7.977627,57.262247
8.105168,57.663161
8.121795,58.855203
8.237259,60.626181
8.351753,60.676532
8.371872,61.229996
8.423775,61.880088
8.512200,69.873575
8.686789,70.864362
8.775821,72.359528
9.380939,82.947830
9.831637,117.141836
9.849378,131.144950
10.168182,131.551114
10.316341,132.046019
10.397908,135.659028
10.607672,163.749568
10.609688,1200.001477
10.785263,1200.001627
10.826137,1200.001659
10.953900,1200.001695
10.974902,1200.001723
11.071339,1200.001733
11.139565,1200.001755
11.160056,1200.001758
11.283901,1200.001777
11.322255,1200.001782
11.395350,1200.001785
11.425771,1200.001791
11.695010,1200.001795
11.696718,1200.001797
11.740121,1200.001816
12.072225,1200.001825
12.161687,1200.001831
12.175197,1200.001856
12.188216,1200.001861
12.449763,1200.001862
12.519548,1200.001876
12.560378,1200.001890
12.627265,1200.001892
12.658264,1200.001912
12.743856,1200.001917
12.780088,1200.001941
12.781382,1200.001967
12.819290,1200.001990
12.843820,1200.001991
13.066546,1200.002010
13.187562,1200.002020
13.204351,1200.002021
13.219031,1200.002033
13.274958,1200.002048
13.311889,1200.002070
13.414851,1200.002072
13.433862,1200.002079
13.464996,1200.002085
13.507930,1200.002094
13.554601,1200.002101
13.567496,1200.002102
13.584703,1200.002116
13.602279,1200.002118
13.616028,1200.002134
13.652330,1200.002164
13.670526,1200.002168
13.707088,1200.002173
13.728461,1200.002182
13.883745,1200.002185
13.898225,1200.002194
13.969656,1200.002201
13.984937,1200.002217
13.993646,1200.002221
14.085260,1200.002252
14.212732,1200.002257
14.242135,1200.002283
14.253460,1200.002289
14.258320,1200.002296
14.276629,1200.002303
14.283127,1200.002315
14.303001,1200.002317
14.314618,1200.002341
14.351125,1200.002344
14.356402,1200.002345
14.364944,1200.002353
14.382715,1200.002365
14.448512,1200.002368
14.448810,1200.002389
14.484449,1200.002395
14.527221,1200.002401
14.555595,1200.002404
14.573247,1200.002427
14.660582,1200.002428
14.693392,1200.002474
14.702727,1200.002506
14.707773,1200.002509
14.723370,1200.002544
14.762517,1200.002588
14.777910,1200.002608
14.783745,1200.002609
14.859339,1200.002641
14.882979,1200.002654
14.939502,1200.002674
14.970694,1200.002706
14.984642,1200.002722
15.048291,1200.002757
15.237597,1200.002769
15.255199,1200.002770
15.294182,1200.002811
15.294315,1200.002828
15.400348,1200.002894
15.405618,1200.002922
15.434608,1200.002940
15.454431,1200.002951
15.475064,1200.002968
15.476531,1200.003033
15.491685,1200.003041
15.554925,1200.003062
15.620780,1200.003117
15.625177,1200.003159
15.630344,1200.003170
15.679932,1200.003176
15.693222,1200.003189
15.778515,1200.003228
15.827869,1200.003237
15.833869,1200.003319
15.848865,1200.003351
15.932724,1200.003359
15.957045,1200.003392
16.066591,1200.003396
16.167490,1200.003400
16.189987,1200.003455
16.212994,1200.003509
16.227820,1200.003536
16.307405,1200.003584
16.325490,1200.003677
16.357490,1200.003725
16.381517,1200.003740
16.426952,1200.003795
16.434821,1200.003850
16.486543,1200.003875
16.520580,1200.003882
16.528862,1200.003888
16.544282,1200.003908
16.549890,1200.003941
16.587494,1200.003969
16.621653,1200.004041
16.626292,1200.004042
16.710294,1200.004051
16.710649,1200.004056
16.725702,1200.004076
16.786390,1200.004144
16.787976,1200.004155
16.788560,1200.004210
16.819049,1200.004289
16.820261,1200.004298
16.861769,1200.004314
16.872089,1200.004336
16.878645,1200.004379
16.925912,1200.004424
16.928110,1200.004438
16.932712,1200.004452
16.946400,1200.004474
16.950979,1200.004516
16.960044,1200.004526
16.961286,1200.004533
16.961327,1200.004548
16.980928,1200.004595
16.995674,1200.004653
17.002662,1200.004713
17.031928,1200.004720
17.069450,1200.004756
17.107505,1200.004813
17.116103,1200.004822
17.116862,1200.004832
17.120045,1200.004867
17.123862,1200.004886
17.134620,1200.004900
17.145115,1200.004936
17.159570,1200.004990
17.179608,1200.005031
17.191745,1200.005040
17.196656,1200.005065
17.205946,1200.005101
17.206751,1200.005122
17.241547,1200.005154
17.245763,1200.005155
17.245848,1200.005164
17.253390,1200.005227
17.280679,1200.005298
17.288448,1200.005352
17.289648,1200.005420
17.289719,1200.005457
17.292807,1200.005514
17.312595,1200.005567
17.319280,1200.005591
17.322064,1200.005614
17.322342,1200.005742
17.322884,1200.005755
17.323293,1200.005779
17.326458,1200.005789
17.326499,1200.005796
17.339058,1200.005822
17.344382,1200.006024
17.353836,1200.006028
17.362285,1200.006100
17.393579,1200.006119
17.395419,1200.006129
17.432542,1200.006152
17.452638,1200.006155
17.457822,1200.006277
17.461172,1200.006346
17.469089,1200.006396
17.473207,1200.006577
17.477902,1200.006684
17.485861,1200.006773
17.490294,1200.006779
17.491483,1200.006917
17.499618,1200.007102
17.501589,1200.007132
17.522973,1200.007369
17.526707,1200.007479
17.535811,1200.007510
17.542875,1200.007533
17.552358,1200.007587
17.555672,1200.007606
17.560132,1200.007628
17.564220,1200.007638
17.576641,1200.007652
17.587342,1200.007690
17.596538,1200.007895
17.600557,1200.007992
17.620557,1200.008023
17.632476,1200.008025
17.635428,1200.008069
17.638994,1200.008267
17.640353,1200.008484
17.641258,1200.008629
17.645015,1200.008751
17.649421,1200.008751
17.649830,1200.008798
17.652584,1200.008834
17.673342,1200.008883
17.691047,1200.008884
17.707353,1200.008970
17.714229,1200.009024
17.733084,1200.009074
17.735350,1200.009103
17.746841,1200.009119
17.750643,1200.009182
17.756609,1200.009302
17.758582,1200.009330
17.761864,1200.009371
17.766080,1200.009376
17.775830,1200.009464
17.804590,1200.009577
17.805409,1200.009674
17.815500,1200.009856
17.816537,1200.009989
17.828771,1200.010312
17.832513,1200.010652
17.832777,1200.010838
17.852436,1200.010982
17.859629,1200.011034
17.860659,1200.011146
17.862730,1200.011579
17.865583,1200.012019
17.869825,1200.012054
17.875878,1200.012070
17.891495,1200.012311
17.891933,1200.013148
17.903013,1200.013637
17.905376,1200.013822
17.937372,1200.015344
17.941733,1200.015691
17.946318,1200.015959
17.947388,1200.016198
17.949232,1200.016313
17.952254,1200.017007
17.960203,1200.017155
17.963682,1200.017324
17.970734,1200.017839
17.972758,1200.018640
17.977376,1200.020593
17.979566,1200.022184
17.986757,1200.022826
17.988162,1200.022891
18.000036,1200.023579
18.007413,1200.024234
18.010399,1200.025150
18.020712,1200.025291
18.020994,1200.036206
18.025789,1200.038772
18.048873,1200.039291
18.055134,1200.039769
18.070155,1200.042751
18.075610,1200.044176
18.076556,1200.045807
18.076932,1200.047700
18.097729,1200.053075
18.099787,1200.062534
18.123499,1200.068762
18.123878,1200.078063
18.124339,1200.100252
18.135010,1200.124549
18.148825,1200.173731
18.158605,1200.217854
18.160293,1200.284117
18.163358,1200.290062
18.164007,1200.293713
18.169503,1200.330250
18.170550,1200.334721
18.171387,1200.352063
18.171798,1200.352767
18.173283,1200.353343
18.179582,1200.363467
18.180967,1200.376232
18.186062,1200.529462
18.189697,1200.543648
18.199461,1200.544454
18.199885,1200.569332
18.201584,1200.589039
18.202296,1200.619226
18.204523,1200.787161
18.211041,1200.823372
18.212634,1200.839408
18.217735,1200.996362
18.231283,1201.025661
18.232707,1201.052773
18.235129,1201.109433
18.239119,1201.173296
18.242559,1201.214236
18.248519,1201.247516
18.258466,1201.273233
18.259185,1201.519047
18.259599,1201.612423
18.262588,1201.643625
18.266432,1201.666235
18.275330,1201.853358
18.283951,1201.867695
18.284824,1201.904389
18.290406,1202.117579
18.297889,1202.169854
18.299077,1202.211528
18.302595,1202.259936
18.304198,1202.342386
18.304929,1202.432879
18.319032,1202.532942
18.323037,1202.551692
18.324481,1202.597911
18.327703,1202.613055
18.329257,1202.761116
18.329403,1202.822350
18.330493,1202.982701
18.332000,1203.120665
18.333576,1203.171374
18.339737,1203.292048
18.340294,1203.303810
18.341007,1203.321986
18.341310,1203.477377
18.341501,1203.495446
18.341829,1203.547803
18.346584,1203.588246
18.353090,1203.621090
18.353256,1204.123880
18.356090,1204.262189
18.358924,1204.504334
18.359714,1204.746996
18.360178,1204.863139
18.365146,1205.205093
18.366945,1205.367372
18.375073,1205.441366
18.375753,1205.470492
18.376609,1205.482265
18.378493,1205.528453
18.379160,
18.382055,
18.383368,
18.384030,
18.390856,
18.391661,
18.399075,
18.402952,
18.408268,
18.408676,
18.409177,
18.409614,
18.410669,
18.412188,
18.412904,
18.415942,
18.418101,
18.425706,
18.427340,
18.431186,
18.433178,
18.435949,
18.436000,
18.438986,
18.441123,
18.443644,
18.451249,
18.451303,
18.452197,
18.452406,
18.459093,
18.464220,
18.467522,
18.470209,
18.475590,
18.478731,
18.479156,
18.480308,
18.484980,
18.489241,
18.494166,
18.494910,
18.501975,
18.504752,
18.506279,
18.508801,
18.511498,
18.512483,
18.513162,
18.513358,
18.519169,
18.525016,
18.527605,
18.534430,
18.537845,
18.538308,
18.546575,
18.547815,
18.551690,
18.556958,
18.560108,
18.564111,
18.564243,
18.571969,
18.575478,
18.577035,
18.578544,
18.579662,
18.581185,
18.584433,
18.598305,
18.600361,
18.605681,
18.607325,
18.613207,
18.621148,
18.626088,
18.638094,
18.649186,
18.669077,
18.675222,
18.677953,
18.682538,
18.686505,
18.695707,
18.696949,
18.697674,
18.702320,
18.705889,
18.706490,
18.716186,
18.723540,
18.725115,
18.733911,
18.734380,
18.741375,
18.766023,
18.773566,
18.774364,
18.778624,
18.786086,
18.788956,
18.790642,
18.795138,
18.802591,
18.811958,
18.822502,
18.823099,
18.828930,
18.832694,
18.835416,
18.836148,
18.836616,
18.845299,
18.850626,
18.863070,
18.863218,
18.870414,
18.871045,
18.874299,
18.877051,
18.886981,
18.893433,
18.896288,
18.904898,
18.906026,
18.918186,
18.918259,
18.923377,
18.930020,
18.942248,
18.944176,
18.953189,
18.954933,
18.958577,
18.962133,
18.973070,
18.976867,
18.976982,
18.984766,
18.990192,
18.994404,
18.994486,
19.003736,
19.012243,
19.014264,
19.014563,
19.022825,
19.027376,
19.033834,
19.049083,
19.049891,
19.051848,
19.053333,
19.059618,
19.060227,
19.064437,
19.068372,
19.068471,
19.070466,
19.071541,
19.077927,
19.078636,
19.078740,
19.084285,
19.087835,
19.093182,
19.093190,
19.098792,
19.100811,
19.102020,
19.107982,
19.109889,
19.112167,
19.112607,
19.113573,
19.114098,
19.114376,
19.114746,
19.116869,
19.120075,
19.126752,
19.137660,
19.139231,
19.141600,
19.145922,
19.147297,
19.152073,
19.154253,
19.154279,
19.154513,
19.155371,
19.158752,
19.159339,
19.159828,
19.164014,
19.168996,
19.169005,
19.171597,
19.171646,
19.173345,
19.173861,
19.176565,
19.177861,
19.183354,
19.187539,
19.188108,
19.198259,
19.203581,
19.212039,
19.212500,
19.228271,
19.232130,
19.232858,
19.233582,
19.242330,
19.249425,
19.251702,
19.252925,
19.253490,
19.253635,
19.257208,
19.263607,
19.264560,
19.267321,
19.268352,
19.276554,
19.276811,
19.283903,
19.291137,
19.298791,
19.299634,
19.308074,
19.311474,
19.325619,
19.338340,
19.353294,
19.357453,
19.366981,
19.375617,
19.377551,
19.384379,
19.399180,
19.403050,
19.417379,
19.445915,
19.446343,
19.456131,
19.472360,
19.490880,
19.508432,
19.508866,
19.510048,
19.511744,
19.516927,
19.537501,
19.538585,
19.545792,
19.574169,
19.599325,
19.609369,
19.609974,
19.614405,
19.616726,
19.620879,
19.632593,
19.653767,
19.654420,
19.672161,
19.689827,
19.693821,
19.721997,
19.740166,
19.748476,
19.755580,
19.761899,
19.762509,
19.766416,
19.777586,
19.789302,
19.794005,
19.814444,
19.823349,
19.826399,
19.826848,
19.857876,
19.863156,
19.876183,
19.899620,
19.903330,
19.923183,
19.955657,
19.966266,
19.966551,
20.005996,
20.017658,
20.023612,
20.035121,
20.064011,
20.096564,
20.100404,
20.130714,
20.148712,
20.153163,
20.179719,
20.185236,
20.189931,
20.211942,
20.231146,
20.243804,
20.252594,
20.290468,
20.304787,
20.307902,
20.327559,
20.335392,
20.341245,
20.347139,
20.352465,
20.360204,
20.376166,
20.382652,
20.390147,
20.401644,
20.411689,
20.413205,
20.416835,
20.472874,
20.481003,
20.481451,
20.519410,
20.520594,
20.529129,
20.531053,
20.586692,
20.596531,
20.607416,
20.648055,
20.657816,
20.663651,
20.664372,
20.687628,
20.695270,
20.699065,
20.717355,
20.729629,
20.772645,
20.779677,
20.824535,
20.834198,
20.835472,
20.836260,
20.837661,
20.839573,
20.847198,
20.858832,
20.863521,
20.920025,
20.920108,
20.937109,
20.975392,
21.005272,
21.009611,
21.042617,
21.076033,
21.097723,
21.113871,
21.127680,
21.147121,
21.148773,
21.150473,
21.173272,
21.200326,
21.206268,
21.209145,
21.220423,
21.223462,
21.247888,
21.269240,
21.277778,
21.285598,
21.300239,
21.300316,
21.330890,
21.347635,
21.376112,
21.383314,
21.388752,
21.390764,
21.391994,
21.397647,
21.405266,
21.407693,
21.408511,
21.409077,
21.439659,
21.446380,
21.458129,
21.462347,
21.484796,
21.486721,
21.490447,
21.490616,
21.502395,
21.508020,
21.509005,
21.519180,
21.534014,
21.566457,
21.612082,
21.619130,
21.622912,
21.627611,
21.631248,
21.631660,
21.636085,
21.649926,
21.672201,
21.676620,
21.677723,
21.681231,
21.683520,
21.684743,
21.686002,
21.695332,
21.714467,
21.716995,
21.734606,
21.735932,
21.739731,
21.746028,
21.769809,
21.774677,
21.776488,
21.778325,
21.782562,
21.793202,
21.797749,
21.799100,
21.800909,
21.806382,
21.812175,
21.812407,
21.821483,
21.822949,
21.823613,
21.832525,
21.846484,
21.862203,
21.891778,
21.892169,
21.894955,
21.921185,
21.939081,
21.953676,
21.986106,
22.009809,
22.014378,
22.022803,
22.033384,
22.048180,
22.049298,
22.062361,
22.070017,
22.072829,
22.091292,
22.096784,
22.098981,
22.115035,
22.117464,
22.143063,
22.145914,
22.152006,
22.167597,
22.169580,
22.172525,
22.172856,
22.179114,
22.187670,
22.188174,
22.192850,
22.194987,
22.200145,
22.202307,
22.205256,
22.213706,
22.215780,
22.220429,
22.221438,
22.225064,
22.226454,
22.227303,
22.227373,
22.237592,
22.242230,
22.248382,
22.251110,
22.251916,
22.254326,
22.256607,
22.261884,
22.266079,
22.269169,
22.269189,
22.274150,
22.275120,
22.285912,
22.292275,
22.293052,
22.294576,
22.295148,
22.299922,
22.301593,
22.307603,
22.323225,
22.329047,
22.335431,
22.339452,
22.344040,
22.350237,
22.361792,
22.363325,
22.377287,
22.378929,
22.379365,
22.381974,
22.382240,
22.388794,
22.401665,
22.403406,
22.405568,
22.422689,
22.428505,
22.431647,
22.443056,
22.449054,
22.459758,
22.470721,
22.481129,
22.483990,
22.486321,
22.486502,
22.488753,
22.496906,
22.499560,
22.503748,
22.507822,
22.508258,
22.509341,
22.510287,
22.527918,
22.537877,
22.539684,
22.539693,
22.541326,
22.553005,
22.558242,
22.559422,
22.566250,
22.576860,
22.584120,
22.590062,
22.607932,
22.618451,
22.634565,
22.638755,
22.644202,
22.657189,
22.668158,
22.671839,
22.683711,
22.693813,
22.717713,
22.725790,
22.736516,
22.765352,
22.766464,
22.770137,
22.777663,
22.777810,
22.797252,
22.810803,
22.822466,
22.837046,
22.838151,
22.861269,
22.893557,
22.897322,
22.898825,
22.905794,
22.907509,
22.910668,
22.916836,
22.941462,
22.997658,
23.114934,
23.205083,
23.232111,
23.243452,
23.288932,
23.296542,
23.331166,
23.369516,
23.394764,
23.413757,
23.467456,
23.514413,
23.515036,
23.516674,
23.534852,
23.579727,
23.628168,
23.667987,
23.705486,
23.813731,
24.005623,
24.066605,
24.172547,
24.173722,
24.177139,
24.179827,
24.187680,
24.190326,
24.194796,
24.198546,
24.198811,
24.201241,
24.206082,
24.210079,
24.212538,
24.214833,
24.216673,
24.219324,
24.219765,
24.220919,
24.221491,
24.222293,
24.222982,
24.223463,
24.225447,
24.226056,
24.233911,
24.233994,
24.234428,
24.235129,
24.237911,
24.239117,
24.240055,
24.242586,
24.243320,
24.244266,
24.244865,
24.248270,
24.249660,
24.251871,
24.254906,
24.258058,
24.258934,
24.260496,
24.273723,
24.275178,
24.281023,
24.281147,
24.284192,
24.284808,
24.288127,
24.289829,
24.289852,
24.291374,
24.292159,
24.292542,
24.292838,
24.294183,
24.295976,
24.297871,
24.298162,
24.300454,
24.301018,
24.304630,
24.308231,
24.315807,
24.323836,
24.329764,
24.976195,
25.033621,
25.249701,
25.297270,
25.863727,
26.068550,
26.498827,
26.687801,
27.051843,
27.130253,
28.153743,
28.193608,
28.236765,
30.209491,
31.354490,
31.364590,
31.519586,
32.074076,
32.412276,
32.426197,
33.127046,
33.498013,
33.628515,
33.946039,
34.684920,
35.811941,
35.888003,
36.340969,
36.377148,
36.548305,
36.703852,
36.772236,
37.064272,
37.916631,
38.661511,
39.976550,
43.785974,
44.132684,
49.466119,
49.609084,
52.303570,
58.053785,
58.857085,
60.253494,
60.399334,
61.095075,
61.263937,
62.591407,
65.916479,
66.250019,
66.250216,
66.675648,
66.978625,
68.005327,
68.634801,
71.828407,
78.458634,
81.325934,
82.421754,
83.291886,
84.472338,
86.688174,
86.713819,
87.305867,
88.187809,
88.553341,
89.572488,
92.135849,
95.686664,
96.024281,
96.441265,
96.579070,
97.338182,
98.376717,
99.556164,
99.807214,
100.092931,
100.625721,
100.851267,
101.280874,
101.308963,
101.413253,
101.588433,
102.058926,
102.211043,
102.871584,
103.194171,
103.243703,
104.623478,
105.033332,
105.139201,
105.161084,
105.733187,
105.785420,
106.672203,
107.067762,
107.130212,
107.818527,
107.866566,
107.936883,
108.294369,
108.411488,
108.594340,
109.071474,
109.537687,
110.293844,
110.569412,
110.841548,
112.094133,
112.277441,
113.008680,
113.441821,
113.635030,
113.988528,
113.997931,
114.133771,
115.030027,
115.966748,
116.245608,
116.655224,
116.764737,
117.311347,
117.414349,
118.362431,
119.362454,
120.078756,
120.835975,
120.973910,
121.882343,
122.037980,
122.317248,
122.809645,
122.954491,
123.151227,
123.212257,
123.377697,
123.913271,
124.752603,
124.779633,
124.850199,
125.595446,
125.770460,
125.820921,
126.032909,
127.402850,
127.496656,
129.121029,
129.284579,
129.367707,
129.409781,
129.688480,
130.299008,
130.410922,
130.737235,
131.234141,
133.025672,
133.725323,
133.900554,
134.087600,
134.503157,
134.891148,
135.473109,
135.500834,
135.630514,
135.728178,
136.210028,
136.594463,
136.719061,
136.917399,
137.332757,
137.505945,
137.567295,
137.891446,
138.058043,
139.687420,
139.875533,
140.611563,
140.899778,
141.024337,
141.029358,
141.035081,
141.471237,
142.985175,
143.042874,
143.247894,
143.360760,
143.874095,
144.617239,
144.658339,
144.852755,
145.437736,
145.949666,
146.539666,
146.845231,
148.224949,
148.693821,
148.756985,
149.088466,
149.429785,
150.105966,
150.259037,
150.823269,
151.546372,
151.654360,
151.665155,
152.084000,
152.139073,
152.212311,
152.495268,
152.925690,
153.006993,
153.132350,
153.306029,
153.520502,
153.634259,
153.960686,
154.274780,
154.313178,
154.416179,
154.675498,
154.787874,
155.179764,
155.376460,
155.649728,
155.813692,
155.830631,
156.042484,
156.092189,
156.111538,
156.279470,
156.741072,
157.045605,
157.353334,
157.419625,
157.453648,
157.850510,
158.314703,
158.321271,
158.352866,
158.863380,
159.007277,
159.039901,
159.288280,
159.404636,
159.822566,
160.185033,
160.300137,
160.432738,
160.947038,
161.054791,
161.095592,
161.409923,
161.466459,
162.015624,
162.800729,
163.268137,
163.320212,
163.429690,
163.589476,
163.723767,
163.746228,
164.121810,
164.337826,
164.950411,
164.974875,
165.106527,
165.403495,
165.518016,
165.553059,
165.633948,
165.779114,
166.556058,
166.767373,
167.112954,
167.129968,
167.161445,
167.245942,
167.707027,
167.768126,
168.431106,
168.506634,
168.767398,
168.782614,
168.857919,
169.087360,
169.210449,
169.397824,
169.409113,
169.441426,
169.534342,
169.701169,
170.333047,
170.796033,
170.813732,
171.287710,
171.548539,
171.618770,
172.922745,
172.979373,
172.988346,
172.991600,
173.224526,
173.407865,
173.458967,
173.623400,
173.681082,
173.974981,
174.583124,
174.795850,
175.062581,
175.446418,
175.692233,
175.894036,
175.920709,
176.104673,
176.485878,
176.523396,
177.147695,
177.147716,
177.285565,
177.361709,
177.567124,
177.844316,
177.863204,
178.180125,
178.258719,
178.782587,
178.867256,
179.523722,
179.570992,
180.012139,
180.362726,
180.395794,
180.405154,
180.987653,
181.003888,
181.085830,
181.258717,
181.409736,
181.434854,
181.743779,
181.941983,
182.050857,
182.175275,
182.195768,
182.686924,
182.789960,
182.904203,
183.085439,
183.242110,
183.669193,
183.703702,
183.991638,
184.185837,
184.891136,
185.048505,
185.184049,
185.335442,
185.599931,
185.696341,
185.846266,
185.860776,
185.893192,
187.229255,
187.641172,
187.943812,
188.192296,
188.969870,
189.123498,
189.136517,
189.539830,
189.671621,
189.714352,
189.800551,
189.841692,
189.995699,
190.031497,
190.182829,
190.261913,
190.385068,
190.389943,
190.435303,
190.522404,
190.665803,
190.739356,
190.843895,
190.869650,
190.921325,
191.168740,
191.256100,
191.370378,
191.653102,
192.207491,
192.475835,
192.476187,
192.842693,
192.948111,
193.165887,
193.201493,
193.467060,
193.477712,
193.782418,
194.155967,
194.261517,
194.309212,
194.519873,
194.770361,
195.038493,
195.072985,
195.171220,
195.494487,
195.788901,
195.811966,
195.859837,
196.216237,
196.257912,
196.285236,
197.320772,
197.381890,
197.518029,
198.263097,
198.315250,
198.982785,
199.214099,
200.137967,
200.188401,
200.195755,
200.319269,
200.835703,
200.967588,
201.472913,
202.225023,
202.276642,
202.477964,
202.609324,
202.764516,
203.077672,
203.085408,
205.023457,
205.075118,
205.227487,
205.519365,
205.632225,
205.792848,
206.215633,
206.408814,
206.442032,
206.773967,
206.986762,
206.990697,
207.018263,
207.491425,
207.678044,
207.757649,
208.857673,
209.026974,
209.075853,
209.349952,
209.451949,
209.642675,
209.715222,
209.839282,
209.985904,
210.171262,
210.476459,
211.919363,
212.742727,
212.865771,
212.950376,
213.018483,
213.171046,
213.414778,
213.921595,
213.972428,
214.068362,
214.154704,
214.766813,
215.668358,
215.854894,
216.074834,
216.174158,
216.385332,
216.494192,
216.609346,
216.950199,
217.059499,
217.392199,
217.616162,
217.938813,
218.770298,
218.794056,
219.378128,
220.812713,
221.136244,
221.803557,
222.035917,
222.552576,
222.763322,
223.427662,
224.593203,
225.132612,
226.180561,
227.001683,
227.877532,
228.184396,
228.627988,
229.475625,
232.777642,
234.037293,
235.001529,
236.017341,
243.321245,
243.350148,
252.688657,
262.627113,
263.246586,
263.393803,


==> plots/data/shifts-weather-medium/gurobi/shifts-weather-medium_gurobi_03001.csv <==
ocr,wocr
0.007036,0.000000
0.007092,0.000000
0.007106,0.000000
0.007125,0.000000
0.007162,0.000000
0.007173,0.000000
0.007210,0.000000
0.007271,0.000000
0.007274,0.000000
0.007277,0.000000
0.007290,0.000000
0.007301,0.000000
0.007311,0.000000
0.007318,0.000000
0.007343,0.000000
0.007356,0.000000
0.007361,0.000000
0.007378,0.000000
0.007385,0.000000
0.007388,0.000000
0.007390,0.000000
0.007402,0.000000
0.007404,0.000000
0.007412,0.000000
0.007421,0.000000
0.007423,0.000000
0.007423,0.000000
0.007424,0.000000
0.007435,0.000000
0.007441,0.000000
0.007442,0.000000
0.007443,0.000000
0.007446,0.000000
0.007459,0.000000
0.007464,0.000000
0.007468,0.000000
0.007468,0.000000
0.007469,0.000000
0.007469,0.000000
0.007473,0.000000
0.007476,0.000000
0.007483,0.000000
0.007486,0.000000
0.007488,0.000000
0.007488,0.000000
0.007494,0.000000
0.007497,0.000000
0.007497,0.000000
0.007499,0.000000
0.007506,0.000000
0.007508,0.000000
0.007508,0.000000
0.007509,0.000000
0.007510,0.000000
0.007511,0.000000
0.007515,0.000000
0.007518,0.000000
0.007520,0.000000
0.007525,0.000000
0.007527,0.000000
0.007528,0.000000
0.007532,0.000000
0.007542,0.000000
0.007544,0.000000
0.007549,0.000000
0.007553,0.000000
0.007554,0.000000
0.007555,0.000000
0.007557,0.000000
0.007558,0.000000
0.007563,0.000000
0.007565,0.000000
0.007567,0.000000
0.007570,0.000000
0.007573,0.000000
0.007573,0.000000
0.007576,0.000000
0.007578,0.000000
0.007579,0.000000
0.007579,0.000000
0.007583,0.000000
0.007584,0.000000
0.007586,0.000000
0.007587,0.000000
0.007587,0.000000
0.007589,0.000000
0.007592,0.000000
0.007594,0.000000
0.007595,0.000000
0.007598,0.000000
0.007607,0.000000
0.007608,0.000000
0.007610,0.000000
0.007611,0.000000
0.007612,0.000000
0.007612,0.000000
0.007619,0.000000
0.007619,0.000000
0.007622,0.000000
0.007623,0.000000
0.007624,0.000000
0.007633,0.000000
0.007633,0.000000
0.007635,0.000000
0.007635,0.000000
0.007638,0.000000
0.007638,0.000000
0.007641,0.000000
0.007643,0.000000
0.007643,0.000000
0.007644,0.000000
0.007645,0.000000
0.007647,0.000000
0.007654,0.000000
0.007655,0.000000
0.007657,0.000000
0.007663,0.000000
0.007663,0.000000
0.007669,0.000000
0.007677,0.000000
0.007677,0.000000
0.007677,0.000000
0.007680,0.000000
0.007680,0.000000
0.007681,0.000000
0.007683,0.000000
0.007684,0.000000
0.007685,0.000000
0.007685,0.000000
0.007685,0.000000
0.007692,0.000000
0.007693,0.000000
0.007694,0.000000
0.007703,0.000000
0.007710,0.000000
0.007713,0.000000
0.007720,0.000000
0.007722,0.000000
0.007725,0.000000
0.007726,0.000000
0.007727,0.000000
0.007732,0.000000
0.007733,0.009262
0.007742,0.009571
0.007748,0.009693
0.007772,0.009696
0.007776,0.009736
0.007787,0.009875
0.007795,0.009891
0.007825,0.009993
0.007828,0.010410
0.007838,0.010412
0.007872,0.012040
0.007903,0.012093
0.124290,0.823244
0.124995,0.834133
0.125188,0.893881
0.125191,0.901142
0.125903,1.051855
0.126568,1.419646
0.126939,2.176773
0.128571,3.690540
0.129008,4.276968
0.129563,4.458170
0.129601,4.829599
0.130467,4.880673
0.130808,5.076477
0.131400,5.641354
0.131441,5.905855
0.133280,6.175391
0.133525,6.188219
0.134060,6.311972
0.134218,6.497010
0.134514,6.966607
0.134818,7.017101
0.134966,7.028235
0.135134,7.106629
0.135349,7.216229
0.135368,7.222337
0.135661,7.243952
0.136331,7.355468
0.136587,7.426002
0.137110,7.936749
0.137416,8.183157
0.137487,8.310273
0.137574,8.827133
0.138439,9.073014
0.138987,9.378073
0.139687,10.713446
0.140083,11.274985
0.140764,12.079172
0.140796,12.569592
0.140905,12.674457
0.140996,12.931694
0.140997,13.062196
0.141174,13.419722
0.141810,13.541062
0.142015,14.261429
0.142115,14.464228
0.142117,14.675141
0.142264,14.693813
0.142374,14.759227
0.142463,15.393099
0.142502,17.016270
0.143021,18.508040
0.143117,18.512878
0.143202,20.076353
0.144228,20.497907
0.144559,20.515377
0.145251,20.530695
0.145628,20.590648
0.145648,21.437176
0.145713,21.820773
0.147119,21.995731
0.147246,22.658212
0.147323,23.436428
0.147430,23.565213
0.147587,24.496762
0.147870,27.856490
0.148098,28.401948
0.148230,29.542547
0.148343,30.490799
0.148491,30.873805
0.148678,31.356758
0.149715,32.531711
0.149901,35.647757
0.149992,36.496361
0.150199,37.064230
0.150762,37.733297
0.150896,37.985031
0.151109,38.170288
0.151467,38.253725
0.153641,38.507773
0.154250,38.527103
0.154358,38.885175
0.154635,39.412930
0.155248,39.510788
0.155468,39.518769
0.156533,39.630904
0.156942,39.766084
0.157055,39.794712
0.157748,39.953808
0.158002,40.001200
0.158049,40.105580
0.158070,40.219477
0.158780,40.243980
0.159538,40.263174
0.160001,40.366905
0.160064,40.459761
0.161075,40.534212
0.162952,40.552748
0.163117,40.812811
0.163155,40.819178
0.164520,40.893236
0.164641,40.958957
0.164784,40.973681
0.165667,41.024867
0.166328,41.170756
0.167716,41.179089
0.167952,41.200873
0.167963,41.201128
0.168248,41.223605
0.168557,41.268692
0.168626,41.281425
0.169178,41.325849
0.169681,41.338894
0.169694,41.420071
0.169741,41.446818
0.170868,41.584831
0.170990,41.670263
0.172348,41.758326
0.172863,41.888680
0.173443,42.089625
0.173506,42.114619
0.173941,42.265122
0.173965,42.280165
0.174677,42.392665
0.175053,42.602103
0.175141,42.637379
0.175364,42.761497
0.175805,42.782544
0.176464,42.815395
0.177208,42.825841
0.178350,42.873380
0.178490,42.900587
0.178749,42.954526
0.178957,43.008560
0.180891,43.086098
0.180926,43.099134
0.180936,43.219918
0.180958,43.231867
0.181044,43.297122
0.181513,43.389178
0.182007,43.455880
0.182364,43.470933
0.182596,43.685576
0.184153,43.761219
0.184423,43.805698
0.184671,43.832838
0.185833,43.840562
0.186469,43.914015
0.186604,43.947426
0.186942,44.169598
0.188048,44.184349
0.188060,44.227213
0.188523,44.322151
0.188660,44.333147
0.189373,44.550163
0.189469,44.663540
0.189576,44.832290
0.189903,44.852036
0.189968,44.906177
0.190076,44.995590
0.190103,45.040425
0.190364,45.051009
0.191271,45.088305
0.192200,45.153705
0.192390,45.188828
0.192460,45.192528
0.194324,45.337117
0.194520,45.424725
0.195489,45.427167
0.195788,45.691753
0.196565,45.695357
0.197263,45.788531
0.198733,45.889445
0.199343,45.894693
0.201654,45.953791
0.201786,45.993523
0.203285,46.089303
0.207718,46.222205
0.208098,46.518996
0.208162,46.753142
0.208240,46.844327
0.209134,46.887045
0.210949,47.155795
0.211685,47.290511
0.211812,47.309607
0.212126,47.457310
0.212721,47.477079
0.212915,47.576651
0.214022,47.611071
0.214853,47.710852
0.215712,47.944907
0.218406,48.044215
0.221614,48.632583
0.224194,48.867199
0.224537,48.946970
0.225141,48.978680
0.225396,49.048502
0.225993,49.636731
0.227409,49.898008
0.227438,49.928234
0.228611,50.131340
0.230335,50.174818
0.231160,50.219883
0.231839,50.279246
0.232469,50.838503
0.232629,50.985763
0.236379,51.036382
0.237245,51.071166
0.239606,51.627919
0.240762,51.838243
0.241614,52.196507
0.241805,52.350604
0.242104,52.612624
0.244552,52.937838
0.245247,53.148856
0.245311,53.478538
0.246187,53.646430
0.250181,53.760747
0.252019,53.873538
0.254343,54.009139
0.255985,54.012622
0.256883,54.064654
0.257735,54.242257
0.262243,54.373393
0.262574,55.401685
0.263172,55.624516
0.264964,55.733077
0.265314,56.088628
0.267325,56.145290
0.267700,56.286179
0.268079,56.409212
0.269545,56.641855
0.271093,56.666868
0.271831,56.768570
0.272796,57.058891
0.273534,57.066462
0.274291,57.084294
0.275686,57.272591
0.277230,57.417011
0.277240,57.500514
0.279945,57.593301
0.281714,57.682165
0.283961,57.847554
0.286322,58.151773
0.287836,58.594414
0.288955,58.722837
0.288966,58.736236
0.289045,58.763225
0.289705,59.548987
0.290263,59.682143
0.290727,60.053370
0.295053,60.414098
0.296746,60.614702
0.302546,62.356703
0.302678,62.446400
0.305858,62.634514
0.306232,63.274166
0.308185,63.347962
0.312638,64.060458
0.313202,64.864170
0.314691,64.986789
0.314951,65.164317
0.316041,65.204059
0.316094,66.244453
0.316345,66.443389
0.318247,66.801671
0.319878,67.320083
0.320046,67.659918
0.321393,67.898331
0.326083,68.478480
0.328043,68.652463
0.336927,68.689917
0.347918,69.087668
0.350072,69.738002
0.353500,69.998262
0.354127,70.311834
0.357692,70.543220
0.363502,70.554190
0.365534,70.747393
0.373347,70.828992
0.377830,71.282297
0.380036,71.959598
0.380824,72.178903
0.384537,72.562733
0.391867,72.839158
0.397913,73.121106
0.398440,73.869936
0.400263,74.071019
0.400471,74.208829
0.402525,74.317214
0.403614,74.439431
0.406045,75.129294
0.407933,75.885603
0.418589,76.127644
0.427987,76.622749
0.429687,77.099157
0.433405,77.581083
0.434475,77.599731
0.434880,77.632523
0.440968,77.750270
0.445220,77.993820
0.446525,79.051966
0.456099,80.324457
0.465760,80.663562
0.469910,81.055479
0.475218,81.563470
0.477782,81.773136
0.478024,82.048578
0.478281,83.100182
0.478592,83.869555
0.486188,83.933007
0.501362,85.182897
0.506174,86.206991
0.515715,86.256444
0.516226,86.418408
0.521554,86.575073
0.524860,86.600871
0.545153,87.539647
0.545925,87.952669
0.565143,89.056936
0.568748,89.806874
0.587627,90.155479
0.592552,90.159257
0.595011,90.761409
0.595831,90.909863
0.600797,91.048180
0.609229,91.248910
0.625166,91.377641
0.637479,91.504531
0.652448,91.600930
0.663252,91.652126
0.670065,92.540126
0.679891,92.585658
0.682634,92.674092
0.689386,92.919979
0.694016,92.958770
0.694869,93.075151
0.701161,93.302368
0.701672,93.527758
0.711144,93.591906
0.717290,93.692059
0.729979,95.515172
0.742594,95.789583
0.747379,96.507059
0.749615,96.596313
0.749823,96.975714
0.764990,97.413593
0.765833,97.946617
0.773012,97.978263
0.779473,98.236896
0.792667,98.597395
0.793451,98.623186
0.795254,99.363848
0.816656,99.458344
0.819579,99.947607
0.821726,100.114092
0.827483,100.178789
0.834828,100.957288
0.865597,101.038389
0.868800,101.473981
0.870479,101.557094
0.876642,101.937202
0.889436,102.365707
0.905205,103.198394
0.930404,103.583698
0.930622,103.639719
0.942441,103.724622
0.949373,104.387688
0.949490,105.548580
0.963581,105.884148
0.968024,106.470082
0.969545,108.521384
0.970869,108.639486
0.972264,108.681610
0.978065,108.987982
1.011389,109.012207
1.020971,109.273056
1.054020,109.383739
1.065817,109.863273
1.068992,110.111386
1.084701,110.348981
1.087981,110.523680
1.108997,111.274138
1.121581,111.338985
1.122427,111.729451
1.137957,112.022415
1.149702,112.513551
1.170861,113.133178
1.193986,113.397923
1.205245,114.549581
1.260695,114.725396
1.275167,115.003481
1.305820,116.427134
1.308980,116.459502
1.330164,116.639446
1.370381,117.193026
1.371672,117.325641
1.375956,117.505891
1.380342,117.546407
1.427368,117.916725
1.440334,118.098924
1.450910,118.247144
1.461895,120.008367
1.500624,120.219031
1.526788,120.450047
1.718697,120.711998
1.764853,120.870802
1.802878,121.314935
1.815833,121.879406
1.822656,122.348343
1.846549,122.491429
1.931506,122.993323
1.966108,123.510909
2.105601,123.520889
2.445384,123.696898
2.479016,124.287298
2.625505,124.390592
2.701043,124.487156
2.948449,124.729118
3.007212,124.773411
3.156501,124.841251
3.396208,124.894999
4.298151,125.090884
4.776579,125.450854
4.924870,126.061917
5.205262,126.856746
5.917232,126.951389
6.229598,126.964894
6.489106,128.773289
6.629751,129.614853
6.735182,130.276654
6.832147,130.439041
7.138913,131.121038
7.193755,131.663137
7.333932,131.835300
7.477327,131.913841
7.559299,132.027028
7.657885,132.158013
7.660173,132.514797
7.841101,132.777114
8.481107,133.180953
8.769196,133.490542
9.001825,133.693291
9.502531,133.956802
9.759843,134.278417
10.049994,134.659034
10.250834,134.934098
10.405305,134.954501
10.687564,135.126242
10.709355,135.547780
11.095201,135.580785
11.328278,135.758233
11.388810,136.035917
12.170006,136.328668
12.197122,136.367587
12.238831,136.579371
12.327866,136.744611
12.355239,136.759618
12.855786,137.237283
12.933723,138.042469
13.283917,139.311616
13.499498,139.625356
13.538505,139.635200
13.697093,140.118586
13.789678,140.283376
13.977378,140.318601
13.995236,140.458989
14.338902,140.730024
14.826260,140.838846
14.970137,141.134209
15.036670,141.296626
15.064729,141.518806
15.103448,142.066613
15.136666,142.745942
15.222893,143.491597
15.457797,143.532675
15.464259,143.591969
15.640779,144.066459
15.783173,144.249038
15.789502,144.335384
15.822679,144.345117
15.899656,145.029891
15.943890,145.786923
16.125334,145.911802
16.274866,147.708642
16.384805,147.924691
16.479141,147.934785
16.497602,148.126463
16.549037,148.413152
16.567949,149.424745
16.696881,149.518115
16.703051,149.684828
16.718955,150.286506
16.994688,150.406956
17.110693,150.689216
17.268557,151.328898
17.419816,151.741820
17.453432,151.765479
17.498879,151.839181
17.542126,152.167691
17.833204,152.421248
18.150248,152.441707
18.342258,153.116173
18.386548,153.139740
18.414434,153.185815
18.741590,153.550335
18.829736,153.853988
18.965917,153.944326
19.140288,154.496242
19.158094,154.963409
19.165389,155.271120
19.300457,155.495759
19.303058,155.854030
19.346259,156.155236
19.450389,156.628286
19.538017,156.740558
19.557054,157.018808
19.736370,157.729102
19.836641,158.293565
19.894611,159.122174
19.899139,160.051705
19.928971,160.851813
20.057155,161.463923
20.082961,161.700419
20.199666,161.893627
20.336312,162.677608
20.489822,163.146473
20.597248,163.187947
20.620255,163.203672
20.710902,164.007007
20.734156,164.091507
21.164015,164.214619
21.293393,164.577360
21.305728,164.994035
21.354666,165.064532
21.547249,165.423874
21.564342,165.464642
21.708310,166.155869
21.719785,166.238527
22.031857,166.412492
22.074196,166.733878
22.132143,167.203098
22.445083,167.637110
22.832003,168.675299
22.972178,168.825162
23.053809,168.938920
23.108087,169.078958
23.262569,169.109580
23.297864,169.673938
24.079835,170.033863
24.449823,170.085549
25.151775,170.356618
25.180663,170.569193
25.188858,170.656000
25.564280,171.462993
26.399521,171.678792
26.443687,172.461014
26.470496,172.571156
26.529924,172.687258
27.151539,173.014803
27.254681,173.062104
27.525813,173.532327
28.441586,174.494442
28.589640,175.589956
28.631718,175.818260
29.239251,175.887964
29.516966,176.229204
29.734835,176.816255
29.743979,177.625454
29.949463,177.908662
30.027291,178.876317
30.047548,180.210545
30.276818,180.256518
30.348836,180.443203
30.422769,181.048772
30.744617,181.915555
31.406648,182.609000
31.643720,182.984207
32.631655,183.271601
32.757533,184.232974
32.878011,184.352947
32.996227,184.548897
33.136961,185.922465
33.184374,186.018482
33.474418,186.828987
33.983306,186.898408
34.278856,186.955921
34.372346,187.548802
34.455728,187.696321
34.476809,188.546579
34.774250,188.905969
34.855219,191.070962
35.463723,191.538544
35.509645,192.171133
35.648477,192.646917
35.693239,192.647028
35.726178,192.911347
35.868528,193.416511
36.330694,193.500356
36.546692,193.980407
36.548811,194.878713
36.664128,195.326615
36.809042,195.620649
36.955049,196.015012
36.963300,196.974119
37.888495,197.437612
37.913994,197.660770
38.041426,197.987849
38.211078,198.281083
38.721214,199.387387
39.061019,199.402376
39.508457,199.748220
39.998845,200.059925
40.161377,200.154246
40.174357,201.748319
40.605969,202.103427
40.621505,202.372685
40.755268,202.422635
40.789173,202.878268
40.854467,202.977570
41.049780,203.768424
41.354913,203.794789
41.457124,203.829142
41.499940,204.136497
41.681336,204.239689
42.153111,204.489344
42.155286,204.909856
42.281200,205.044280
42.393383,205.195314
42.698212,205.391079
42.919271,205.706640
43.201141,206.404073
43.305644,206.889253
43.333538,206.916367
43.373340,207.962335
43.471163,209.079122
43.538427,209.150418
43.669971,209.203246
43.868842,209.256094
43.918370,209.439209
44.019150,209.466604
44.522878,209.702013
44.546812,210.568399
44.997661,210.648480
45.543562,210.727832
45.697448,210.933791
45.904957,211.650947
46.143371,211.834402
46.147950,212.121302
46.197938,212.356920
46.357753,212.534289
46.593771,213.175038
46.624572,213.238578
46.698556,213.276258
46.739400,213.650930
46.772043,213.730516
46.889022,214.615978
46.923304,215.262662
47.003550,215.821310
47.156223,216.129809
47.237019,216.239719
47.351795,216.329148
47.420434,217.247738
47.496760,217.380321
47.497362,217.917777
47.524317,218.416944
47.597615,218.432127
47.648415,218.487269
47.649764,218.789132
47.678732,218.835714
47.751668,219.121594
47.958560,219.578163
47.964756,219.634928
47.987144,220.277809
48.150284,220.537605
48.174879,220.944086
48.199950,220.969734
48.234809,222.069938
48.268264,222.513884
48.391161,222.811022
48.443199,223.048001
48.496388,224.181738
48.595671,224.459603
48.640510,224.675240
48.689103,225.458190
48.728575,225.496711
49.059019,226.015592
49.140746,226.463887
49.236847,227.037472
49.536931,227.315569
49.547982,227.645832
49.554587,228.729206
49.639721,228.882832
49.652421,229.482478
49.824122,229.946693
49.877561,230.869344
49.884371,231.177313
49.943916,231.313261
50.008298,231.470166
50.022388,231.703843
50.032382,231.717553
50.035340,231.769959
50.046452,232.857360
50.159390,232.891551
50.185306,233.405290
50.356187,233.688424
50.535565,234.136665
50.541555,234.164028
50.636802,234.780112
50.988300,234.786939
51.011038,235.155302
51.046148,235.188029
51.132726,235.241836
51.137391,235.483904
51.265381,235.565015
51.315871,236.591897
51.575170,236.910180
51.613783,237.031156
51.794299,237.047745
51.799544,237.098994
51.833841,237.387133
52.136323,237.542247
52.190892,238.292303
52.331735,238.712913
52.350933,238.795550
52.488042,238.922614
52.520876,238.973237
52.538055,239.281478
52.692102,240.043179
52.725769,240.824769
52.852080,241.467725
52.864507,242.015670
52.946148,242.041841
53.063613,242.139354
53.140668,242.653566
53.212990,242.893583
53.267826,243.319753
53.269195,243.471329
53.326796,243.889243
53.340332,244.053017
53.416719,244.318287
53.421518,244.428976
53.541571,244.538916
53.557951,244.997331
53.594528,245.350593
53.728637,245.653094
53.849481,245.723423
53.925856,246.263861
53.972704,246.867305
54.050016,247.081862
54.135935,247.277763
54.154984,247.367340
54.184809,247.630966
54.244032,247.636803
54.274383,247.796772
54.318299,248.218599
54.362853,248.968498
54.469176,249.112052
54.488330,249.202577
54.493728,249.236199
54.545932,249.493114
54.584569,249.752070
54.602118,250.186285
54.635084,250.449630
54.642424,250.900489
54.689477,251.389876
54.754923,252.021290
54.964614,252.095359
55.037425,252.211861
55.048454,252.541074
55.061100,252.717129
55.088633,253.169936
55.325236,253.554673
55.351198,253.605123
55.418740,253.946152
55.489066,254.637819
55.504583,254.676856
55.537553,255.381447
55.656250,255.576574
55.661187,256.159879
55.661372,256.182589
55.732867,256.357132
55.733483,256.739818
55.753551,256.948581
55.876833,257.093045
55.893158,257.187722
55.899572,257.363029
56.144010,257.621867
56.151138,257.674085
56.201310,257.723339
56.258455,257.783852
56.273563,257.833323
56.309860,258.792513
56.317444,258.935773
56.375955,259.021810
56.404549,259.036928
56.497725,259.112111
56.592590,259.354005
56.718310,259.451061
56.782811,260.159751
56.857323,260.316237
56.920321,261.193906
56.977452,262.043362
56.981820,262.057381
57.098802,262.280413
57.143540,262.500032
57.161361,262.704452
57.177096,262.785581
57.277748,262.793222
57.279570,262.848573
57.309942,263.054644
57.399519,263.539780
57.419427,263.562511
57.460644,263.644659
57.463752,263.840574
57.484079,263.934766
57.494501,264.196965
57.588478,264.325647
57.606047,264.402867
57.707990,264.761453
57.776258,264.888825
57.793041,265.719865
57.831582,265.866718
57.835295,266.189698
57.844119,266.191456
57.851778,266.869453
57.881617,266.931279
57.900481,267.169514
58.008425,267.782367
58.086359,267.821639
58.086639,268.331757
58.200837,268.335330
58.218863,268.394560
58.225861,268.549654
58.313591,268.555632
58.355673,268.674424
58.421185,268.987785
58.519306,269.076432
58.527044,269.082241
58.538486,269.191428
58.541379,269.203764
58.576188,269.584588
58.648443,270.362234
58.649376,270.532221
58.725187,270.877659
58.818200,271.170570
58.822383,271.545347
58.869130,271.583095
58.875382,271.870230
58.894843,272.559047
58.915168,272.861536
58.948232,272.946340
58.960035,273.819444
58.993059,273.843425
59.045759,273.991583
59.069755,274.247997
59.127188,274.867051
59.131134,275.189495
59.143553,275.199066
59.184559,275.341739
59.247127,275.400616
59.283784,275.601337
59.291455,275.731524
59.338193,276.117490
59.343205,276.668885
59.379743,276.689474
59.419362,276.701187
59.501651,276.785569
59.556452,276.815492
59.557482,276.820045
59.610183,276.986933
59.612712,277.377210
59.619830,277.549599
59.661347,278.090960
59.682213,278.120852
59.745908,278.524741
59.833283,278.622278
59.856535,278.685276
59.864913,278.721999
59.866652,278.782398
59.912253,279.070910
59.915899,279.211037
59.916318,279.670992
59.933889,279.863621
59.955507,279.987599
59.980326,280.552651
60.023006,280.742497
60.048486,281.143922
60.082663,281.358588
60.089253,281.411512
60.095203,281.915892
60.170168,282.050125
60.174641,282.495802
60.176008,282.559718
60.198021,282.577520
60.266691,283.118984
60.342761,283.205468
60.364978,283.206152
60.394552,283.409126
60.396913,283.804842
60.408921,284.036396
60.477946,284.316354
60.486479,284.336761
60.496662,284.456186
60.509594,284.548753
60.516102,284.630817
60.589945,285.347093
60.599637,285.461214
60.657665,285.693010
60.670434,285.823631
60.698706,286.351624
60.721370,286.504328
60.741601,286.856527
60.782090,286.861422
60.787044,287.053330
60.885902,287.156004
60.892190,287.224180
60.982174,287.382314
60.996091,287.952930
60.999863,288.038325
61.001767,288.421413
61.006540,288.781256
61.023573,288.999200
61.044793,289.613613
61.051984,289.835376
61.072222,290.349617
61.097587,290.900661
61.127671,291.667447
61.170556,291.898897
61.181821,291.914082
61.192032,292.420689
61.263649,292.767215
61.348710,293.082527
61.493628,293.130997
61.495702,293.329822
61.525767,293.359418
61.532561,293.464156
61.552566,293.846846
61.565756,294.089194
61.581791,294.480237
61.594616,294.688047
61.686492,295.029467
61.697074,295.315942
61.703288,295.521402
61.744095,295.529666
61.843988,295.865218
61.866455,296.377567
61.932758,296.391302
61.948718,296.514034
61.960549,296.697901
62.022109,296.856551
62.084957,297.449230
62.089870,297.564856
62.117899,297.853137
62.172388,297.875045
62.243272,298.009225
62.262938,298.302301
62.271010,298.318247
62.275800,299.793500
62.279347,299.949254
62.286269,302.135143
62.339021,302.471071
62.358248,302.801073
62.415238,303.224948
62.525124,303.754031
62.535485,303.782095
62.623128,304.257183
62.651176,304.263382
62.657917,304.828781
62.665879,305.214010
62.683579,305.654519
62.765269,307.061627
62.824760,307.880652
62.825167,307.939002
62.835029,308.009198
62.836202,308.708498
62.839928,310.101241
62.878479,310.635418
62.964760,311.282125
62.983668,311.629773
63.008522,311.895017
63.008569,313.469494
63.024382,313.966621
63.044937,314.156820
63.048748,314.390156
63.072853,315.646519
63.167266,316.417436
63.214444,318.103066
63.222642,318.936886
63.250261,319.287158
63.253472,320.562823
63.269470,320.646676
63.275756,322.853309
63.277782,324.241619
63.300659,324.778671
63.305921,325.053308
63.412244,327.586781
63.453708,327.822270
63.557179,331.051913
63.576530,332.402116
63.613044,338.237598
63.699357,339.022992
63.701109,417.617687
63.728123,464.916217
63.739420,1200.003157
63.741321,1200.003246
63.840527,1200.003307
63.869687,1200.003332
63.886107,1200.003368
63.897954,1200.003441
63.933209,1200.003527
63.954351,1200.003546
63.986369,1200.003555
64.003563,1200.003565
64.028208,1200.003602
64.059214,1200.003611
64.088998,1200.003612
64.126048,1200.003620
64.177403,1200.003642
64.206483,1200.003691
64.256971,1200.003721
64.266673,1200.003726
64.306124,1200.003740
64.318373,1200.003752
64.332304,1200.003759
64.368906,1200.003764
64.407318,1200.003778
64.431347,1200.003785
64.447779,1200.003821
64.447887,1200.003852
64.469126,1200.003859
64.503504,1200.003878
64.541649,1200.003890
64.557513,1200.003891
64.604224,1200.003912
64.648385,1200.003915
64.705404,1200.003917
64.721834,1200.003926
64.755487,1200.003939
64.795029,1200.003994
64.798163,1200.004016
64.819924,1200.004024
64.820053,1200.004024
64.830377,1200.004031
64.837555,1200.004040
64.846431,1200.004069
64.849917,1200.004072
64.978634,1200.004122
65.006552,1200.004139
65.019066,1200.004139
65.055760,1200.004144
65.056000,1200.004149
65.063073,1200.004151
65.086132,1200.004176
65.124004,1200.004180
65.125693,1200.004243
65.143728,1200.004244
65.155947,1200.004245
65.207217,1200.004253
65.235623,1200.004261
65.253432,1200.004271
65.274656,1200.004290
65.306721,1200.004327
65.329932,1200.004329
65.340836,1200.004348
65.344145,1200.004366
65.353351,1200.004399
65.355457,1200.004402
65.355490,1200.004406
65.394968,1200.004411
65.403291,1200.004419
65.435448,1200.004452
65.494465,1200.004474
65.501665,1200.004525
65.508188,1200.004549
65.511018,1200.004565
65.546367,1200.004585
65.551690,1200.004596
65.567376,1200.004612
65.596168,1200.004614
65.597929,1200.004623
65.658212,1200.004657
65.658363,1200.004664
65.672143,1200.004667
65.697898,1200.004671
65.746535,1200.004687
65.768577,1200.004691
65.892113,1200.004705
65.898106,1200.004720
65.910283,1200.004743
65.913531,1200.004745
65.945961,1200.004751
65.952430,1200.004764
65.957921,1200.004768
66.053899,1200.004803
66.132366,1200.004815
66.136797,1200.004852
66.152088,1200.004875
66.162564,1200.004876
66.168880,1200.004881
66.174637,1200.004918
66.182433,1200.004938
66.228693,1200.005005
66.231431,1200.005041
66.234832,1200.005048
66.243631,1200.005074
66.249574,1200.005085
66.302377,1200.005099
66.306067,1200.005107
66.335464,1200.005115
66.363873,1200.005143
66.397903,1200.005190
66.444306,1200.005192
66.458824,1200.005203
66.472613,1200.005208
66.496017,1200.005240
66.502233,1200.005266
66.604178,1200.005267
66.658186,1200.005344
66.714077,1200.005390
66.720341,1200.005396
66.748830,1200.005421
66.796761,1200.005445
66.798867,1200.005448
66.809719,1200.005486
66.841548,1200.005493
66.850586,1200.005494
66.884081,1200.005509
66.894257,1200.005588
66.905456,1200.005589
66.929708,1200.005597
66.999961,1200.005614
67.021618,1200.005635
67.022884,1200.005635
67.032395,1200.005638
67.073022,1200.005652
67.075702,1200.005655
67.087471,1200.005672
67.158545,1200.005759
67.168833,1200.005764
67.171138,1200.005784
67.182892,1200.005846
67.195935,1200.005873
67.207037,1200.005876
67.213783,1200.005917
67.215618,1200.005921
67.222582,1200.006009
67.224413,1200.006036
67.245405,1200.006055
67.246567,1200.006146
67.253717,1200.006194
67.277149,1200.006203
67.277492,1200.006225
67.325002,1200.006255
67.376065,1200.006255
67.388567,1200.006305
67.407429,1200.006307
67.465954,1200.006358
67.478268,1200.006384
67.538658,1200.006454
67.669862,1200.006457
67.685888,1200.006465
67.693842,1200.006465
67.715954,1200.006532
67.728356,1200.006543
67.731617,1200.006553
67.731788,1200.006577
67.757701,1200.006580
67.760146,1200.006585
67.779531,1200.006611
67.801473,1200.006614
67.815617,1200.006675
67.845694,1200.006690
67.862634,1200.006709
67.897748,1200.006721
67.902411,1200.006749
67.918176,1200.006780
67.947502,1200.006818
67.978931,1200.006967
68.040256,1200.006991
68.084477,1200.007030
68.084833,1200.007078
68.094245,1200.007089
68.122359,1200.007103
68.134573,1200.007107
68.135997,1200.007126
68.177590,1200.007133
68.188867,1200.007152
68.267966,1200.007153
68.310285,1200.007154
68.339308,1200.007201
68.375504,1200.007245
68.420494,1200.007261
68.422021,1200.007277
68.438740,1200.007286
68.455260,1200.007290
68.457868,1200.007360
68.475203,1200.007387
68.481320,1200.007404
68.519260,1200.007431
68.548296,1200.007474
68.618913,1200.007500
68.627871,1200.007518
68.692524,1200.007554
68.702888,1200.007569
68.722956,1200.007579
68.737511,1200.007595
68.746288,1200.007602
68.749523,1200.007607
68.760671,1200.007608
68.777778,1200.007626
68.791286,1200.007637
68.802847,1200.007639
68.806649,1200.007641
68.818793,1200.007715
68.827896,1200.007729
68.831897,1200.007763
68.832536,1200.007799
68.837965,1200.007832
68.853430,1200.007833
68.854384,1200.007846
68.915816,1200.007847
68.947458,1200.007855
68.952246,1200.007894
68.956994,1200.007911
68.960860,1200.007933
68.963011,1200.007995
68.972448,1200.007995
68.982061,1200.008053
69.049877,1200.008059
69.089386,1200.008070
69.097829,1200.008143
69.117502,1200.008183
69.128329,1200.008239
69.135163,1200.008250
69.140702,1200.008287
69.173733,1200.008335
69.204075,1200.008353
69.217048,1200.008385
69.262524,1200.008398
69.272764,1200.008407
69.304879,1200.008409
69.340232,1200.008423
69.350588,1200.008436
69.378906,1200.008443
69.390714,1200.008446
69.445879,1200.008459
69.497627,1200.008488
69.584265,1200.008491
69.603370,1200.008493
69.608318,1200.008504
69.628757,1200.008540
69.633984,1200.008650
69.646153,1200.008677
69.646525,1200.008706
69.649359,1200.008717
69.664629,1200.008719
69.681800,1200.008725
69.694274,1200.008730
69.695707,1200.008741
69.704150,1200.008757
69.708138,1200.008792
69.712015,1200.008799
69.712263,1200.008810
69.777357,1200.008818
69.808533,1200.008883
69.808664,1200.008926
69.825639,1200.008926
69.830236,1200.008944
69.890095,1200.009006
69.990711,1200.009057
70.001270,1200.009063
70.025189,1200.009093
70.038893,1200.009096
70.047484,1200.009166
70.070969,1200.009211
70.080759,1200.009233
70.082090,1200.009272
70.097742,1200.009278
70.155720,1200.009290
70.181820,1200.009326
70.205190,1200.009355
70.338342,1200.009371
70.359495,1200.009381
70.394861,1200.009405
70.445352,1200.009407
70.464037,1200.009426
70.566810,1200.009459
70.589117,1200.009490
70.612612,1200.009549
70.620123,1200.009604
70.655665,1200.009605
70.661385,1200.009674
70.671720,1200.009680
70.697662,1200.009717
70.700416,1200.009733
70.733153,1200.009764
70.816285,1200.009815
70.863394,1200.009817
70.877395,1200.009871
70.884660,1200.009875
70.929858,1200.009889
70.996930,1200.009933
71.019405,1200.009940
71.063284,1200.009965
71.074889,1200.009996
71.175898,1200.010018
71.193541,1200.010020
71.211752,1200.010020
71.226156,1200.010035
71.235507,1200.010081
71.247457,1200.010105
71.250542,1200.010112
71.251576,1200.010123
71.321853,1200.010145
71.396679,1200.010147
71.409929,1200.010187
71.428680,1200.010240
71.473548,1200.010267
71.508260,1200.010304
71.586850,1200.010318
71.599667,1200.010348
71.614506,1200.010368
71.642511,1200.010394
71.643431,1200.010402
71.679959,1200.010410
71.701576,1200.010442
71.724381,1200.010469
71.805160,1200.010470
71.847573,1200.010471
71.866247,1200.010498
71.870122,1200.010517
71.884328,1200.010523
71.889934,1200.010549
71.972030,1200.010629
71.990292,1200.010712
71.996425,1200.010757
72.023144,1200.010788
72.053411,1200.010789
72.094038,1200.010804
72.100482,1200.010855
72.125635,1200.010857
72.150969,1200.010886
72.162023,1200.010888
72.210256,1200.010915
72.287963,1200.010926
72.326980,1200.010973
72.340563,1200.010991
72.347778,1200.011018
72.374133,1200.011042
72.477284,1200.011056
72.483389,1200.011068
72.499666,1200.011079
72.595845,1200.011105
72.626663,1200.011105
72.638281,1200.011129
72.690143,1200.011146
72.696335,1200.011228
72.731635,1200.011247
72.759034,1200.011262
72.794171,1200.011272
72.797706,1200.011316
72.805489,1200.011327
72.858404,1200.011411
72.882589,1200.011431
72.906215,1200.011471
72.951131,1200.011516
72.959020,1200.011565
73.004293,1200.011583
73.077022,1200.011604
73.141063,1200.011617
73.171723,1200.011655
73.187500,1200.011668
73.203964,1200.011823
73.232236,1200.011843
73.268815,1200.011845
73.294298,1200.011887
73.301582,1200.011940
73.359664,1200.011955
73.369417,1200.011998
73.421105,1200.012012
73.438865,1200.012067
73.509586,1200.012184
73.515869,1200.012240
73.519708,1200.012301
73.555745,1200.012301
73.560168,1200.012320
73.597334,1200.012339
73.606096,1200.012393
73.610942,1200.012466
73.623392,1200.012514
73.653603,1200.012584
73.735919,1200.012673
73.771318,1200.012699
73.850107,1200.012706
73.924300,1200.012762
73.939637,1200.012764
73.984874,1200.012792
73.986132,1200.012874
74.028112,1200.012909
74.038015,1200.013060
74.043732,1200.013088
74.062482,1200.013088
74.066746,1200.013124
74.066925,1200.013130
74.090314,1200.013134
74.102621,1200.013163
74.123682,1200.013165
74.164242,1200.013187
74.175095,1200.013227
74.444867,1200.013256
74.501299,1200.013270
74.502958,1200.013376
74.511234,1200.013405
74.540822,1200.013405
74.627206,1200.013410
74.680505,1200.013439
74.763773,1200.013464
74.841542,1200.013467
74.897221,1200.013486
74.968814,1200.013544
75.002171,1200.013545
75.049692,1200.013575
75.062251,1200.013620
75.069797,1200.013678
75.077398,1200.013695
75.083212,1200.013715
75.097853,1200.013719
75.099708,1200.013739
75.118052,1200.013790
75.238469,1200.013853
75.243411,1200.013876
75.255105,1200.013883
75.291423,1200.013928
75.364256,1200.013942
75.389670,1200.014089
75.443921,1200.014092
75.450679,1200.014142
75.530868,1200.014151
75.554868,1200.014168
75.579475,1200.014232
75.660767,1200.014239
75.668559,1200.014288
75.700709,1200.014329
75.707458,1200.014340
75.771240,1200.014364
75.804274,1200.014373
75.864085,1200.014402
75.930463,1200.014408
75.955574,1200.014460
75.977841,1200.014475
76.003016,1200.014476
76.010143,1200.014499
76.011938,1200.014546
76.018397,1200.014558
76.093438,1200.014571
76.215696,1200.014591
76.254379,1200.014594
76.273601,1200.014630
76.312176,1200.014637
76.331197,1200.014646
76.351737,1200.014665
76.363449,1200.014726
76.367237,1200.014776
76.381749,1200.014777
76.398882,1200.014780
76.443592,1200.014792
76.474931,1200.014793
76.625711,1200.014804
76.673074,1200.014863
76.742626,1200.014864
76.800399,1200.014888
76.824601,1200.014894
77.001443,1200.014970
77.055530,1200.014977
77.097096,1200.015045
77.114652,1200.015062
77.131304,1200.015113
77.156179,1200.015139
77.304100,1200.015160
77.325080,1200.015268
77.437833,1200.015287
77.498845,1200.015294
77.506448,1200.015348
77.553588,1200.015395
77.629923,1200.015427
77.690974,1200.015452
77.701150,1200.015476
77.709191,1200.015506
77.728137,1200.015515
77.738823,1200.015520
77.743798,1200.015542
77.846471,1200.015553
77.882137,1200.015572
78.021032,1200.015672
78.048122,1200.015676
78.065935,1200.015822
78.267789,1200.015858
78.277941,1200.015904
78.514766,1200.015963
78.549309,1200.016015
78.590577,1200.016025
78.611090,1200.016059
78.761311,1200.016085
78.794067,1200.016137
78.804230,1200.016378
78.885784,1200.016383
79.087174,1200.016408
79.090126,1200.016449
79.101106,1200.016591
79.182308,1200.016604
79.223522,1200.016721
79.307319,1200.016837
79.456728,1200.016840
79.881390,1200.017030
80.065355,1200.017124
80.386666,1200.017135
80.416287,1200.017305
80.579244,1200.017403
80.989592,1200.017412
81.000694,1200.017449
81.028911,1200.017587
81.721102,1200.017630
81.917219,1200.017663
82.273830,1200.017723
82.408307,1200.017723
82.441829,1200.017747
82.639776,1200.017776
82.657654,1200.017917
83.055785,1200.017928
83.188186,1200.018062
83.460596,1200.018153
84.658993,1200.018161
85.480006,1200.018262
85.682418,1200.018492
85.751421,1200.018561
103.166333,1200.018566
111.308301,1200.018598
118.947689,1200.018605
121.852389,1200.018711
126.832913,1200.018866
138.724045,1200.018911
139.617673,1200.018974
144.265794,1200.018979
146.657952,1200.019030
148.756199,1200.019054
150.171285,1200.019163
150.635115,1200.019218
152.894851,1200.019246
154.937697,1200.019260
155.354472,1200.019382
156.320231,1200.019462
156.608634,1200.019473
156.717717,1200.019475
156.976674,1200.019505
157.154936,1200.019551
157.662608,1200.019594
158.958263,1200.019608
160.411956,1200.019613
161.434079,1200.019688
161.970347,1200.019761
162.716814,1200.019774
163.841116,1200.019794
163.879602,1200.019795
164.296750,1200.019803
166.912471,1200.019840
168.145052,1200.019871
169.688353,1200.019955
169.909614,1200.019976
170.425191,1200.019977
170.954868,1200.019997
171.821651,1200.020007
173.179853,1200.020058
174.690359,1200.020070
175.366053,1200.020103
176.016887,1200.020110
176.319497,1200.020159
178.552307,1200.020210
180.276812,1200.020251
181.478699,1200.020276
182.568149,1200.020330
182.641695,1200.020352
183.093336,1200.020497
184.966787,1200.020505
185.374276,1200.020610
185.984920,1200.020652
186.036724,1200.020682
186.510350,1200.020813
186.852655,1200.020824
187.335038,1200.020895
191.530715,1200.020931
191.718574,1200.020944
193.244319,1200.020964
193.862890,1200.020997
195.803032,1200.021071
197.890991,1200.021095
199.061558,1200.021213
200.208018,1200.021273
200.298330,1200.021294
200.882809,1200.021305
201.557346,1200.021420
201.913308,1200.021424
202.083868,1200.021474
203.368609,1200.021487
203.479613,1200.021492
203.482920,1200.021504
203.555405,1200.021595
205.455271,1200.021684
205.719202,1200.021751
206.498548,1200.021763
206.561426,1200.021928
208.677846,1200.021997
209.503361,1200.022063
209.654088,1200.022074
211.694472,1200.022109
212.485237,1200.022168
214.203012,1200.022181
216.342875,1200.022224
218.069412,1200.022237
218.209544,1200.022250
218.283860,1200.022330
219.472004,1200.022491
220.480414,1200.022495
221.438755,1200.022699
222.805863,1200.022802
223.894780,1200.022845
225.214048,1200.022871
226.469844,1200.023007
226.471722,1200.023028
227.154627,1200.023097
228.717808,1200.023262
228.763804,1200.023280
228.800238,1200.023372
231.190442,1200.023460
231.831030,1200.023583
232.865577,1200.023710
232.921683,1200.023733
234.062091,1200.023764
234.462997,1200.024521
235.310281,1200.025082
235.555481,1200.025514
235.576548,1200.025693
239.265520,1200.025945
239.680860,1200.026034
240.733678,1200.026103
241.072024,1200.026723
241.803360,1200.026770
241.831479,1200.026882
242.385368,1200.026946
243.362364,1200.027255
243.463888,1200.027472
243.620174,1200.027839
243.628808,1200.027998
244.357934,1200.028035
245.081207,1200.028250
246.225023,1200.028412
246.415316,1200.028605
246.919970,1200.029068
247.600489,1200.029092
247.944927,1200.029487
249.015797,1200.029552
249.110709,1200.029559
252.432317,1200.029676
253.008163,1200.029684
254.394730,1200.029995
254.760160,1200.030311
254.811078,1200.030483
255.699604,1200.030713
256.616156,1200.031070
261.368188,1200.031213
261.470420,1200.031319
261.557921,1200.032788
262.973761,1200.033481
263.397453,1200.034325
263.563102,1200.034736
264.817457,1200.035218
265.743732,1200.035506
266.246756,1200.035922
266.463900,1200.036128
266.960381,1200.036277
267.492588,1200.036775
268.334590,1200.036869
273.354714,1200.036914
276.437400,1200.036951
276.956195,1200.038766
277.170231,1200.039000
277.774681,1200.040908
278.014684,1200.041275
278.301394,1200.041386
280.869033,1200.042322
283.569540,1200.044532
285.068972,1200.046745
286.640342,1200.050613
289.165140,1200.051019
289.492089,1200.055581
290.447043,1200.055731
291.253355,1200.055963
293.288807,1200.056631
295.027402,1200.058044
296.113562,1200.058099
296.462729,1200.058364
297.177184,1200.058563
297.207972,1200.058971
297.474603,1200.060258
299.710101,1200.061100
299.861830,1200.061898
304.060287,1200.063829
304.344528,1200.065203
307.295016,1200.065592
307.628738,1200.066792
310.151271,1200.072159
311.114583,1200.072903
312.003964,1200.073149
315.149964,1200.076355
315.960504,1200.077346
317.284997,1200.082700
317.693362,1200.089112
317.857492,1200.089803
324.919643,1200.090292
325.720460,1200.090505
327.295051,1200.091562
327.621825,1200.093435
327.665294,1200.096444
327.815307,1200.102375
328.467998,1200.104354
332.774257,1200.108773
334.878220,1200.117327
336.027851,1200.117775
337.669871,1200.120295
337.937082,1200.138250
342.217644,1200.144743
342.856181,1200.155899
344.804718,1200.156385
345.297453,1200.158305
346.320947,1200.163821
347.311386,1200.167147
347.532631,1200.197518
348.877880,1200.212850
349.254110,1200.224357
349.618232,1200.228708
349.624737,1200.238238
350.063187,1200.291526
351.845639,1200.384874
352.964405,1200.408795
352.987807,1200.431399
354.128324,1200.559031
357.087788,1200.596988
358.568836,1200.692667
364.230254,1200.790928
365.414986,1200.924477
365.526365,1201.120993
368.113266,1201.293569
368.502934,1201.329945
369.441557,1201.458219
370.876725,1201.477996
371.146769,1201.498342
371.724246,1201.529041
373.096658,1201.529455
376.121167,1201.581342
379.507555,1201.594790
381.507458,1201.617036
382.052272,1201.689658
382.544835,1201.706901
385.939118,1201.738643
385.968833,1201.748673
387.521604,1202.003250
394.777056,1202.057596
396.534701,1202.104688
398.685519,1202.193461
400.548318,1202.250949
402.624981,1202.327613
403.882245,1202.363696
406.342456,1202.369644
406.531840,1202.428792
411.170243,1202.461392
412.100560,1202.487327
412.670617,1202.500924
413.136923,1202.574194
417.409604,1202.641207
420.987858,1202.670170
424.006430,1202.711370
425.260034,1202.711914
425.826484,1202.857042
427.476363,1202.910770
430.178234,1203.120367
430.190612,1203.155790
430.711059,1203.169575
431.806376,1203.439964
437.004566,1203.484690
438.276092,1203.507120
438.516711,1203.573670
442.110554,1203.707093
442.433551,1203.965999
443.349077,1203.985307
445.402710,1204.023223
445.862225,1204.152216
446.288931,1204.628338
447.759279,1204.681484
452.683054,1204.689955
452.991264,1204.764075
457.308294,1204.794038
459.456252,1205.127222
459.920653,1205.314156
460.236559,1205.356810
463.762117,1205.477174
464.791260,1205.568615
466.363285,1205.801877
470.568777,1205.810621
472.000192,1206.257877
472.174102,1206.315385
474.054729,1206.508446
474.566822,1206.590828
476.221495,1206.700751
476.464380,1206.731266
480.481190,1206.791636
481.623960,1206.841500
483.401621,1207.235559
485.394321,1207.638534
486.593568,1207.642583
486.941922,1207.747258
489.944339,1207.959509
490.952889,1208.045601
491.392225,1208.424840
494.465885,1208.474906
498.473259,1208.785307
508.691764,1208.999255
514.333932,1209.003058
515.254308,1209.190921
519.696029,1209.597692
522.508090,1209.632762
527.204643,1209.947845
527.657283,1210.087108
531.367997,1210.854851
538.494558,1211.214671
540.357425,1211.226519
541.824445,1211.831739
543.036214,1211.921437
552.055045,1212.108644
557.322058,1212.379613
562.100330,1212.724706
575.290735,1213.987774
579.544010,1215.004652
584.660884,1215.586114
600.357290,1216.097952
605.970163,1216.345754
631.407473,1220.885952
660.524493,1223.857261


==> plots/data/shifts-weather-medium/shifts-weather-medium_00051_filt.csv <==
X,Disjoint-Mean,Disjoint-Stdev,Overlap-Mean,Overlap-Stdev,Multi-Disjoint-Mean,Multi-Disjoint-Stdev,Multi-Overlap-Mean,Multi-Overlap-Stdev,KNN-Mean,KNN-Stdev,Baseline-Mean,Baseline-Stdev
0,86.30,3.20,86.60,3.78,86.30,3.20,86.60,3.78,23.80,4.54,85.9,3.4
1,86.00,3.09,86.50,3.78,86.00,3.09,86.50,3.78,23.80,4.54,85.9,3.4
2,85.80,3.22,86.50,3.78,85.80,3.22,86.30,3.77,23.80,4.54,85.9,3.4
3,85.50,3.17,86.30,3.77,85.50,3.17,86.30,3.77,23.80,4.54,85.9,3.4
4,85.10,3.35,86.20,3.94,85.10,3.35,85.80,3.91,23.80,4.54,85.9,3.4
5,84.90,3.48,85.40,3.84,84.90,3.48,85.70,3.92,23.80,4.54,85.9,3.4
6,84.80,3.58,85.20,3.74,84.80,3.58,85.40,3.78,23.80,4.54,85.9,3.4
7,84.50,3.63,85.10,3.75,84.60,3.66,85.20,3.74,23.80,4.54,85.9,3.4
8,84.20,3.61,85.00,3.80,84.30,3.65,85.20,3.74,23.80,4.54,85.9,3.4
9,84.00,3.59,84.80,4.05,84.00,3.59,85.10,3.75,23.80,4.54,85.9,3.4
10,83.90,3.51,84.60,3.81,83.90,3.51,85.00,3.80,23.80,4.54,85.9,3.4
11,83.90,3.51,84.30,3.77,83.90,3.51,84.90,3.87,23.80,4.54,85.9,3.4
12,83.80,3.68,84.30,3.77,83.90,3.51,84.80,3.85,23.80,4.54,85.9,3.4
13,83.40,3.34,84.00,3.94,83.80,3.46,84.70,3.95,23.80,4.54,85.9,3.4
14,83.10,3.48,83.70,4.24,83.70,3.65,84.50,3.81,23.80,4.54,85.9,3.4
15,83.10,3.48,83.40,4.35,83.70,3.65,84.20,3.97,23.80,4.54,85.9,3.4
16,82.90,3.28,83.10,4.43,83.40,3.66,84.20,3.97,23.80,4.54,85.9,3.4
17,82.70,3.30,83.00,4.40,83.20,3.61,84.10,3.87,23.80,4.54,85.9,3.4
18,82.30,3.47,82.90,4.23,83.10,3.45,84.10,3.87,23.80,4.54,85.9,3.4
19,82.00,3.53,82.50,4.17,83.10,3.45,84.10,3.87,23.80,4.54,85.9,3.4
20,82.00,3.53,82.30,4.24,83.10,3.45,84.00,3.80,23.80,4.54,85.9,3.4
21,81.90,3.57,82.20,4.24,82.90,3.28,83.60,4.40,23.80,4.54,85.9,3.4
22,81.60,3.78,81.90,4.25,82.80,3.26,83.30,4.55,23.80,4.54,85.9,3.4
23,80.70,4.14,80.80,4.92,82.60,3.24,83.20,4.49,23.80,4.54,85.9,3.4
24,79.90,3.87,80.50,5.10,82.60,3.24,83.10,4.51,23.80,4.54,85.9,3.4
25,78.30,4.32,79.20,5.31,82.30,3.43,83.00,4.40,23.80,4.54,85.9,3.4
26,,,,,82.30,3.43,83.00,4.40,23.80,4.54,85.9,3.4
27,,,,,82.30,3.43,82.90,4.43,23.80,4.54,85.9,3.4
28,,,,,82.30,3.43,82.70,4.22,23.80,4.54,85.9,3.4
29,,,,,82.10,3.63,82.60,4.30,23.80,4.54,85.9,3.4
30,,,,,82.10,3.63,82.50,4.30,23.80,4.54,85.9,3.4
31,,,,,82.10,3.63,82.30,4.27,23.80,4.54,85.9,3.4
32,,,,,82.10,3.63,82.20,4.24,23.80,4.54,85.9,3.4
33,,,,,82.00,3.46,82.20,4.24,23.80,4.54,85.9,3.4
34,,,,,81.90,3.67,82.10,4.38,23.80,4.54,85.9,3.4
35,,,,,81.80,3.68,82.00,4.37,23.80,4.54,85.9,3.4
36,,,,,81.70,3.83,82.00,4.37,23.80,4.54,85.9,3.4
37,,,,,81.40,4.12,81.50,4.53,23.80,4.54,85.9,3.4
38,,,,,81.30,4.03,81.10,4.86,23.80,4.54,85.9,3.4
39,,,,,81.00,4.32,80.80,4.96,23.80,4.54,85.9,3.4
40,,,,,80.80,4.37,80.70,5.12,23.80,4.54,85.9,3.4
41,,,,,80.80,4.37,80.60,5.13,23.80,4.54,85.9,3.4
42,,,,,80.70,4.32,80.20,4.98,23.80,4.54,85.9,3.4
43,,,,,80.60,4.33,80.00,5.21,23.80,4.54,85.9,3.4
44,,,,,80.30,3.97,79.80,5.37,23.80,4.54,85.9,3.4
45,,,,,80.00,3.68,79.40,5.52,23.80,4.54,85.9,3.4
46,,,,,79.50,3.92,79.20,5.41,23.80,4.54,85.9,3.4
47,,,,,79.10,4.38,78.30,5.06,23.80,4.54,85.9,3.4
48,,,,,78.60,4.70,77.80,4.94,23.80,4.54,85.9,3.4
49,,,,,77.60,5.13,77.10,4.82,23.80,4.54,85.9,3.4
50,,,,,76.80,5.07,75.80,4.92,23.80,4.54,85.9,3.4
51,,,,,76.00,5.06,72.70,4.50,23.80,4.54,85.9,3.4
52,,,,,,,,,23.80,4.54,85.9,3.4
53,,,,,,,,,23.80,4.54,85.9,3.4
54,,,,,,,,,23.80,4.54,85.9,3.4
55,,,,,,,,,23.80,4.54,85.9,3.4
56,,,,,,,,,23.80,4.54,85.9,3.4
57,,,,,,,,,23.80,4.54,85.9,3.4
58,,,,,,,,,23.80,4.54,85.9,3.4
59,,,,,,,,,23.80,4.54,85.9,3.4
60,,,,,,,,,23.80,4.54,85.9,3.4
61,,,,,,,,,23.80,4.54,85.9,3.4
62,,,,,,,,,23.80,4.54,85.9,3.4
63,,,,,,,,,23.80,4.54,85.9,3.4
64,,,,,,,,,23.80,4.54,85.9,3.4
65,,,,,,,,,23.80,4.54,85.9,3.4
66,,,,,,,,,23.80,4.54,85.9,3.4
67,,,,,,,,,23.80,4.54,85.9,3.4
68,,,,,,,,,23.80,4.54,85.9,3.4
69,,,,,,,,,23.80,4.54,85.9,3.4
70,,,,,,,,,23.80,4.54,85.9,3.4
71,,,,,,,,,23.80,4.54,85.9,3.4
72,,,,,,,,,23.80,4.54,85.9,3.4
73,,,,,,,,,23.80,4.54,85.9,3.4
74,,,,,,,,,23.80,4.54,85.9,3.4
75,,,,,,,,,23.80,4.54,85.9,3.4
76,,,,,,,,,23.80,4.54,85.9,3.4
77,,,,,,,,,23.80,4.54,85.9,3.4

==> plots/data/shifts-weather-medium/shifts-weather-medium_01501_filt.csv <==
X,Disjoint-Mean,Disjoint-Stdev,Overlap-Mean,Overlap-Stdev,Multi-Disjoint-Mean,Multi-Disjoint-Stdev,Multi-Overlap-Mean,Multi-Overlap-Stdev,KNN-Mean,KNN-Stdev,Baseline-Mean,Baseline-Stdev
0,85.20,3.94,85.20,4.21,85.20,3.94,85.20,4.21,23.80,4.54,85.9,3.4
18,84.70,3.68,85.20,4.21,84.70,3.68,85.20,4.21,23.80,4.54,85.9,3.4
38,84.40,3.81,84.60,4.53,84.40,3.81,84.70,4.55,23.80,4.54,85.9,3.4
58,83.70,3.77,83.90,4.65,83.70,3.77,84.30,4.69,23.80,4.54,85.9,3.4
78,83.30,3.62,83.40,4.30,83.30,3.62,83.80,4.54,23.80,4.54,85.9,3.4
98,82.70,3.86,82.60,4.77,82.70,3.86,83.20,4.42,23.80,4.54,85.9,3.4
118,82.10,3.87,82.40,4.48,82.10,3.87,82.70,4.74,23.80,4.54,85.9,3.4
138,81.90,3.84,81.90,4.51,81.90,3.84,82.40,4.48,23.80,4.54,85.9,3.4
158,81.60,3.66,81.30,4.50,81.60,3.66,82.40,4.48,23.70,4.60,85.9,3.4
178,80.80,3.85,80.80,4.39,80.80,3.85,81.90,4.51,23.60,4.43,85.9,3.4
198,80.10,3.84,80.50,4.30,80.10,3.84,81.60,4.33,23.60,4.43,85.9,3.4
218,79.20,3.97,79.60,4.27,79.20,3.97,81.20,4.59,23.60,4.43,85.9,3.4
238,78.60,3.78,79.10,4.25,78.70,3.86,80.80,4.39,23.50,4.50,85.9,3.4
258,77.40,3.98,78.80,3.88,77.40,3.98,80.50,4.30,23.40,4.58,85.9,3.4
278,76.70,4.27,78.20,4.29,77.30,4.16,80.00,4.29,23.40,4.58,85.9,3.4
298,75.80,4.32,77.60,4.17,76.90,4.23,79.40,4.20,23.40,4.58,85.9,3.4
318,75.40,4.14,76.60,4.03,76.20,4.42,79.40,4.20,23.40,4.58,85.9,3.4
338,74.60,4.60,75.80,4.37,76.10,4.25,78.90,4.01,23.30,4.47,85.9,3.4
358,73.80,4.08,75.10,4.25,75.80,4.26,78.80,3.88,23.30,4.47,85.9,3.4
378,73.00,4.03,74.10,4.23,75.50,4.25,78.50,3.98,23.20,4.44,85.9,3.4
398,72.20,3.99,72.50,4.88,75.10,4.15,77.80,4.08,23.20,4.44,85.9,3.4
418,71.20,3.85,71.30,5.23,74.80,4.26,77.50,4.25,23.20,4.44,85.9,3.4
438,70.10,3.73,70.10,4.91,74.60,4.40,77.10,4.20,23.10,4.41,85.9,3.4
458,68.80,4.18,68.70,5.10,74.10,4.07,76.50,4.06,23.00,4.40,85.9,3.4
478,67.80,4.21,67.40,4.84,73.70,4.14,76.00,4.29,23.00,4.40,85.9,3.4
498,66.10,4.36,66.30,4.81,73.40,4.17,75.70,4.40,23.00,4.40,85.9,3.4
518,63.90,4.65,64.60,5.08,73.20,4.26,74.90,4.12,23.00,4.40,85.9,3.4
538,61.80,3.71,62.00,5.21,72.60,3.57,74.30,4.06,22.90,4.25,85.9,3.4
558,59.20,4.26,60.00,4.94,72.20,3.77,73.90,4.04,22.90,4.25,85.9,3.4
578,56.60,4.79,57.50,4.72,71.50,3.81,72.80,4.52,22.90,4.25,85.9,3.4
598,54.70,4.72,55.40,5.42,71.40,3.72,72.20,5.12,22.90,4.25,85.9,3.4
618,51.50,3.66,52.60,5.08,71.10,3.87,71.70,5.19,22.90,4.25,85.9,3.4
638,48.10,3.51,49.50,3.98,70.40,4.01,70.90,5.20,22.90,4.25,85.9,3.4
658,44.50,3.81,44.20,3.33,70.10,4.15,70.20,4.83,22.90,4.25,85.9,3.4
678,38.40,4.06,40.00,4.32,69.60,3.92,69.60,4.67,22.80,4.34,85.9,3.4
698,33.80,3.52,33.80,4.18,69.30,4.30,69.00,5.16,22.80,4.34,85.9,3.4
718,25.40,2.55,25.70,3.80,68.90,4.07,68.60,5.13,22.70,4.50,85.9,3.4
738,11.70,3.23,13.30,4.97,68.40,4.12,68.10,5.02,22.60,4.38,85.9,3.4
758,,,,,67.60,4.27,67.30,4.88,22.60,4.38,85.9,3.4
778,,,,,66.60,3.92,67.00,4.69,22.60,4.38,85.9,3.4
798,,,,,66.00,4.14,66.50,4.90,22.50,4.45,85.9,3.4
818,,,,,65.00,4.19,66.00,4.62,22.40,4.53,85.9,3.4
838,,,,,64.50,4.48,65.00,4.85,22.40,4.53,85.9,3.4
858,,,,,63.50,4.40,64.20,4.64,22.40,4.53,85.9,3.4
878,,,,,62.70,4.62,62.90,4.95,22.30,4.50,85.9,3.4
898,,,,,61.60,4.53,62.10,5.02,22.20,4.49,85.9,3.4
918,,,,,60.80,4.64,61.00,4.74,22.10,4.58,85.9,3.4
938,,,,,59.90,4.72,60.10,5.32,22.10,4.58,85.9,3.4
958,,,,,58.70,4.42,59.50,5.34,22.10,4.58,85.9,3.4
978,,,,,57.30,5.10,58.40,4.65,22.00,4.64,85.9,3.4
998,,,,,56.60,5.17,57.50,4.40,22.00,4.64,85.9,3.4
1018,,,,,56.00,4.74,56.50,5.19,22.00,4.64,85.9,3.4
1038,,,,,55.00,4.94,55.60,5.06,22.00,4.64,85.9,3.4
1058,,,,,53.60,4.45,54.70,5.19,22.00,4.64,85.9,3.4
1078,,,,,52.60,4.06,53.90,5.34,22.00,4.64,85.9,3.4
1098,,,,,51.40,3.95,52.60,5.56,22.00,4.64,85.9,3.4
1118,,,,,50.80,4.13,51.20,4.85,21.90,4.72,85.9,3.4
1138,,,,,49.70,4.27,50.50,4.35,21.90,4.72,85.9,3.4
1158,,,,,48.20,3.61,48.60,4.25,21.90,4.72,85.9,3.4
1178,,,,,46.60,3.03,47.40,4.22,21.90,4.72,85.9,3.4
1198,,,,,45.40,3.44,45.10,3.78,21.90,4.72,85.9,3.4
1218,,,,,44.00,3.50,43.80,3.82,21.90,4.72,85.9,3.4
1238,,,,,41.90,4.53,42.20,3.97,21.90,4.72,85.9,3.4
1258,,,,,39.90,3.81,40.60,4.33,21.80,4.80,85.9,3.4
1278,,,,,37.50,3.95,39.30,4.40,21.80,4.80,85.9,3.4
1298,,,,,35.70,3.92,37.90,4.41,21.80,4.80,85.9,3.4
1318,,,,,33.90,3.48,35.20,3.85,21.80,4.80,85.9,3.4
1338,,,,,32.70,3.09,32.00,4.29,21.80,4.80,85.9,3.4
1358,,,,,29.70,3.33,29.50,4.17,21.80,4.80,85.9,3.4
1378,,,,,26.40,2.17,26.40,3.75,21.80,4.80,85.9,3.4
1398,,,,,23.10,2.77,23.00,3.33,21.80,4.80,85.9,3.4
1418,,,,,19.00,3.40,19.70,3.65,21.80,4.80,85.9,3.4
1438,,,,,15.30,3.37,16.30,4.11,21.80,4.80,85.9,3.4
1458,,,,,10.20,2.86,11.00,4.11,21.70,4.79,85.9,3.4
1478,,,,,5.50,2.59,4.60,2.76,21.70,4.79,85.9,3.4
1498,,,,,0.20,0.42,0.10,0.32,21.60,4.67,85.9,3.4
1518,,,,,,,,,21.60,4.67,85.9,3.4
1538,,,,,,,,,21.60,4.67,85.9,3.4
1558,,,,,,,,,21.60,4.67,85.9,3.4
1578,,,,,,,,,21.60,4.67,85.9,3.4
1598,,,,,,,,,21.60,4.67,85.9,3.4
1618,,,,,,,,,21.60,4.67,85.9,3.4
1638,,,,,,,,,21.60,4.67,85.9,3.4
1658,,,,,,,,,21.60,4.67,85.9,3.4
1678,,,,,,,,,21.60,4.67,85.9,3.4
1698,,,,,,,,,21.60,4.67,85.9,3.4
1700,,,,,,,,,21.60,4.67,85.9,3.4
1701,,,,,,,,,21.60,4.67,85.9,3.4


==> plots/data/shifts-weather-medium/shifts-weather-medium_03001_filt.csv <==
X,Disjoint-Mean,Disjoint-Stdev,Overlap-Mean,Overlap-Stdev,Multi-Disjoint-Mean,Multi-Disjoint-Stdev,Multi-Overlap-Mean,Multi-Overlap-Stdev,KNN-Mean,KNN-Stdev,Baseline-Mean,Baseline-Stdev
0,86.70,2.71,84.60,2.88,86.70,2.71,84.60,2.88,23.80,4.54,85.9,3.4
18,86.60,2.84,84.00,2.45,86.60,2.84,84.00,2.45,23.80,4.54,85.9,3.4
38,85.60,3.27,83.80,2.44,85.60,3.27,83.80,2.44,23.80,4.54,85.9,3.4
58,85.10,3.18,83.50,2.64,85.10,3.18,83.50,2.64,23.80,4.54,85.9,3.4
78,84.70,3.33,83.20,2.74,84.70,3.33,83.20,2.74,23.80,4.54,85.9,3.4
98,83.80,3.26,83.00,3.06,83.80,3.26,83.20,2.74,23.80,4.54,85.9,3.4
118,83.40,3.06,82.20,2.97,83.40,3.06,82.90,3.11,23.80,4.54,85.9,3.4
138,83.10,3.21,81.40,3.10,83.10,3.21,82.20,2.97,23.80,4.54,85.9,3.4
158,82.90,3.11,81.10,3.48,82.90,3.11,81.70,3.30,23.70,4.60,85.9,3.4
178,82.20,3.16,80.40,3.41,82.20,3.16,81.10,3.48,23.60,4.43,85.9,3.4
198,81.60,2.99,80.00,3.56,81.60,2.99,81.00,3.46,23.60,4.43,85.9,3.4
218,81.10,2.92,79.50,3.37,81.10,2.92,80.20,3.46,23.60,4.43,85.9,3.4
238,80.20,2.94,78.90,3.67,80.20,2.94,80.00,3.56,23.50,4.50,85.9,3.4
258,80.00,2.71,78.00,3.97,80.00,2.71,79.60,3.44,23.40,4.58,85.9,3.4
278,79.50,2.64,77.10,3.63,79.50,2.64,79.10,3.54,23.40,4.58,85.9,3.4
298,78.50,2.99,76.20,3.94,78.50,2.99,78.60,3.66,23.40,4.58,85.9,3.4
318,77.50,2.80,75.90,4.01,77.50,2.80,77.60,3.86,23.40,4.58,85.9,3.4
338,76.70,2.67,75.20,4.26,76.70,2.67,77.20,3.71,23.30,4.47,85.9,3.4
358,75.90,2.51,75.00,4.14,75.90,2.51,76.60,3.72,23.30,4.47,85.9,3.4
378,75.50,2.42,74.50,4.28,75.50,2.42,76.20,3.94,23.20,4.44,85.9,3.4
398,74.60,2.55,73.70,4.16,74.60,2.55,76.00,4.06,23.20,4.44,85.9,3.4
418,74.30,2.54,72.80,3.77,74.30,2.54,75.50,4.14,23.20,4.44,85.9,3.4
438,73.90,2.69,72.60,3.78,73.90,2.69,75.20,4.26,23.10,4.41,85.9,3.4
458,73.30,2.50,71.80,3.99,73.30,2.50,74.70,4.37,23.00,4.40,85.9,3.4
478,72.70,2.58,71.20,3.79,72.70,2.58,74.60,4.35,23.00,4.40,85.9,3.4
498,71.90,2.81,70.60,3.86,71.90,2.81,74.20,4.34,23.00,4.40,85.9,3.4
518,71.30,2.67,70.10,3.84,71.30,2.67,73.50,3.98,23.00,4.40,85.9,3.4
538,70.30,2.63,69.50,3.81,70.30,2.63,72.80,3.77,22.90,4.25,85.9,3.4
558,69.70,2.83,68.70,3.62,69.70,2.83,72.70,3.80,22.90,4.25,85.9,3.4
578,68.90,2.56,67.70,3.89,69.00,2.49,72.30,3.86,22.90,4.25,85.9,3.4
598,67.70,2.71,66.90,3.98,68.20,2.82,71.70,4.06,22.90,4.25,85.9,3.4
618,67.20,2.53,66.20,3.85,67.60,2.55,71.20,3.88,22.90,4.25,85.9,3.4
638,66.60,2.41,66.10,3.75,67.20,2.39,70.90,3.84,22.90,4.25,85.9,3.4
658,65.50,2.17,65.50,3.87,66.80,2.35,70.60,3.86,22.90,4.25,85.9,3.4
678,64.00,2.54,64.90,3.81,66.50,2.32,70.30,3.68,22.80,4.34,85.9,3.4
698,63.50,2.88,64.10,3.57,66.00,2.11,69.60,3.84,22.80,4.34,85.9,3.4
718,62.50,2.95,62.90,3.87,65.30,2.54,69.20,3.71,22.70,4.50,85.9,3.4
738,61.80,2.97,61.70,2.95,64.90,2.64,68.80,3.49,22.60,4.38,85.9,3.4
758,61.00,2.58,60.00,3.16,64.60,2.88,68.40,3.69,22.60,4.38,85.9,3.4
778,59.80,3.39,59.40,2.95,64.20,2.53,67.70,3.89,22.60,4.38,85.9,3.4
798,58.20,3.52,58.20,3.46,63.70,2.83,66.90,3.84,22.50,4.45,85.9,3.4
818,57.20,3.77,57.10,3.57,63.30,2.83,66.50,3.87,22.40,4.53,85.9,3.4
838,56.10,3.60,55.70,3.53,62.80,3.12,66.30,3.77,22.40,4.53,85.9,3.4
858,55.60,3.57,54.60,4.14,62.50,2.88,66.20,3.85,22.40,4.53,85.9,3.4
878,54.40,3.78,53.10,4.46,62.00,2.94,65.90,3.54,22.30,4.50,85.9,3.4
898,52.90,3.73,51.50,4.38,61.80,2.94,65.60,3.72,22.20,4.49,85.9,3.4
918,51.40,4.06,50.10,4.01,61.40,2.91,65.40,3.75,22.10,4.58,85.9,3.4
938,49.60,4.55,48.50,3.95,61.00,3.09,64.80,3.68,22.10,4.58,85.9,3.4
958,48.30,4.67,47.00,3.83,60.70,2.95,64.50,3.72,22.10,4.58,85.9,3.4
978,47.10,4.33,46.20,4.52,60.00,2.87,63.90,3.73,22.00,4.64,85.9,3.4
998,45.70,4.42,44.70,4.92,59.70,3.16,63.10,3.57,22.00,4.64,85.9,3.4
1018,43.90,3.93,43.40,4.62,58.90,3.21,62.60,3.78,22.00,4.64,85.9,3.4
1038,42.60,4.27,41.60,5.04,58.50,3.63,61.90,3.57,22.00,4.64,85.9,3.4
1058,40.40,4.90,40.20,4.71,58.00,3.83,60.70,3.53,22.00,4.64,85.9,3.4
1078,38.30,5.25,37.80,3.94,57.10,3.84,60.30,3.20,22.00,4.64,85.9,3.4
1098,36.70,4.85,36.20,4.08,56.90,3.90,59.50,3.24,22.00,4.64,85.9,3.4
1118,34.90,4.89,33.50,3.57,56.50,3.87,59.30,3.20,21.90,4.72,85.9,3.4
1138,32.60,5.54,31.60,3.98,56.30,4.00,58.50,3.27,21.90,4.72,85.9,3.4
1158,30.90,5.09,30.50,3.92,56.00,3.74,57.70,3.74,21.90,4.72,85.9,3.4
1178,28.50,5.70,27.70,4.62,55.60,3.78,57.10,3.96,21.90,4.72,85.9,3.4
1198,26.10,5.88,26.00,4.85,55.10,4.18,56.20,3.79,21.90,4.72,85.9,3.4
1218,23.10,5.47,23.20,4.34,54.60,3.86,55.50,3.75,21.90,4.72,85.9,3.4
1238,20.40,5.17,20.60,3.92,54.30,3.97,55.00,4.00,21.90,4.72,85.9,3.4
1258,17.90,4.51,17.90,2.96,53.80,3.94,54.40,4.03,21.80,4.80,85.9,3.4
1278,15.70,4.24,15.30,2.06,53.00,3.92,53.60,4.17,21.80,4.80,85.9,3.4
1298,12.70,3.56,13.20,2.30,52.50,4.22,52.40,4.55,21.80,4.80,85.9,3.4
1318,10.20,3.33,10.60,2.32,51.50,3.89,51.30,4.27,21.80,4.80,85.9,3.4
1338,8.20,2.15,8.00,2.83,50.60,4.30,50.70,4.06,21.80,4.80,85.9,3.4
1358,5.80,1.93,5.60,2.80,50.30,4.32,50.00,3.68,21.80,4.80,85.9,3.4
1378,3.60,1.43,4.30,2.11,49.80,4.59,49.30,3.92,21.80,4.80,85.9,3.4
1398,2.00,0.82,2.10,1.20,48.90,4.58,48.40,3.98,21.80,4.80,85.9,3.4
1418,0.50,0.53,0.70,0.67,48.20,4.69,47.60,3.92,21.80,4.80,85.9,3.4
1438,0.10,0.32,0.40,0.52,47.90,4.41,46.90,4.18,21.80,4.80,85.9,3.4
1458,,,0.10,0.32,47.30,4.47,46.60,4.50,21.70,4.79,85.9,3.4
1478,,,,,46.20,4.42,46.30,4.42,21.70,4.79,85.9,3.4
1498,,,,,45.80,4.47,45.80,4.39,21.60,4.67,85.9,3.4
1518,,,,,45.70,4.64,45.00,4.22,21.60,4.67,85.9,3.4
1538,,,,,44.70,4.76,44.40,4.55,21.60,4.67,85.9,3.4
1558,,,,,44.20,4.44,44.10,4.70,21.60,4.67,85.9,3.4
1578,,,,,43.60,4.60,43.40,4.81,21.60,4.67,85.9,3.4
1598,,,,,42.80,4.39,42.90,5.09,21.60,4.67,85.9,3.4
1618,,,,,42.10,4.72,42.00,5.12,21.60,4.67,85.9,3.4
1638,,,,,41.70,4.64,41.30,5.06,21.60,4.67,85.9,3.4
1658,,,,,41.20,4.57,40.90,5.00,21.60,4.67,85.9,3.4
1678,,,,,39.90,5.09,40.20,4.69,21.60,4.67,85.9,3.4
1698,,,,,39.10,5.26,39.20,4.18,21.60,4.67,85.9,3.4
1718,,,,,38.50,5.60,38.10,3.67,21.50,4.67,85.9,3.4
1738,,,,,37.60,5.42,37.50,3.95,21.50,4.67,85.9,3.4
1758,,,,,37.00,5.06,36.40,3.84,21.50,4.67,85.9,3.4
1778,,,,,36.40,4.95,35.90,3.84,21.50,4.67,85.9,3.4
1798,,,,,35.90,4.84,34.70,4.00,21.50,4.67,85.9,3.4
1818,,,,,35.40,4.84,34.00,3.94,21.50,4.67,85.9,3.4
1838,,,,,34.80,4.98,33.10,3.84,21.50,4.67,85.9,3.4
1858,,,,,33.70,4.72,32.60,3.53,21.40,4.70,85.9,3.4
1878,,,,,33.00,4.74,31.70,4.14,21.40,4.70,85.9,3.4
1898,,,,,32.10,4.93,31.10,4.01,21.40,4.70,85.9,3.4
1918,,,,,31.20,5.16,30.60,4.03,21.40,4.70,85.9,3.4
1938,,,,,30.80,5.29,30.00,4.00,21.40,4.70,85.9,3.4
1958,,,,,29.50,5.08,29.00,4.50,21.40,4.70,85.9,3.4
1978,,,,,28.10,5.30,28.10,4.36,21.40,4.70,85.9,3.4
1998,,,,,27.40,5.60,27.10,4.56,21.40,4.70,85.9,3.4
2018,,,,,26.60,5.56,26.50,4.81,21.40,4.70,85.9,3.4
2038,,,,,25.60,6.43,25.40,4.50,21.40,4.70,85.9,3.4
2058,,,,,25.10,6.44,24.70,4.47,21.40,4.70,85.9,3.4
2078,,,,,24.00,6.11,24.00,4.50,21.30,4.60,85.9,3.4
2098,,,,,23.00,5.56,23.00,4.69,21.30,4.60,85.9,3.4
2118,,,,,21.30,5.10,22.00,4.29,21.30,4.60,85.9,3.4
2138,,,,,20.60,5.19,20.60,3.92,21.30,4.60,85.9,3.4
2158,,,,,20.00,4.90,19.60,3.03,21.20,4.59,85.9,3.4
2178,,,,,19.40,4.77,19.00,2.83,21.20,4.59,85.9,3.4
2198,,,,,18.10,4.48,18.40,2.59,21.20,4.59,85.9,3.4
2218,,,,,17.40,4.55,17.20,2.78,21.20,4.59,85.9,3.4
2238,,,,,16.50,4.45,16.60,2.50,21.20,4.59,85.9,3.4
2258,,,,,15.80,4.47,15.40,2.32,21.00,4.59,85.9,3.4
2278,,,,,14.60,3.78,14.90,2.13,21.00,4.59,85.9,3.4
2298,,,,,14.00,3.80,14.30,2.26,20.90,4.65,85.9,3.4
2318,,,,,13.10,3.48,13.50,2.27,20.80,4.73,85.9,3.4
2338,,,,,11.90,3.45,12.30,2.41,20.50,4.86,85.9,3.4
2358,,,,,10.70,2.98,11.40,2.32,20.50,4.86,85.9,3.4
2378,,,,,10.00,2.83,10.70,1.89,20.50,4.86,85.9,3.4
2398,,,,,9.30,2.98,10.00,2.40,20.50,4.86,85.9,3.4
2418,,,,,8.90,2.69,9.20,2.49,20.50,4.86,85.9,3.4
2438,,,,,8.20,2.53,8.10,3.07,20.20,5.03,85.9,3.4
2458,,,,,7.10,2.13,7.20,2.97,20.20,5.03,85.9,3.4
2478,,,,,6.70,1.95,6.10,3.07,20.20,5.03,85.9,3.4
2498,,,,,5.90,1.85,5.70,2.87,20.10,4.89,85.9,3.4
2518,,,,,5.00,1.76,5.40,2.72,20.10,4.89,85.9,3.4
2538,,,,,4.60,1.58,4.80,2.30,20.00,4.97,85.9,3.4
2558,,,,,3.90,1.85,4.40,2.01,20.00,4.97,85.9,3.4
2578,,,,,3.30,1.34,3.30,1.77,20.00,4.97,85.9,3.4
2598,,,,,2.40,0.97,2.60,1.43,20.00,4.97,85.9,3.4
2618,,,,,2.10,0.74,2.00,1.25,20.00,4.97,85.9,3.4
2638,,,,,2.00,0.82,1.80,1.14,19.90,5.02,85.9,3.4
2658,,,,,1.40,1.07,1.40,1.17,19.90,5.02,85.9,3.4
2678,,,,,0.90,0.99,0.90,0.99,19.90,5.02,85.9,3.4
2698,,,,,0.50,0.53,0.70,0.67,19.90,5.02,85.9,3.4
2718,,,,,0.40,0.52,0.50,0.71,19.90,5.02,85.9,3.4
2738,,,,,0.10,0.32,0.40,0.52,19.90,5.02,85.9,3.4
2758,,,,,0.10,0.32,0.40,0.52,19.80,4.94,85.9,3.4
2778,,,,,0.10,0.32,0.30,0.48,19.80,4.94,85.9,3.4
2798,,,,,,,0.30,0.48,19.80,4.94,85.9,3.4
2818,,,,,,,0.20,0.42,19.80,4.94,85.9,3.4
2838,,,,,,,0.10,0.32,19.80,4.94,85.9,3.4
2858,,,,,,,,,19.70,4.81,85.9,3.4
2878,,,,,,,,,19.60,4.90,85.9,3.4
2898,,,,,,,,,19.60,4.90,85.9,3.4
2918,,,,,,,,,19.60,4.90,85.9,3.4
2938,,,,,,,,,19.60,4.90,85.9,3.4
2958,,,,,,,,,19.60,4.90,85.9,3.4
2978,,,,,,,,,19.50,4.95,85.9,3.4
2982,,,,,,,,,19.50,4.95,85.9,3.4
2983,,,,,,,,,19.50,4.95,85.9,3.4


==> plots/data/shifts-weather-medium/shifts-weather-medium_knn_00001_filt.csv <==
X,KNN-Mean,KNN-Stdev,NuPCR-Mean,NuPCR-Stdev
0,23.80,4.54,84.60,2.88
48,23.80,4.54,83.80,2.44
98,23.80,4.54,83.20,2.74
148,23.70,4.60,81.90,3.00
198,23.60,4.43,81.00,3.46
248,23.40,4.58,79.90,3.60
298,23.40,4.58,78.60,3.66
348,23.30,4.47,76.70,3.56
398,23.20,4.44,76.00,4.06
448,23.10,4.41,75.00,4.14
498,23.00,4.40,74.20,4.34
548,22.90,4.25,72.70,3.80
598,22.90,4.25,71.70,4.06
648,22.90,4.25,70.70,3.95
698,22.80,4.34,69.60,3.84
748,22.60,4.38,68.60,3.63
798,22.50,4.45,66.90,3.84
848,22.40,4.53,66.20,3.85
898,22.20,4.49,65.60,3.72
948,22.10,4.58,64.70,3.77
998,22.00,4.64,63.10,3.57
1048,22.00,4.64,61.40,3.53
1098,22.00,4.64,59.50,3.24
1148,21.90,4.72,58.20,3.36
1198,21.90,4.72,56.20,3.79
1248,21.90,4.72,54.70,3.97
1298,21.80,4.80,52.40,4.55
1348,21.80,4.80,50.30,3.95
1398,21.80,4.80,48.40,3.98
1448,21.70,4.79,46.70,4.42
1498,21.60,4.67,45.80,4.39
1548,21.60,4.67,44.40,4.55
1598,21.60,4.67,42.90,5.09
1648,21.60,4.67,41.00,4.92
1698,21.60,4.67,39.20,4.18
1748,21.50,4.67,37.20,3.99
1798,21.50,4.67,34.70,4.00
1848,21.50,4.67,32.90,3.78
1898,21.40,4.70,31.10,4.01
1948,21.40,4.70,29.60,4.06
1998,21.40,4.70,27.10,4.56
2048,21.40,4.70,24.90,4.46
2098,21.30,4.60,23.00,4.69
2148,21.20,4.59,20.00,3.16
2198,21.20,4.59,18.40,2.59
2248,21.20,4.59,16.00,2.21
2298,20.90,4.65,14.30,2.26
2348,20.50,4.86,11.80,2.15
2398,20.50,4.86,10.00,2.40
2448,20.20,5.03,7.60,2.67
2498,20.10,4.89,5.70,2.87
2548,20.00,4.97,4.60,2.07
2598,20.00,4.97,2.60,1.43
2648,19.90,5.02,1.50,1.18
2698,19.90,5.02,0.70,0.67
2748,19.90,5.02,0.40,0.52
2798,19.80,4.94,0.30,0.48
2848,19.80,4.94,0.10,0.32
2898,19.60,4.90,,
2948,19.60,4.90,,
2998,19.50,4.95,,
3048,19.50,4.95,,
3098,19.40,5.02,,
3148,19.40,5.02,,
3198,19.40,5.02,,
3248,19.30,4.95,,
3298,19.10,4.93,,
3348,18.90,4.95,,
3398,18.80,4.71,,
3448,18.70,4.72,,
3498,18.70,4.72,,
3548,18.70,4.72,,
3598,18.60,4.79,,
3648,18.50,4.88,,
3698,18.40,4.79,,
3748,18.40,4.79,,
3798,18.20,4.76,,
3848,18.20,4.76,,
3898,18.10,4.77,,
3948,17.90,4.43,,
3998,17.80,4.18,,
4048,17.70,4.22,,
4098,17.40,4.12,,
4148,17.40,4.12,,
4198,17.30,4.14,,
4248,17.30,4.14,,
4298,17.20,4.18,,
4348,17.20,4.18,,
4398,17.20,4.18,,
4448,17.10,4.09,,
4498,17.10,4.09,,
4548,16.90,4.04,,
4598,16.60,3.95,,
4648,16.60,3.95,,
4698,16.50,3.89,,
4748,16.30,3.86,,
4798,16.10,3.87,,
4848,16.10,3.87,,
4898,15.80,3.68,,
4948,15.60,3.86,,
4998,15.60,3.86,,
5048,15.40,4.01,,
5098,15.30,3.95,,
5148,15.30,3.95,,
5198,15.30,3.95,,
5248,15.30,3.95,,
5298,15.30,3.95,,
5348,15.30,3.95,,
5398,15.30,3.95,,
5448,15.30,3.95,,
5498,15.20,3.97,,
5548,15.20,3.97,,
5598,15.20,3.97,,
5648,15.10,4.01,,
5698,15.10,4.01,,
5748,15.10,4.01,,
5798,15.10,4.01,,
5848,14.90,4.04,,
5898,14.80,4.16,,
5948,14.70,4.24,,
5998,14.60,3.98,,
6048,14.50,3.72,,
6098,14.50,3.72,,
6148,14.50,3.72,,
6198,14.30,3.77,,
6248,14.30,3.77,,
6298,14.30,3.77,,
6348,14.30,3.77,,
6398,14.30,3.77,,
6448,14.10,3.98,,
6498,14.00,3.94,,
6548,14.00,3.94,,
6598,13.60,3.66,,
6648,13.60,3.66,,
6698,13.60,3.66,,
6748,13.50,3.66,,
6798,13.40,3.41,,
6848,13.30,3.37,,
6898,13.30,3.37,,
6948,13.30,3.37,,
6998,13.30,3.37,,
7048,13.20,3.46,,
7098,12.90,3.70,,
7148,12.90,3.70,,
7198,12.90,3.70,,
7248,12.80,3.85,,
7298,12.80,3.85,,
7348,12.80,3.85,,
7398,12.70,3.89,,
7448,12.70,3.89,,
7498,12.70,3.89,,
7548,12.50,3.84,,
7598,12.40,3.89,,
7648,12.40,3.89,,
7698,12.10,3.84,,
7748,12.00,3.83,,
7798,11.80,3.79,,
7848,11.80,3.79,,
7898,11.70,3.97,,
7948,11.70,3.97,,
7998,11.60,3.75,,
8048,11.60,3.75,,
8098,11.50,3.95,,
8148,11.30,3.65,,
8198,11.20,3.61,,
8248,11.20,3.61,,
8298,11.10,3.63,,
8348,11.00,3.71,,
8398,10.80,3.68,,
8448,10.80,3.68,,
8498,10.70,3.62,,
8548,10.60,3.66,,
8598,10.50,3.63,,
8648,10.30,3.59,,
8698,10.20,3.58,,
8748,10.20,3.58,,
8798,10.20,3.58,,
8848,10.00,3.56,,
8898,9.90,3.60,,
8948,9.90,3.60,,
8998,9.90,3.60,,
9048,9.70,3.77,,
9098,9.70,3.77,,
9148,9.20,3.65,,
9198,9.10,3.70,,
9248,9.00,3.68,,
9298,8.90,3.67,,
9348,8.80,3.77,,
9398,8.70,3.77,,
9448,8.70,3.77,,
9498,8.70,3.77,,
9548,8.70,3.77,,
9598,8.70,3.77,,
9648,8.50,3.24,,
9698,8.40,3.41,,
9748,8.40,3.41,,
9798,8.30,3.59,,
9848,8.10,3.81,,
9898,8.10,3.81,,
9948,8.00,3.80,,
9998,8.00,3.80,,
10048,7.80,3.58,,
10098,7.80,3.58,,
10148,7.80,3.58,,
10198,7.80,3.58,,
10248,7.60,3.57,,
10298,7.60,3.57,,
10348,7.40,3.57,,
10398,7.40,3.57,,
10448,7.30,3.56,,
10498,7.10,3.70,,
10548,7.00,3.74,,
10598,7.00,3.74,,
10648,6.90,3.70,,
10698,6.80,3.68,,
10748,6.70,3.68,,
10798,6.60,3.75,,
10848,6.60,3.75,,
10898,6.60,3.75,,
10948,6.60,3.75,,
10998,6.60,3.75,,
11048,6.40,3.66,,
11098,6.40,3.66,,
11148,6.30,3.65,,
11198,6.30,3.65,,
11248,5.90,3.73,,
11298,5.90,3.73,,
11348,5.90,3.73,,
11398,5.70,3.47,,
11448,5.50,3.21,,
11498,5.50,3.21,,
11548,5.40,3.31,,
11598,5.30,3.37,,
11648,5.00,3.40,,
11698,5.00,3.40,,
11748,5.00,3.40,,
11798,4.80,3.43,,
11848,4.80,3.43,,
11898,4.70,3.16,,
11948,4.50,3.17,,
11998,4.20,2.97,,
12048,4.10,2.73,,
12098,3.90,2.64,,
12148,3.80,2.62,,
12198,3.70,2.71,,
12248,3.60,2.72,,
12298,3.60,2.72,,
12348,3.60,2.72,,
12398,3.60,2.72,,
12448,3.60,2.72,,
12498,3.50,2.76,,
12548,3.20,2.62,,
12598,3.20,2.62,,
12648,3.20,2.62,,
12698,2.90,2.42,,
12748,2.70,2.06,,
12798,2.70,2.06,,
12848,2.70,2.06,,
12898,2.60,2.17,,
12948,2.60,2.17,,
12998,2.50,2.22,,
13048,2.50,2.22,,
13098,2.40,2.27,,
13148,2.30,2.21,,
13198,2.30,2.21,,
13248,2.30,2.21,,
13298,2.30,2.21,,
13348,2.30,2.21,,
13398,2.30,2.21,,
13448,2.20,2.25,,
13498,2.20,2.25,,
13548,2.00,2.11,,
13598,2.00,2.11,,
13648,1.90,2.18,,
13698,1.90,2.18,,
13748,1.90,2.18,,
13798,1.80,1.93,,
13848,1.70,1.70,,
13898,1.70,1.70,,
13948,1.40,1.71,,
13998,1.30,1.49,,
14048,1.30,1.49,,
14098,1.30,1.49,,
14148,1.30,1.49,,
14198,1.30,1.49,,
14248,1.30,1.49,,
14298,1.30,1.49,,
14348,1.30,1.49,,
14398,1.20,1.32,,
14448,1.20,1.32,,
14498,1.20,1.32,,
14548,1.20,1.32,,
14598,1.20,1.32,,
14648,1.20,1.32,,
14698,1.20,1.32,,
14748,1.00,0.94,,
14798,1.00,0.94,,
14848,1.00,0.94,,
14898,0.90,0.88,,
14948,0.90,0.88,,
14998,0.80,0.92,,
15048,0.80,0.92,,
15098,0.70,0.67,,
15148,0.70,0.67,,
15198,0.60,0.70,,
15248,0.60,0.70,,
15298,0.50,0.71,,
15348,0.40,0.52,,
15398,0.30,0.48,,
15448,0.30,0.48,,
15498,0.20,0.42,,
15548,0.20,0.42,,
15598,0.20,0.42,,
15648,0.20,0.42,,
15698,0.20,0.42,,
15748,0.20,0.42,,
15798,0.20,0.42,,
15848,0.20,0.42,,
15898,0.20,0.42,,
15948,0.20,0.42,,
15991,0.10,0.32,,
15992,0.00,0.00,,


==> plots/data/spambase/spambase_00025.csv <==
X,Disjoint-Mean,Disjoint-Stdev,Overlap-Mean,Overlap-Stdev,Multi-Disjoint-Mean,Multi-Disjoint-Stdev,Multi-Overlap-Mean,Multi-Overlap-Stdev,KNN-Mean,Knn-Stdev,Baseline-Mean,Baseline-Stdev
0,89.40,2.91,87.10,3.81,89.40,2.91,87.10,3.81,64.00,4.32,87.5,2.9
1,87.60,3.50,87.10,3.81,87.60,3.50,85.80,3.61,64.00,4.32,87.5,2.9
2,86.40,3.13,85.50,3.66,86.40,3.13,85.50,3.66,63.90,4.18,87.5,2.9
3,84.40,3.63,84.90,3.75,84.60,3.57,85.10,3.54,63.80,4.13,87.5,2.9
4,82.80,3.36,83.00,3.83,83.30,3.50,84.30,3.65,63.80,4.13,87.5,2.9
5,80.30,3.77,81.00,3.37,81.10,3.63,83.50,3.66,63.60,4.12,87.5,2.9
6,76.70,4.06,79.10,3.70,79.70,3.53,82.10,3.67,63.50,4.09,87.5,2.9
7,73.90,4.09,76.80,3.77,78.20,4.52,80.60,3.53,63.50,4.09,87.5,2.9
8,70.30,4.74,73.40,3.50,77.00,4.32,79.40,3.57,63.50,4.09,87.5,2.9
9,64.70,4.85,69.60,3.86,75.50,4.01,77.50,3.24,63.40,4.27,87.5,2.9
10,57.30,4.50,65.00,3.13,73.20,3.82,76.40,3.78,63.40,4.27,87.5,2.9
11,45.50,4.25,57.40,2.72,70.80,3.88,74.30,3.86,63.40,4.27,87.5,2.9
12,29.40,4.99,45.30,4.50,68.40,4.99,72.10,3.51,63.30,4.19,87.5,2.9
13,0.00,0.00,26.80,3.52,66.10,5.63,69.60,3.86,63.20,4.39,87.5,2.9
14,,,,,64.30,5.62,66.40,3.47,63.20,4.39,87.5,2.9
15,,,,,61.50,4.79,63.10,2.38,63.20,4.39,87.5,2.9
16,,,,,58.70,4.27,59.60,3.03,63.20,4.39,87.5,2.9
17,,,,,55.20,4.42,55.20,3.94,63.10,4.38,87.5,2.9
18,,,,,51.60,3.89,48.90,4.77,63.00,4.40,87.5,2.9
19,,,,,47.30,4.32,43.00,4.47,63.00,4.40,87.5,2.9
20,,,,,42.50,4.35,38.70,4.22,63.00,4.40,87.5,2.9
21,,,,,37.30,4.42,34.30,4.24,63.00,4.40,87.5,2.9
22,,,,,32.60,4.22,28.20,4.10,63.00,4.40,87.5,2.9
23,,,,,28.20,4.02,20.70,3.33,63.00,4.40,87.5,2.9
24,,,,,20.50,5.23,12.40,3.10,63.00,4.40,87.5,2.9
25,,,,,13.40,4.93,0.90,0.99,63.00,4.40,87.5,2.9
26,,,,,,,,,62.90,4.33,87.5,2.9
27,,,,,,,,,62.90,4.33,87.5,2.9
28,,,,,,,,,62.90,4.33,87.5,2.9
29,,,,,,,,,62.80,4.21,87.5,2.9
30,,,,,,,,,62.80,4.21,87.5,2.9
31,,,,,,,,,62.80,4.21,87.5,2.9
32,,,,,,,,,62.80,4.21,87.5,2.9
33,,,,,,,,,62.80,4.21,87.5,2.9
34,,,,,,,,,62.80,4.21,87.5,2.9
35,,,,,,,,,62.80,4.21,87.5,2.9
36,,,,,,,,,62.70,4.16,87.5,2.9
37,,,,,,,,,62.70,4.16,87.5,2.9
38,,,,,,,,,62.40,4.27,87.5,2.9

==> plots/data/spambase/spambase_00151.csv <==
X,Disjoint-Mean,Disjoint-Stdev,Overlap-Mean,Overlap-Stdev,Multi-Disjoint-Mean,Multi-Disjoint-Stdev,Multi-Overlap-Mean,Multi-Overlap-Stdev,KNN-Mean,Knn-Stdev,Baseline-Mean,Baseline-Stdev
0,87.70,2.87,87.20,2.20,87.70,2.87,87.20,2.20,64.00,4.32,87.5,2.9
1,87.40,2.88,87.20,2.20,87.40,2.88,86.70,2.58,64.00,4.32,87.5,2.9
2,87.10,2.38,86.70,2.58,87.10,2.38,86.60,2.50,63.90,4.18,87.5,2.9
3,86.40,2.41,86.10,2.69,86.40,2.41,86.00,2.67,63.80,4.13,87.5,2.9
4,85.80,2.70,85.20,2.57,85.80,2.70,85.50,2.42,63.80,4.13,87.5,2.9
5,85.10,3.07,84.40,2.67,85.10,3.07,84.60,2.46,63.60,4.12,87.5,2.9
6,84.20,3.58,84.20,2.53,84.20,3.58,84.40,2.67,63.50,4.09,87.5,2.9
7,83.30,4.00,83.60,2.72,83.30,4.00,84.00,2.31,63.50,4.09,87.5,2.9
8,82.70,4.32,83.00,3.02,82.70,4.32,83.70,2.45,63.50,4.09,87.5,2.9
9,81.60,4.53,82.40,3.34,81.60,4.53,83.10,3.03,63.40,4.27,87.5,2.9
10,80.80,4.32,81.90,3.11,80.80,4.32,82.90,3.03,63.40,4.27,87.5,2.9
11,80.10,4.18,81.50,3.60,80.10,4.18,82.30,3.27,63.40,4.27,87.5,2.9
12,79.50,3.87,80.60,3.53,79.50,3.87,82.30,3.27,63.30,4.19,87.5,2.9
13,78.70,4.08,80.10,3.78,78.70,4.08,81.80,3.12,63.20,4.39,87.5,2.9
14,78.30,3.95,79.70,3.68,78.30,3.95,81.50,3.60,63.20,4.39,87.5,2.9
15,77.50,3.44,79.00,3.77,77.50,3.44,80.80,3.61,63.20,4.39,87.5,2.9
16,76.90,3.73,78.00,3.50,76.90,3.73,80.20,3.74,63.20,4.39,87.5,2.9
17,76.50,3.66,77.50,4.40,76.50,3.66,79.90,3.75,63.10,4.38,87.5,2.9
18,75.90,3.75,77.20,4.24,75.90,3.75,79.20,3.74,63.00,4.40,87.5,2.9
19,74.80,3.91,76.60,4.62,74.80,3.91,78.60,3.75,63.00,4.40,87.5,2.9
20,73.60,3.84,75.50,4.70,73.60,3.84,77.70,4.06,63.00,4.40,87.5,2.9
21,72.70,4.16,74.00,4.88,72.70,4.16,77.50,4.40,63.00,4.40,87.5,2.9
22,71.70,4.03,73.20,4.59,71.70,4.03,77.30,4.32,63.00,4.40,87.5,2.9
23,71.00,4.19,71.60,5.30,71.00,4.19,77.20,4.24,63.00,4.40,87.5,2.9
24,70.20,4.08,70.90,5.32,70.20,4.08,76.60,4.45,63.00,4.40,87.5,2.9
25,69.10,4.28,70.20,5.51,69.10,4.28,75.70,4.88,63.00,4.40,87.5,2.9
26,68.40,4.50,69.20,5.94,68.40,4.50,75.20,4.71,62.90,4.33,87.5,2.9
27,66.60,4.77,68.30,5.58,66.60,4.77,73.70,4.99,62.90,4.33,87.5,2.9
28,65.40,4.95,67.10,5.22,65.40,4.95,72.70,5.21,62.90,4.33,87.5,2.9
29,64.30,5.12,66.30,5.54,64.30,5.12,71.80,5.27,62.80,4.21,87.5,2.9
30,63.20,4.96,65.40,5.17,63.20,4.96,71.30,5.19,62.80,4.21,87.5,2.9
31,62.20,4.61,64.70,5.08,62.30,4.64,70.60,5.32,62.80,4.21,87.5,2.9
32,60.40,5.52,63.90,4.93,60.40,5.52,69.90,5.32,62.80,4.21,87.5,2.9
33,58.80,5.18,62.00,5.16,59.10,5.22,68.90,5.82,62.80,4.21,87.5,2.9
34,57.60,4.79,61.20,4.83,57.70,4.76,68.30,5.72,62.80,4.21,87.5,2.9
35,55.50,4.40,58.70,4.40,55.80,4.42,67.60,5.32,62.80,4.21,87.5,2.9
36,53.40,5.17,56.30,4.50,53.80,5.29,66.70,5.60,62.70,4.16,87.5,2.9
37,51.30,5.91,54.10,4.09,51.80,6.18,66.20,5.85,62.70,4.16,87.5,2.9
38,48.60,6.54,52.30,3.97,49.30,6.60,65.70,5.29,62.40,4.27,87.5,2.9
39,46.10,6.56,50.80,4.02,47.80,6.41,65.00,5.31,62.40,4.27,87.5,2.9
40,44.00,5.93,49.30,4.06,46.40,6.35,64.70,5.21,62.40,4.27,87.5,2.9
41,42.00,5.16,46.80,3.77,44.70,5.76,63.30,5.50,62.30,4.35,87.5,2.9
42,40.30,5.74,43.70,3.50,43.80,5.65,62.40,5.04,62.30,4.35,87.5,2.9
43,37.90,5.47,41.20,3.49,41.90,5.82,61.50,4.60,62.30,4.35,87.5,2.9
44,35.90,5.76,39.20,3.39,40.90,6.64,60.50,4.97,62.30,4.35,87.5,2.9
45,33.90,4.82,37.30,3.71,39.90,6.44,59.50,4.79,62.30,4.35,87.5,2.9
46,32.10,4.98,35.80,3.74,39.40,6.24,58.30,4.37,62.30,4.35,87.5,2.9
47,30.00,5.27,33.50,4.12,38.40,6.35,57.00,4.85,62.30,4.35,87.5,2.9
48,27.30,5.96,30.30,4.52,37.50,6.22,55.40,4.38,62.10,4.75,87.5,2.9
49,25.20,6.34,27.60,4.77,36.60,6.20,53.90,3.78,62.10,4.75,87.5,2.9
50,22.80,5.81,24.90,4.04,35.40,6.31,52.80,4.02,62.00,4.78,87.5,2.9
51,21.30,5.27,23.10,3.84,34.50,5.72,51.90,4.53,62.00,4.78,87.5,2.9
52,18.40,5.19,19.80,3.71,32.90,5.40,50.70,4.35,62.00,4.78,87.5,2.9
53,16.20,4.98,18.00,3.92,32.60,5.42,49.90,3.98,62.00,4.78,87.5,2.9
54,14.20,4.18,16.80,4.26,32.30,5.54,48.10,4.20,62.00,4.78,87.5,2.9
55,12.30,3.33,15.30,4.62,31.70,5.48,47.00,4.14,62.00,4.78,87.5,2.9
56,10.30,1.95,13.20,4.10,30.80,4.92,45.10,3.28,62.00,4.78,87.5,2.9
57,8.40,2.12,10.00,4.40,30.20,4.71,43.60,2.95,62.00,4.78,87.5,2.9
58,7.30,2.45,8.90,3.87,29.40,4.58,42.30,3.43,62.00,4.78,87.5,2.9
59,6.00,1.76,8.00,3.94,28.50,4.25,41.00,3.56,62.00,4.78,87.5,2.9
60,5.00,1.49,6.40,2.84,27.80,3.99,39.80,3.97,62.00,4.78,87.5,2.9
61,3.80,1.69,4.90,2.96,27.40,3.95,38.60,3.89,62.00,4.78,87.5,2.9
62,2.80,1.99,4.00,2.79,26.70,4.11,37.50,3.63,62.00,4.78,87.5,2.9
63,2.60,1.84,2.50,1.72,25.30,4.03,36.80,3.58,62.00,4.78,87.5,2.9
64,1.90,1.37,1.20,0.79,24.60,4.14,36.30,4.00,62.00,4.78,87.5,2.9
65,1.40,1.17,0.80,0.79,23.50,4.14,34.80,4.44,62.00,4.78,87.5,2.9
66,0.80,1.03,0.60,0.70,22.20,4.13,33.50,4.93,62.00,4.78,87.5,2.9
67,0.40,0.70,0.40,0.52,21.90,4.15,32.30,4.97,62.00,4.78,87.5,2.9
68,0.30,0.48,0.20,0.42,20.70,3.74,30.90,4.79,61.90,4.75,87.5,2.9
69,0.20,0.42,0.00,0.00,19.80,3.97,29.80,4.87,61.90,4.75,87.5,2.9
70,0.10,0.32,0.00,0.00,19.30,3.50,28.70,4.30,61.90,4.75,87.5,2.9
71,,,,,18.10,3.51,27.00,4.32,61.80,4.73,87.5,2.9
72,,,,,17.10,3.54,26.20,4.18,61.80,4.73,87.5,2.9
73,,,,,16.00,3.16,25.30,3.68,61.80,4.73,87.5,2.9
74,,,,,15.30,2.54,24.20,4.08,61.80,4.73,87.5,2.9
75,,,,,14.80,2.97,23.00,3.92,61.80,4.73,87.5,2.9
76,,,,,14.60,2.91,21.90,3.90,61.70,4.62,87.5,2.9
77,,,,,13.90,2.81,20.30,3.68,61.70,4.62,87.5,2.9
78,,,,,12.70,2.21,19.60,3.63,61.70,4.62,87.5,2.9
79,,,,,12.40,2.17,18.60,3.86,61.70,4.62,87.5,2.9
80,,,,,12.10,2.28,17.60,3.72,61.70,4.62,87.5,2.9
81,,,,,11.10,2.23,17.20,3.94,61.70,4.62,87.5,2.9
82,,,,,10.70,2.11,15.60,4.14,61.70,4.62,87.5,2.9
83,,,,,10.30,1.64,14.30,4.69,61.70,4.62,87.5,2.9
84,,,,,9.70,1.83,13.30,5.21,61.70,4.62,87.5,2.9
85,,,,,9.40,1.78,12.60,4.60,61.70,4.62,87.5,2.9
86,,,,,8.60,1.84,11.30,4.00,61.70,4.62,87.5,2.9
87,,,,,8.40,2.01,10.70,3.62,61.70,4.62,87.5,2.9
88,,,,,7.90,1.91,9.70,2.83,61.70,4.62,87.5,2.9
89,,,,,7.50,2.12,9.20,3.05,61.70,4.62,87.5,2.9
90,,,,,7.30,1.89,9.00,2.98,61.70,4.62,87.5,2.9
91,,,,,7.00,2.11,8.80,3.01,61.70,4.62,87.5,2.9
92,,,,,6.70,2.16,8.70,2.91,61.70,4.62,87.5,2.9
93,,,,,6.30,2.21,8.50,2.92,61.70,4.62,87.5,2.9
94,,,,,5.80,2.30,8.10,2.96,61.60,4.65,87.5,2.9
95,,,,,5.60,2.37,7.70,2.87,61.60,4.65,87.5,2.9
96,,,,,5.10,2.51,7.40,3.03,61.40,4.33,87.5,2.9
97,,,,,4.50,2.51,6.90,3.31,61.40,4.33,87.5,2.9
98,,,,,4.00,2.67,6.50,3.10,61.40,4.33,87.5,2.9
99,,,,,3.90,2.60,5.80,3.01,61.40,4.33,87.5,2.9
100,,,,,3.40,2.17,5.20,2.44,61.30,4.22,87.5,2.9
101,,,,,3.00,2.05,4.30,2.21,61.30,4.22,87.5,2.9
102,,,,,2.80,1.93,3.70,2.06,61.30,4.22,87.5,2.9
103,,,,,2.70,2.00,3.30,2.16,61.30,4.22,87.5,2.9
104,,,,,2.50,1.84,2.70,2.00,61.30,4.22,87.5,2.9
105,,,,,2.30,1.77,1.50,1.08,61.20,4.32,87.5,2.9
106,,,,,2.10,1.52,1.10,0.74,61.20,4.32,87.5,2.9
107,,,,,1.90,1.37,1.10,0.74,61.20,4.32,87.5,2.9
108,,,,,1.50,1.08,1.10,0.74,61.10,4.31,87.5,2.9
109,,,,,1.30,0.82,1.00,0.67,61.10,4.31,87.5,2.9
110,,,,,1.30,0.82,0.70,0.67,61.00,4.19,87.5,2.9
111,,,,,1.10,0.88,0.60,0.70,61.00,4.19,87.5,2.9
112,,,,,0.90,0.99,0.50,0.53,61.00,4.19,87.5,2.9
113,,,,,0.90,0.99,0.50,0.53,60.90,4.15,87.5,2.9
114,,,,,0.90,0.99,0.50,0.53,60.90,4.15,87.5,2.9
115,,,,,0.70,0.95,0.50,0.53,60.80,4.18,87.5,2.9
116,,,,,0.60,0.84,0.30,0.48,60.80,4.18,87.5,2.9
117,,,,,0.50,0.71,0.10,0.32,60.80,4.18,87.5,2.9
118,,,,,0.20,0.42,0.00,0.00,60.80,4.18,87.5,2.9
119,,,,,0.20,0.42,0.00,0.00,60.80,4.18,87.5,2.9
120,,,,,0.10,0.32,0.00,0.00,60.80,4.18,87.5,2.9
121,,,,,0.10,0.32,0.00,0.00,60.70,4.08,87.5,2.9
122,,,,,0.10,0.32,0.00,0.00,60.60,3.92,87.5,2.9
123,,,,,0.10,0.32,0.00,0.00,60.50,4.14,87.5,2.9
124,,,,,0.10,0.32,0.00,0.00,60.50,4.14,87.5,2.9
125,,,,,,,,,60.50,4.14,87.5,2.9
126,,,,,,,,,60.50,4.14,87.5,2.9
127,,,,,,,,,60.50,4.14,87.5,2.9
128,,,,,,,,,60.50,4.14,87.5,2.9
129,,,,,,,,,60.50,4.14,87.5,2.9
130,,,,,,,,,60.40,4.12,87.5,2.9
131,,,,,,,,,60.40,4.12,87.5,2.9
132,,,,,,,,,60.40,4.12,87.5,2.9
133,,,,,,,,,60.40,4.12,87.5,2.9
134,,,,,,,,,60.20,4.24,87.5,2.9
135,,,,,,,,,60.20,4.24,87.5,2.9
136,,,,,,,,,60.10,4.25,87.5,2.9
137,,,,,,,,,60.10,4.25,87.5,2.9
138,,,,,,,,,60.00,4.29,87.5,2.9
139,,,,,,,,,59.80,4.52,87.5,2.9
140,,,,,,,,,59.70,4.55,87.5,2.9

==> plots/data/spambase/spambase_00301.csv <==
X,Disjoint-Mean,Disjoint-Stdev,Overlap-Mean,Overlap-Stdev,Multi-Disjoint-Mean,Multi-Disjoint-Stdev,Multi-Overlap-Mean,Multi-Overlap-Stdev,KNN-Mean,Knn-Stdev,Baseline-Mean,Baseline-Stdev
0,83.40,2.76,86.22,3.31,83.40,2.76,86.22,3.31,64.00,4.32,87.5,2.9
1,83.10,2.85,86.22,3.31,83.10,2.85,86.00,3.20,64.00,4.32,87.5,2.9
2,82.60,2.67,85.89,3.14,82.60,2.67,85.67,3.04,63.90,4.18,87.5,2.9
3,82.30,3.06,85.33,2.78,82.30,3.06,85.22,2.68,63.80,4.13,87.5,2.9
4,81.70,2.83,85.00,2.87,81.70,2.83,85.00,2.87,63.80,4.13,87.5,2.9
5,81.30,2.98,84.56,2.88,81.30,2.98,84.67,3.00,63.60,4.12,87.5,2.9
6,81.10,3.28,83.67,3.04,81.10,3.28,84.22,2.86,63.50,4.09,87.5,2.9
7,80.90,3.14,83.00,2.83,80.90,3.14,83.89,3.06,63.50,4.09,87.5,2.9
8,80.00,3.27,82.89,2.76,80.00,3.27,83.22,3.03,63.50,4.09,87.5,2.9
9,79.90,3.41,82.44,2.88,79.90,3.41,83.00,2.87,63.40,4.27,87.5,2.9
10,79.60,3.66,81.89,3.10,79.60,3.66,82.89,2.76,63.40,4.27,87.5,2.9
11,79.00,3.65,81.33,2.96,79.00,3.65,82.33,2.78,63.40,4.27,87.5,2.9
12,78.40,3.95,81.22,3.03,78.40,3.95,82.22,3.03,63.30,4.19,87.5,2.9
13,78.00,3.80,81.00,3.08,78.00,3.80,81.67,2.92,63.20,4.39,87.5,2.9
14,77.90,3.90,80.56,3.21,77.90,3.90,81.33,2.96,63.20,4.39,87.5,2.9
15,77.70,4.11,80.33,3.39,77.70,4.11,81.33,2.96,63.20,4.39,87.5,2.9
16,77.40,4.17,80.22,3.60,77.40,4.17,81.00,3.08,63.20,4.39,87.5,2.9
17,77.00,4.14,80.11,3.62,77.00,4.14,80.56,3.21,63.10,4.38,87.5,2.9
18,76.50,3.84,79.56,3.28,76.50,3.84,80.56,3.21,63.00,4.40,87.5,2.9
19,76.10,3.87,79.22,3.07,76.10,3.87,80.33,3.39,63.00,4.40,87.5,2.9
20,75.80,3.82,78.56,3.13,75.80,3.82,80.33,3.39,63.00,4.40,87.5,2.9
21,75.60,3.69,78.22,3.46,75.60,3.69,80.11,3.62,63.00,4.40,87.5,2.9
22,75.40,3.78,78.00,3.35,75.40,3.78,79.56,3.28,63.00,4.40,87.5,2.9
23,74.90,4.15,77.67,3.28,74.90,4.15,79.33,3.16,63.00,4.40,87.5,2.9
24,74.40,4.22,77.33,3.32,74.40,4.22,79.22,3.07,63.00,4.40,87.5,2.9
25,74.20,4.18,77.00,3.32,74.20,4.18,78.78,3.31,63.00,4.40,87.5,2.9
26,73.70,4.42,76.78,3.42,73.70,4.42,78.33,3.39,62.90,4.33,87.5,2.9
27,73.40,4.62,76.56,3.36,73.40,4.62,78.00,3.35,62.90,4.33,87.5,2.9
28,72.90,4.82,76.33,3.46,72.90,4.82,77.67,3.28,62.90,4.33,87.5,2.9
29,72.10,4.93,76.00,3.24,72.10,4.93,77.56,3.28,62.80,4.21,87.5,2.9
30,71.60,5.13,75.67,3.28,71.60,5.13,77.11,3.33,62.80,4.21,87.5,2.9
31,71.30,4.81,75.56,3.43,71.30,4.81,77.00,3.32,62.80,4.21,87.5,2.9
32,70.80,4.26,75.00,3.77,70.80,4.26,76.67,3.20,62.80,4.21,87.5,2.9
33,70.70,4.37,74.00,3.91,70.70,4.37,76.56,3.36,62.80,4.21,87.5,2.9
34,69.70,4.24,73.44,3.71,69.70,4.24,76.56,3.36,62.80,4.21,87.5,2.9
35,69.50,4.55,72.67,3.94,69.50,4.55,76.22,3.35,62.80,4.21,87.5,2.9
36,69.20,4.59,72.00,4.06,69.20,4.59,76.00,3.35,62.70,4.16,87.5,2.9
37,69.00,4.55,71.89,3.92,69.00,4.55,75.78,3.27,62.70,4.16,87.5,2.9
38,68.40,4.77,71.56,3.94,68.40,4.77,75.44,3.47,62.40,4.27,87.5,2.9
39,67.90,4.41,71.44,3.71,67.90,4.41,75.33,3.54,62.40,4.27,87.5,2.9
40,67.40,4.70,71.00,3.43,67.40,4.70,75.11,3.37,62.40,4.27,87.5,2.9
41,67.00,4.76,70.56,3.47,67.00,4.76,74.56,3.84,62.30,4.35,87.5,2.9
42,66.80,5.09,70.11,3.62,66.80,5.09,73.67,3.71,62.30,4.35,87.5,2.9
43,66.50,5.15,69.78,3.63,66.50,5.15,72.89,3.48,62.30,4.35,87.5,2.9
44,65.80,4.89,69.22,3.83,65.80,4.89,72.56,3.78,62.30,4.35,87.5,2.9
45,65.10,4.68,68.56,3.91,65.10,4.68,72.11,3.89,62.30,4.35,87.5,2.9
46,64.50,4.99,67.78,3.87,64.50,4.99,71.78,3.96,62.30,4.35,87.5,2.9
47,64.00,4.74,67.00,3.54,64.00,4.74,71.67,4.06,62.30,4.35,87.5,2.9
48,63.20,4.92,66.67,3.91,63.20,4.92,71.44,3.71,62.10,4.75,87.5,2.9
49,62.50,4.84,66.11,4.23,62.50,4.84,71.22,3.49,62.10,4.75,87.5,2.9
50,61.90,4.51,65.67,3.91,61.90,4.51,71.22,3.49,62.00,4.78,87.5,2.9
51,61.00,4.90,65.00,3.46,61.00,4.90,70.89,3.10,62.00,4.78,87.5,2.9
52,60.50,4.97,64.67,3.50,60.50,4.97,70.67,3.24,62.00,4.78,87.5,2.9
53,59.80,5.29,64.33,3.16,59.80,5.29,70.33,3.35,62.00,4.78,87.5,2.9
54,58.80,5.43,63.67,3.08,58.80,5.43,70.11,3.33,62.00,4.78,87.5,2.9
55,58.10,5.26,63.22,2.82,58.10,5.26,69.22,3.77,62.00,4.78,87.5,2.9
56,57.20,5.31,62.67,3.43,57.20,5.31,69.00,3.64,62.00,4.78,87.5,2.9
57,56.60,5.36,62.00,3.54,56.60,5.36,68.33,3.64,62.00,4.78,87.5,2.9
58,56.00,5.12,61.33,3.39,56.00,5.12,67.89,3.33,62.00,4.78,87.5,2.9
59,55.20,4.73,61.00,3.54,55.30,4.81,67.56,3.28,62.00,4.78,87.5,2.9
60,54.50,4.01,59.89,3.30,54.60,4.09,67.56,3.28,62.00,4.78,87.5,2.9
61,53.70,3.97,59.00,3.46,53.70,3.97,67.11,3.44,62.00,4.78,87.5,2.9
62,53.10,3.81,58.11,3.14,53.10,3.81,66.67,3.71,62.00,4.78,87.5,2.9
63,51.90,4.48,57.33,2.83,51.90,4.48,66.33,3.50,62.00,4.78,87.5,2.9
64,51.50,4.45,56.78,2.99,51.50,4.45,65.56,3.71,62.00,4.78,87.5,2.9
65,50.70,4.55,55.89,3.18,50.70,4.55,65.33,3.61,62.00,4.78,87.5,2.9
66,50.10,4.20,55.56,3.47,50.10,4.20,64.78,3.46,62.00,4.78,87.5,2.9
67,49.40,4.53,54.78,3.35,49.40,4.53,64.44,3.21,62.00,4.78,87.5,2.9
68,48.60,4.60,53.78,2.95,48.70,4.57,64.22,3.31,61.90,4.75,87.5,2.9
69,47.70,4.79,53.11,2.57,48.00,4.71,63.22,3.35,61.90,4.75,87.5,2.9
70,46.50,4.79,52.00,2.55,46.80,4.73,63.22,3.35,61.90,4.75,87.5,2.9
71,45.50,4.65,51.00,2.65,45.90,4.53,62.89,3.33,61.80,4.73,87.5,2.9
72,44.50,4.25,50.33,2.69,45.00,3.94,62.11,3.37,61.80,4.73,87.5,2.9
73,44.00,4.00,49.00,2.65,44.50,3.66,61.56,3.43,61.80,4.73,87.5,2.9
74,42.80,4.24,48.22,2.59,43.30,4.00,61.44,3.28,61.80,4.73,87.5,2.9
75,42.10,4.43,47.11,3.44,42.60,4.14,60.78,3.27,61.80,4.73,87.5,2.9
76,40.90,3.81,46.11,3.10,41.60,3.72,60.11,3.59,61.70,4.62,87.5,2.9
77,40.20,3.43,45.33,3.32,41.00,3.50,59.67,3.24,61.70,4.62,87.5,2.9
78,39.30,3.56,44.78,3.31,40.30,3.56,59.00,3.39,61.70,4.62,87.5,2.9
79,38.50,3.17,44.44,3.13,39.80,3.46,58.67,3.28,61.70,4.62,87.5,2.9
80,38.10,2.92,43.89,3.26,39.40,3.34,58.11,3.48,61.70,4.62,87.5,2.9
81,37.50,2.80,43.00,3.61,38.80,3.61,57.56,3.05,61.70,4.62,87.5,2.9
82,36.80,3.39,42.22,4.29,38.00,4.22,57.22,3.31,61.70,4.62,87.5,2.9
83,36.10,3.57,41.00,4.58,37.50,4.38,56.67,3.16,61.70,4.62,87.5,2.9
84,35.20,3.12,39.78,4.63,37.00,4.06,56.00,3.35,61.70,4.62,87.5,2.9
85,34.50,3.24,38.89,4.57,36.00,3.65,55.67,3.24,61.70,4.62,87.5,2.9
86,33.70,3.30,38.00,4.50,35.60,3.31,55.44,2.96,61.70,4.62,87.5,2.9
87,32.20,3.19,37.56,4.88,34.70,3.43,55.00,3.04,61.70,4.62,87.5,2.9
88,31.70,3.16,36.44,4.90,34.40,3.27,54.67,3.24,61.70,4.62,87.5,2.9
89,31.10,3.38,35.11,4.91,33.90,3.41,54.22,3.03,61.70,4.62,87.5,2.9
90,30.40,3.50,34.56,4.88,33.60,3.20,53.67,2.74,61.70,4.62,87.5,2.9
91,29.90,3.70,33.89,4.73,33.10,3.45,53.33,2.96,61.70,4.62,87.5,2.9
92,29.00,3.62,33.22,4.76,33.00,3.53,52.44,2.70,61.70,4.62,87.5,2.9
93,28.70,3.65,32.44,4.53,32.70,3.47,51.67,2.50,61.70,4.62,87.5,2.9
94,27.90,3.70,31.56,4.50,32.40,3.47,50.67,2.74,61.60,4.65,87.5,2.9
95,27.40,3.53,31.00,4.33,32.10,3.48,50.22,2.95,61.60,4.65,87.5,2.9
96,27.10,3.73,29.89,4.37,31.70,3.50,49.67,2.83,61.40,4.33,87.5,2.9
97,26.20,3.61,28.56,4.10,31.30,3.86,48.89,2.98,61.40,4.33,87.5,2.9
98,25.50,3.31,27.89,3.82,31.30,3.86,48.44,3.00,61.40,4.33,87.5,2.9
99,24.60,3.37,27.44,3.57,30.90,3.87,47.78,3.11,61.40,4.33,87.5,2.9
100,23.70,3.33,26.78,3.73,30.70,3.86,47.33,3.00,61.30,4.22,87.5,2.9
101,23.10,3.00,25.89,3.55,30.60,3.81,47.11,3.22,61.30,4.22,87.5,2.9
102,22.40,3.50,25.33,3.43,30.50,3.92,46.44,3.47,61.30,4.22,87.5,2.9
103,21.70,3.33,24.22,3.42,30.40,3.89,46.00,3.28,61.30,4.22,87.5,2.9
104,20.30,3.20,23.56,3.47,30.10,3.35,45.56,3.00,61.30,4.22,87.5,2.9
105,19.50,3.41,22.22,3.87,29.60,3.06,45.22,3.07,61.20,4.32,87.5,2.9
106,18.00,3.37,21.33,3.97,29.50,3.21,44.89,3.10,61.20,4.32,87.5,2.9
107,17.10,3.18,20.89,4.01,29.40,3.24,44.22,3.35,61.20,4.32,87.5,2.9
108,16.20,2.74,19.78,3.73,29.30,3.23,43.78,3.77,61.10,4.31,87.5,2.9
109,15.30,2.67,17.89,2.85,29.10,3.07,43.33,4.06,61.10,4.31,87.5,2.9
110,13.70,2.26,16.11,3.44,28.90,3.11,42.78,4.18,61.00,4.19,87.5,2.9
111,13.20,2.10,14.89,3.33,28.80,3.08,42.11,4.81,61.00,4.19,87.5,2.9
112,11.80,2.30,13.78,3.38,28.60,3.20,41.56,4.88,61.00,4.19,87.5,2.9
113,10.90,2.88,12.89,3.59,28.50,3.21,41.11,4.86,60.90,4.15,87.5,2.9
114,10.20,2.94,12.00,3.00,28.40,2.95,40.67,4.58,60.90,4.15,87.5,2.9
115,9.60,2.80,10.67,2.18,28.30,2.87,40.22,4.71,60.80,4.18,87.5,2.9
116,8.90,2.69,9.78,1.79,28.30,2.87,39.89,4.70,60.80,4.18,87.5,2.9
117,7.60,2.63,9.33,1.73,28.10,2.64,39.44,4.82,60.80,4.18,87.5,2.9
118,7.40,2.67,8.78,1.79,27.80,2.70,38.89,5.35,60.80,4.18,87.5,2.9
119,6.30,2.00,7.67,1.12,27.60,2.76,38.33,4.74,60.80,4.18,87.5,2.9
120,5.50,2.37,6.00,1.66,27.40,2.84,37.33,4.36,60.80,4.18,87.5,2.9
121,4.80,2.30,4.78,1.30,27.30,2.83,36.67,4.24,60.70,4.08,87.5,2.9
122,4.00,1.76,3.89,0.78,27.30,2.83,36.22,4.09,60.60,3.92,87.5,2.9
123,3.60,1.71,3.67,0.71,27.20,2.86,35.56,4.16,60.50,4.14,87.5,2.9
124,3.20,1.75,3.33,0.50,27.00,2.94,34.44,3.75,60.50,4.14,87.5,2.9
125,2.70,1.25,3.00,0.71,26.50,2.84,34.22,4.06,60.50,4.14,87.5,2.9
126,2.00,1.25,2.67,0.87,26.20,3.08,33.78,3.96,60.50,4.14,87.5,2.9
127,1.70,1.25,1.78,1.09,26.00,3.09,33.44,4.19,60.50,4.14,87.5,2.9
128,1.30,1.34,1.44,1.13,25.70,2.87,33.22,4.32,60.50,4.14,87.5,2.9
129,0.80,1.03,0.89,0.60,25.70,2.87,33.00,4.36,60.50,4.14,87.5,2.9
130,0.80,1.03,0.78,0.67,25.70,2.87,32.78,4.68,60.40,4.12,87.5,2.9
131,0.80,1.03,0.56,0.53,25.20,2.86,32.56,4.80,60.40,4.12,87.5,2.9
132,0.70,1.06,0.44,0.53,24.70,3.13,32.33,4.77,60.40,4.12,87.5,2.9
133,0.60,0.84,0.33,0.50,24.30,3.53,31.67,4.82,60.40,4.12,87.5,2.9
134,0.50,0.71,0.11,0.33,24.00,3.74,31.22,4.49,60.20,4.24,87.5,2.9
135,0.50,0.71,0.11,0.33,23.70,3.53,31.11,4.62,60.20,4.24,87.5,2.9
136,0.30,0.67,0.11,0.33,23.30,3.68,31.00,4.74,60.10,4.25,87.5,2.9
137,0.20,0.42,0.00,0.00,22.80,3.99,30.67,4.53,60.10,4.25,87.5,2.9
138,0.10,0.32,0.00,0.00,22.20,4.02,30.22,4.49,60.00,4.29,87.5,2.9
139,0.10,0.32,0.00,0.00,21.90,3.67,30.11,4.31,59.80,4.52,87.5,2.9
140,0.00,0.00,0.00,0.00,21.60,4.03,29.89,4.26,59.70,4.55,87.5,2.9
141,,,,,21.40,3.78,29.56,4.22,59.70,4.55,87.5,2.9
142,,,,,21.10,3.73,29.22,3.87,59.70,4.55,87.5,2.9
143,,,,,21.00,3.74,28.78,3.77,59.70,4.55,87.5,2.9
144,,,,,20.80,3.61,28.56,3.75,59.70,4.55,87.5,2.9
145,,,,,20.50,3.92,27.89,3.95,59.70,4.55,87.5,2.9
146,,,,,20.40,3.81,27.67,4.06,59.60,4.45,87.5,2.9
147,,,,,20.00,4.00,27.44,3.84,59.50,4.38,87.5,2.9
148,,,,,19.80,3.79,27.22,3.87,59.40,4.40,87.5,2.9
149,,,,,19.60,3.69,27.00,3.71,59.40,4.40,87.5,2.9
150,,,,,19.40,3.81,26.33,3.32,59.30,4.30,87.5,2.9
151,,,,,19.10,3.73,26.22,3.19,59.30,4.30,87.5,2.9
152,,,,,18.60,3.69,25.67,3.28,59.30,4.30,87.5,2.9
153,,,,,18.10,3.51,25.33,3.39,59.30,4.30,87.5,2.9
154,,,,,17.70,3.65,25.00,3.50,59.30,4.30,87.5,2.9
155,,,,,17.40,3.63,24.44,3.17,59.30,4.30,87.5,2.9
156,,,,,17.20,3.49,24.22,3.19,59.30,4.30,87.5,2.9
157,,,,,16.10,3.28,24.00,3.28,59.30,4.30,87.5,2.9
158,,,,,15.60,3.24,23.78,3.27,59.30,4.30,87.5,2.9
159,,,,,15.30,3.23,23.33,3.35,59.30,4.30,87.5,2.9
160,,,,,14.80,3.46,22.78,3.11,59.30,4.30,87.5,2.9
161,,,,,14.30,3.06,22.33,3.04,59.30,4.30,87.5,2.9
162,,,,,13.90,3.14,21.33,3.77,59.30,4.30,87.5,2.9
163,,,,,13.50,2.64,20.78,3.73,59.30,4.30,87.5,2.9
164,,,,,13.10,2.81,20.67,3.91,59.20,4.34,87.5,2.9
165,,,,,12.80,2.49,20.56,3.81,59.20,4.34,87.5,2.9
166,,,,,12.50,2.72,19.78,4.02,59.10,4.33,87.5,2.9
167,,,,,11.90,3.14,19.44,3.91,58.90,4.12,87.5,2.9
168,,,,,11.20,2.90,19.00,3.87,58.80,4.13,87.5,2.9
169,,,,,10.50,2.99,18.44,3.71,58.70,4.03,87.5,2.9
170,,,,,10.00,2.75,17.78,3.70,58.60,4.01,87.5,2.9
171,,,,,9.90,2.73,16.67,3.32,58.50,4.03,87.5,2.9
172,,,,,9.70,2.71,15.78,2.59,58.40,4.06,87.5,2.9
173,,,,,9.10,2.69,14.89,2.89,58.40,4.06,87.5,2.9
174,,,,,9.10,2.69,14.11,2.42,58.40,4.06,87.5,2.9
175,,,,,8.50,2.42,13.89,2.37,58.40,4.06,87.5,2.9
176,,,,,8.30,2.41,13.11,2.85,58.40,4.06,87.5,2.9
177,,,,,8.00,2.21,12.67,2.74,58.30,4.30,87.5,2.9
178,,,,,8.00,2.21,11.89,2.71,58.30,4.30,87.5,2.9
179,,,,,7.50,2.32,11.56,2.83,58.30,4.30,87.5,2.9
180,,,,,7.20,2.49,11.33,2.50,58.30,4.30,87.5,2.9
181,,,,,7.10,2.56,10.78,2.22,58.20,4.34,87.5,2.9
182,,,,,6.90,2.69,10.33,2.12,58.00,4.29,87.5,2.9
183,,,,,6.60,2.84,10.00,2.06,58.00,4.29,87.5,2.9
184,,,,,6.60,2.84,9.67,1.73,58.00,4.29,87.5,2.9
185,,,,,6.20,3.01,9.44,1.67,58.00,4.29,87.5,2.9
186,,,,,6.00,3.02,8.89,1.54,58.00,4.29,87.5,2.9
187,,,,,5.20,2.78,7.89,1.83,57.90,4.20,87.5,2.9
188,,,,,5.10,2.69,7.11,2.03,57.90,4.20,87.5,2.9
189,,,,,4.80,2.78,6.11,1.69,57.90,4.20,87.5,2.9
190,,,,,4.40,3.03,5.44,1.24,57.80,4.44,87.5,2.9
191,,,,,4.40,3.03,5.00,1.00,57.80,4.44,87.5,2.9
192,,,,,4.40,3.03,4.67,1.00,57.80,4.44,87.5,2.9
193,,,,,4.30,2.75,4.56,1.13,57.70,4.47,87.5,2.9
194,,,,,4.30,2.75,4.22,0.97,57.70,4.47,87.5,2.9
195,,,,,3.80,2.39,4.11,0.93,57.70,4.47,87.5,2.9
196,,,,,3.70,2.50,3.78,0.83,57.60,4.40,87.5,2.9
197,,,,,3.50,2.46,3.67,0.87,57.60,4.40,87.5,2.9
198,,,,,3.20,2.15,3.56,0.73,57.60,4.40,87.5,2.9
199,,,,,3.00,1.70,3.44,0.73,57.60,4.40,87.5,2.9
200,,,,,2.60,1.58,3.33,0.50,57.60,4.40,87.5,2.9
201,,,,,2.50,1.43,3.11,0.60,57.60,4.40,87.5,2.9
202,,,,,2.30,1.34,3.11,0.60,57.50,4.45,87.5,2.9
203,,,,,1.90,1.37,2.89,0.78,57.50,4.45,87.5,2.9
204,,,,,1.40,1.35,2.56,1.13,57.50,4.45,87.5,2.9
205,,,,,1.20,1.14,2.22,1.09,57.50,4.45,87.5,2.9
206,,,,,1.20,1.14,2.11,1.05,57.10,4.33,87.5,2.9
207,,,,,1.20,1.14,2.00,1.00,57.10,4.33,87.5,2.9
208,,,,,1.20,1.14,1.89,0.93,57.10,4.33,87.5,2.9
209,,,,,1.10,1.20,1.56,0.73,57.10,4.33,87.5,2.9
210,,,,,1.10,1.20,1.44,0.73,57.00,4.37,87.5,2.9
211,,,,,1.10,1.20,1.33,0.71,57.00,4.37,87.5,2.9
212,,,,,1.00,1.25,1.00,0.87,57.00,4.37,87.5,2.9
213,,,,,0.90,1.10,0.89,0.78,56.90,4.43,87.5,2.9
214,,,,,0.80,0.92,0.67,0.71,56.90,4.43,87.5,2.9
215,,,,,0.70,0.95,0.44,0.53,56.90,4.43,87.5,2.9
216,,,,,0.70,0.95,0.44,0.53,56.90,4.43,87.5,2.9
217,,,,,0.60,0.84,0.44,0.53,56.90,4.43,87.5,2.9
218,,,,,0.60,0.84,0.44,0.53,56.70,4.35,87.5,2.9
219,,,,,0.60,0.84,0.44,0.53,56.60,4.30,87.5,2.9
220,,,,,0.60,0.84,0.33,0.50,56.40,4.20,87.5,2.9
221,,,,,0.50,0.71,0.33,0.50,56.20,4.44,87.5,2.9
222,,,,,0.50,0.71,0.33,0.50,56.20,4.44,87.5,2.9
223,,,,,0.50,0.71,0.33,0.50,56.20,4.44,87.5,2.9
224,,,,,0.40,0.70,0.33,0.50,56.10,4.48,87.5,2.9
225,,,,,0.40,0.70,0.33,0.50,56.10,4.48,87.5,2.9
226,,,,,0.40,0.70,0.33,0.50,56.10,4.48,87.5,2.9
227,,,,,0.40,0.70,0.22,0.44,56.00,4.55,87.5,2.9
228,,,,,0.30,0.67,0.22,0.44,56.00,4.55,87.5,2.9
229,,,,,0.20,0.42,0.22,0.44,56.00,4.55,87.5,2.9
230,,,,,0.20,0.42,0.11,0.33,56.00,4.55,87.5,2.9
231,,,,,0.10,0.32,0.11,0.33,55.90,4.77,87.5,2.9
232,,,,,0.00,0.00,0.11,0.33,55.90,4.77,87.5,2.9
233,,,,,0.00,0.00,0.11,0.33,55.90,4.77,87.5,2.9
234,,,,,0.00,0.00,0.00,0.00,55.90,4.77,87.5,2.9
235,,,,,0.00,0.00,0.00,0.00,55.90,4.77,87.5,2.9
236,,,,,0.00,0.00,0.00,0.00,55.90,4.77,87.5,2.9
237,,,,,0.00,0.00,0.00,0.00,55.60,4.99,87.5,2.9
238,,,,,0.00,0.00,0.00,0.00,55.60,4.99,87.5,2.9
239,,,,,0.00,0.00,0.00,0.00,55.60,4.99,87.5,2.9
240,,,,,0.00,0.00,0.00,0.00,55.60,4.99,87.5,2.9
241,,,,,0.00,0.00,0.00,0.00,55.60,4.99,87.5,2.9
242,,,,,0.00,0.00,0.00,0.00,55.60,4.99,87.5,2.9
243,,,,,0.00,0.00,0.00,0.00,55.60,4.99,87.5,2.9
244,,,,,0.00,0.00,0.00,0.00,55.50,4.95,87.5,2.9
245,,,,,0.00,0.00,0.00,0.00,55.40,4.86,87.5,2.9
246,,,,,0.00,0.00,0.00,0.00,55.30,4.67,87.5,2.9
247,,,,,0.00,0.00,0.00,0.00,55.00,4.50,87.5,2.9
248,,,,,0.00,0.00,0.00,0.00,55.00,4.50,87.5,2.9
249,,,,,0.00,0.00,0.00,0.00,55.00,4.50,87.5,2.9
250,,,,,0.00,0.00,0.00,0.00,54.90,4.56,87.5,2.9

==> plots/data/spambase/spambase_knn_00001_filt.csv <==
X,KNN-Mean,KNN-Stdev,NuPCR-Mean,NuPCR-Stdev
0,63.80,4.13,86.22,3.31
1,63.60,4.12,86.00,3.20
2,63.50,4.09,85.67,3.04
3,63.50,4.09,85.22,2.68
4,63.50,4.09,85.00,2.87
5,63.40,4.27,84.67,3.00
6,63.40,4.27,84.22,2.86
7,63.40,4.27,83.89,3.06
8,63.30,4.19,83.22,3.03
9,63.20,4.39,83.00,2.87
10,63.20,4.39,82.89,2.76
11,63.20,4.39,82.33,2.78
12,63.20,4.39,82.22,3.03
13,63.10,4.38,81.67,2.92
14,63.00,4.40,81.33,2.96
15,63.00,4.40,81.33,2.96
16,63.00,4.40,81.00,3.08
17,63.00,4.40,80.56,3.21
18,63.00,4.40,80.56,3.21
19,63.00,4.40,80.33,3.39
20,63.00,4.40,80.33,3.39
21,63.00,4.40,80.11,3.62
22,62.90,4.33,79.56,3.28
23,62.90,4.33,79.33,3.16
24,62.90,4.33,79.22,3.07
25,62.80,4.21,78.78,3.31
26,62.80,4.21,78.33,3.39
27,62.80,4.21,78.00,3.35
28,62.80,4.21,77.67,3.28
29,62.80,4.21,77.56,3.28
30,62.80,4.21,77.11,3.33
31,62.80,4.21,77.00,3.32
32,62.70,4.16,76.67,3.20
33,62.70,4.16,76.56,3.36
34,62.40,4.27,76.56,3.36
35,62.40,4.27,76.22,3.35
36,62.40,4.27,76.00,3.35
37,62.30,4.35,75.78,3.27
38,62.30,4.35,75.44,3.47
39,62.30,4.35,75.33,3.54
40,62.30,4.35,75.11,3.37
41,62.30,4.35,74.56,3.84
42,62.30,4.35,73.67,3.71
43,62.30,4.35,72.89,3.48
44,62.10,4.75,72.56,3.78
45,62.10,4.75,72.11,3.89
46,62.00,4.78,71.78,3.96
47,62.00,4.78,71.67,4.06
48,62.00,4.78,71.44,3.71
49,62.00,4.78,71.22,3.49
50,62.00,4.78,71.22,3.49
51,62.00,4.78,70.89,3.10
52,62.00,4.78,70.67,3.24
53,62.00,4.78,70.33,3.35
54,62.00,4.78,70.11,3.33
55,62.00,4.78,69.22,3.77
56,62.00,4.78,69.00,3.64
57,62.00,4.78,68.33,3.64
58,62.00,4.78,67.89,3.33
59,62.00,4.78,67.56,3.28
60,62.00,4.78,67.56,3.28
61,62.00,4.78,67.11,3.44
62,62.00,4.78,66.67,3.71
63,62.00,4.78,66.33,3.50
64,61.90,4.75,65.56,3.71
65,61.90,4.75,65.33,3.61
66,61.90,4.75,64.78,3.46
67,61.80,4.73,64.44,3.21
68,61.80,4.73,64.22,3.31
69,61.80,4.73,63.22,3.35
70,61.80,4.73,63.22,3.35
71,61.80,4.73,62.89,3.33
72,61.70,4.62,62.11,3.37
73,61.70,4.62,61.56,3.43
74,61.70,4.62,61.44,3.28
75,61.70,4.62,60.78,3.27
76,61.70,4.62,60.11,3.59
77,61.70,4.62,59.67,3.24
78,61.70,4.62,59.00,3.39
79,61.70,4.62,58.67,3.28
80,61.70,4.62,58.11,3.48
81,61.70,4.62,57.56,3.05
82,61.70,4.62,57.22,3.31
83,61.70,4.62,56.67,3.16
84,61.70,4.62,56.00,3.35
85,61.70,4.62,55.67,3.24
86,61.70,4.62,55.44,2.96
87,61.70,4.62,55.00,3.04
88,61.70,4.62,54.67,3.24
89,61.70,4.62,54.22,3.03
90,61.60,4.65,53.67,2.74
91,61.60,4.65,53.33,2.96
92,61.40,4.33,52.44,2.70
93,61.40,4.33,51.67,2.50
94,61.40,4.33,50.67,2.74
95,61.40,4.33,50.22,2.95
96,61.30,4.22,49.67,2.83
97,61.30,4.22,48.89,2.98
98,61.30,4.22,48.44,3.00
99,61.30,4.22,47.78,3.11
100,61.30,4.22,47.33,3.00
101,61.20,4.32,47.11,3.22
102,61.20,4.32,46.44,3.47
103,61.20,4.32,46.00,3.28
104,61.10,4.31,45.56,3.00
105,61.10,4.31,45.22,3.07
106,61.00,4.19,44.89,3.10
107,61.00,4.19,44.22,3.35
108,61.00,4.19,43.78,3.77
109,60.90,4.15,43.33,4.06
110,60.90,4.15,42.78,4.18
111,60.80,4.18,42.11,4.81
112,60.80,4.18,41.56,4.88
113,60.80,4.18,41.11,4.86
114,60.80,4.18,40.67,4.58
115,60.80,4.18,40.22,4.71
116,60.80,4.18,39.89,4.70
117,60.70,4.08,39.44,4.82
118,60.60,3.92,38.89,5.35
119,60.50,4.14,38.33,4.74
120,60.50,4.14,37.33,4.36
121,60.50,4.14,36.67,4.24
122,60.50,4.14,36.22,4.09
123,60.50,4.14,35.56,4.16
124,60.50,4.14,34.44,3.75
125,60.50,4.14,34.22,4.06
126,60.40,4.12,33.78,3.96
127,60.40,4.12,33.44,4.19
128,60.40,4.12,33.22,4.32
129,60.40,4.12,33.00,4.36
130,60.20,4.24,32.78,4.68
131,60.20,4.24,32.56,4.80
132,60.10,4.25,32.33,4.77
133,60.10,4.25,31.67,4.82
134,60.00,4.29,31.22,4.49
135,59.80,4.52,31.11,4.62
136,59.70,4.55,31.00,4.74
137,59.70,4.55,30.67,4.53
138,59.70,4.55,30.22,4.49
139,59.70,4.55,30.11,4.31
140,59.70,4.55,29.89,4.26
141,59.70,4.55,29.56,4.22
142,59.60,4.45,29.22,3.87
143,59.50,4.38,28.78,3.77
144,59.40,4.40,28.56,3.75
145,59.40,4.40,27.89,3.95
146,59.30,4.30,27.67,4.06
147,59.30,4.30,27.44,3.84
148,59.30,4.30,27.22,3.87
149,59.30,4.30,27.00,3.71
150,59.30,4.30,26.33,3.32
151,59.30,4.30,26.22,3.19
152,59.30,4.30,25.67,3.28
153,59.30,4.30,25.33,3.39
154,59.30,4.30,25.00,3.50
155,59.30,4.30,24.44,3.17
156,59.30,4.30,24.22,3.19
157,59.30,4.30,24.00,3.28
158,59.30,4.30,23.78,3.27
159,59.30,4.30,23.33,3.35
160,59.20,4.34,22.78,3.11
161,59.20,4.34,22.33,3.04
162,59.10,4.33,21.33,3.77
163,58.90,4.12,20.78,3.73
164,58.80,4.13,20.67,3.91
165,58.70,4.03,20.56,3.81
166,58.60,4.01,19.78,4.02
167,58.50,4.03,19.44,3.91
168,58.40,4.06,19.00,3.87
169,58.40,4.06,18.44,3.71
170,58.40,4.06,17.78,3.70
171,58.40,4.06,16.67,3.32
172,58.40,4.06,15.78,2.59
173,58.30,4.30,14.89,2.89
174,58.30,4.30,14.11,2.42
175,58.30,4.30,13.89,2.37
176,58.30,4.30,13.11,2.85
177,58.20,4.34,12.67,2.74
178,58.00,4.29,11.89,2.71
179,58.00,4.29,11.56,2.83
180,58.00,4.29,11.33,2.50
181,58.00,4.29,10.78,2.22
182,58.00,4.29,10.33,2.12
183,57.90,4.20,10.00,2.06
184,57.90,4.20,9.67,1.73
185,57.90,4.20,9.44,1.67
186,57.80,4.44,8.89,1.54
187,57.80,4.44,7.89,1.83
188,57.80,4.44,7.11,2.03
189,57.70,4.47,6.11,1.69
190,57.70,4.47,5.44,1.24
191,57.70,4.47,5.00,1.00
192,57.60,4.40,4.67,1.00
193,57.60,4.40,4.56,1.13
194,57.60,4.40,4.22,0.97
195,57.60,4.40,4.11,0.93
196,57.60,4.40,3.78,0.83
197,57.60,4.40,3.67,0.87
198,57.50,4.45,3.56,0.73
199,57.50,4.45,3.44,0.73
200,57.50,4.45,3.33,0.50
201,57.50,4.45,3.11,0.60
202,57.10,4.33,3.11,0.60
203,57.10,4.33,2.89,0.78
204,57.10,4.33,2.56,1.13
205,57.10,4.33,2.22,1.09
206,57.00,4.37,2.11,1.05
207,57.00,4.37,2.00,1.00
208,57.00,4.37,1.89,0.93
209,56.90,4.43,1.56,0.73
210,56.90,4.43,1.44,0.73
211,56.90,4.43,1.33,0.71
212,56.90,4.43,1.00,0.87
213,56.90,4.43,0.89,0.78
214,56.70,4.35,0.67,0.71
215,56.60,4.30,0.44,0.53
216,56.40,4.20,0.44,0.53
217,56.20,4.44,0.44,0.53
218,56.20,4.44,0.44,0.53
219,56.20,4.44,0.44,0.53
220,56.10,4.48,0.33,0.50
221,56.10,4.48,0.33,0.50
222,56.10,4.48,0.33,0.50
223,56.00,4.55,0.33,0.50
224,56.00,4.55,0.33,0.50
225,56.00,4.55,0.33,0.50
226,56.00,4.55,0.33,0.50
227,55.90,4.77,0.22,0.44
228,55.90,4.77,0.22,0.44
229,55.90,4.77,0.22,0.44
230,55.90,4.77,0.11,0.33
231,55.90,4.77,0.11,0.33
232,55.90,4.77,0.11,0.33
233,55.60,4.99,0.11,0.33
234,55.60,4.99,,
235,55.60,4.99,,
236,55.60,4.99,,
237,55.60,4.99,,
238,55.60,4.99,,
239,55.60,4.99,,
240,55.50,4.95,,
241,55.40,4.86,,
242,55.30,4.67,,
243,55.00,4.50,,
244,55.00,4.50,,
245,55.00,4.50,,
246,54.90,4.56,,
247,54.90,4.56,,
248,54.80,4.39,,
249,54.60,4.22,,
250,54.50,4.45,,
251,54.40,4.43,,
252,54.40,4.43,,
253,54.30,4.47,,
254,54.10,4.43,,
255,54.00,4.50,,
256,53.90,4.58,,
257,53.90,4.58,,
258,53.80,4.44,,
259,53.50,4.95,,
260,53.40,4.84,,
261,53.30,4.74,,
262,53.10,4.58,,
263,52.70,4.32,,
264,52.40,4.25,,
265,52.30,4.35,,
266,52.10,4.23,,
267,52.00,4.35,,
268,51.80,4.42,,
269,51.70,4.32,,
270,51.60,4.38,,
271,51.50,4.43,,
272,51.10,4.48,,
273,50.80,4.64,,
274,50.70,4.60,,
275,50.60,4.79,,
276,50.40,4.88,,
277,50.30,4.85,,
278,50.10,4.63,,
279,49.70,4.57,,
280,49.30,4.79,,
281,48.70,4.72,,
282,48.40,4.93,,
283,47.90,4.95,,
284,47.80,4.80,,
285,47.60,4.79,,
286,47.40,4.65,,
287,47.10,4.36,,
288,46.70,4.35,,
289,46.40,4.25,,
290,45.60,4.03,,
291,45.40,3.86,,
292,45.30,3.71,,
293,45.20,3.77,,
294,45.00,3.94,,
295,44.90,3.87,,
296,44.20,3.91,,
297,43.90,3.75,,
298,43.50,3.75,,
299,43.40,3.63,,
300,43.30,3.74,,
301,42.80,3.85,,
302,42.60,3.92,,
303,42.00,4.42,,
304,41.10,4.48,,
305,40.70,4.64,,
306,40.20,4.24,,
307,39.80,4.47,,
308,39.50,4.55,,
309,39.10,4.58,,
310,38.70,4.69,,
311,38.20,4.87,,
312,37.80,4.44,,
313,37.50,4.40,,
314,37.00,4.64,,
315,36.50,4.65,,
316,36.30,4.67,,
317,36.00,4.45,,
318,35.70,4.32,,
319,35.30,4.47,,
320,35.10,4.91,,
321,34.90,5.00,,
322,34.40,5.10,,
323,34.30,5.14,,
324,34.10,4.86,,
325,33.80,4.71,,
326,32.70,4.76,,
327,32.50,4.88,,
328,32.10,4.68,,
329,31.80,4.29,,
330,31.20,4.44,,
331,30.90,4.65,,
332,30.10,4.41,,
333,29.40,4.01,,
334,29.00,4.14,,
335,28.50,4.09,,
336,28.30,4.11,,
337,27.20,4.34,,
338,26.90,4.15,,
339,26.40,4.12,,
340,26.10,3.93,,
341,25.90,3.98,,
342,25.30,3.77,,
343,25.10,3.84,,
344,24.60,3.78,,
345,24.20,4.02,,
346,23.80,3.58,,
347,23.10,3.96,,
348,22.80,4.08,,
349,22.10,3.81,,
350,21.20,3.39,,
351,21.10,3.28,,
352,20.90,3.41,,
353,20.40,3.03,,
354,20.40,3.03,,
355,20.00,2.75,,
356,19.30,2.91,,
357,18.80,3.12,,
358,18.20,3.33,,
359,17.70,3.37,,
360,17.50,3.47,,
361,17.10,3.41,,
362,17.00,3.50,,
363,16.80,3.65,,
364,16.80,3.65,,
365,16.40,3.81,,
366,16.10,3.48,,
367,15.70,3.13,,
368,15.40,3.20,,
369,15.20,3.19,,
370,14.90,3.45,,
371,14.70,3.59,,
372,14.30,3.20,,
373,14.10,3.25,,
374,13.70,3.02,,
375,13.50,2.88,,
376,13.50,2.88,,
377,13.30,2.95,,
378,13.20,2.82,,
379,13.10,2.81,,
380,13.00,2.67,,
381,12.70,2.75,,
382,12.70,2.75,,
383,12.60,2.84,,
384,12.30,2.63,,
385,12.30,2.63,,
386,12.20,2.57,,
387,12.10,2.47,,
388,12.10,2.47,,
389,12.00,2.36,,
390,11.90,2.28,,
391,11.90,2.28,,
392,11.80,2.44,,
393,11.70,2.63,,
394,11.70,2.63,,
395,11.60,2.59,,
396,11.40,2.63,,
397,11.40,2.63,,
398,11.20,2.62,,
399,11.00,2.45,,
400,11.00,2.45,,
401,10.60,2.17,,
402,10.50,2.12,,
403,10.40,2.17,,
404,10.40,2.17,,
405,10.00,2.71,,
406,9.80,2.70,,
407,9.60,2.46,,
408,9.60,2.46,,
409,9.60,2.46,,
410,9.60,2.46,,
411,9.60,2.46,,
412,9.30,2.71,,
413,9.20,2.86,,
414,9.10,2.81,,
415,9.10,2.81,,
416,9.10,2.81,,
417,8.90,2.96,,
418,8.90,2.96,,
419,8.80,2.90,,
420,8.80,2.90,,
421,8.70,2.91,,
422,8.70,2.91,,
423,8.60,2.76,,
424,8.10,2.85,,
425,7.80,2.82,,
426,7.60,2.59,,
427,7.40,2.41,,
428,7.20,2.70,,
429,7.20,2.70,,
430,6.80,2.53,,
431,6.80,2.53,,
432,6.80,2.53,,
433,6.80,2.53,,
434,6.60,2.67,,
435,6.30,2.26,,
436,6.30,2.26,,
437,5.80,2.25,,
438,5.60,2.22,,
439,5.60,2.22,,
440,5.20,2.15,,
441,5.00,2.26,,
442,5.00,2.26,,
443,4.90,2.28,,
444,4.80,2.25,,
445,4.50,1.96,,
446,4.50,1.96,,
447,4.10,1.66,,
448,4.00,1.70,,
449,3.70,1.34,,
450,3.70,1.34,,
451,3.60,1.35,,
452,3.50,1.43,,
453,3.30,1.57,,
454,3.20,1.62,,
455,3.10,1.52,,
456,3.10,1.52,,
457,3.10,1.52,,
458,3.10,1.52,,
459,2.80,1.40,,
460,2.80,1.40,,
461,2.70,1.34,,
462,2.60,1.26,,
463,2.60,1.26,,
464,2.60,1.26,,
465,2.60,1.26,,
466,2.60,1.26,,
467,2.60,1.26,,
468,2.60,1.26,,
469,2.50,1.35,,
470,2.50,1.35,,
471,2.50,1.35,,
472,2.40,1.26,,
473,2.30,1.34,,
474,2.20,1.32,,
475,2.20,1.32,,
476,2.20,1.32,,
477,2.10,1.29,,
478,2.10,1.29,,
479,2.10,1.29,,
480,1.90,1.37,,
481,1.80,1.40,,
482,1.80,1.40,,
483,1.80,1.40,,
484,1.80,1.40,,
485,1.80,1.40,,
486,1.70,1.34,,
487,1.70,1.34,,
488,1.70,1.34,,
489,1.60,1.43,,
490,1.50,1.43,,
491,1.50,1.43,,
492,1.50,1.43,,
493,1.20,0.92,,
494,1.10,0.99,,
495,1.10,0.99,,
496,1.10,0.99,,
497,1.10,0.99,,
498,1.10,0.99,,
499,1.10,0.99,,
500,1.10,0.99,,
501,1.10,0.99,,
502,1.10,0.99,,
503,1.10,0.99,,
504,1.10,0.99,,
505,1.00,0.82,,
506,0.90,0.74,,
507,0.90,0.74,,
508,0.90,0.74,,
509,0.90,0.74,,
510,0.80,0.63,,
511,0.80,0.63,,
512,0.80,0.63,,
513,0.80,0.63,,
514,0.60,0.52,,
515,0.50,0.53,,
516,0.50,0.53,,
517,0.50,0.53,,
518,0.50,0.53,,
519,0.40,0.52,,
520,0.40,0.52,,
521,0.40,0.52,,
522,0.40,0.52,,
523,0.40,0.52,,
524,0.40,0.52,,
525,0.40,0.52,,
526,0.30,0.48,,
527,0.30,0.48,,
528,0.30,0.48,,
529,0.30,0.48,,
530,0.30,0.48,,
531,0.30,0.48,,
532,0.30,0.48,,
533,0.30,0.48,,
534,0.30,0.48,,
535,0.30,0.48,,
536,0.30,0.48,,
537,0.30,0.48,,
538,0.30,0.48,,
539,0.30,0.48,,
540,0.30,0.48,,
541,0.30,0.48,,
542,0.30,0.48,,
543,0.30,0.48,,
544,0.30,0.48,,
545,0.20,0.42,,
546,0.20,0.42,,
547,0.20,0.42,,
548,0.20,0.42,,
549,0.20,0.42,,
550,0.10,0.32,,
551,0.10,0.32,,
552,0.10,0.32,,
553,0.00,0.00,,
